Two-level preconditioning for Ridge Regression

Solving linear systems is often the computational bottleneck in real-life problems. Iterative solvers are the only option due to the complexity of direct algorithms or because the system matrix is not explicitly known. Here, we develop a two-level preconditioner for regularized least squares linear systems involving a feature or data matrix. Variants of this linear system may appear in machine learning applications, such as ridge regression, logistic regression, support vector machines and Bayesian regression. We use clustering algorithms to create a coarser level that preserves the principal components of the covariance or Gram matrix. This coarser level approximates the dominant eigenvectors and is used to build a subspace preconditioner accelerating the Conjugate Gradient method. We observed speed-ups for artificial and real-life data.

==> Tikz/DrivFace973_beta_tol.txt <==
1.00E-02	1.00E+00	5.20E+00
1.00E-04	1.00E+00	2.86E+00
1.00E-06	1.00E+00	2.75E+00
1.00E-08	1.00E+00	2.36E+00
1.00E-02	1.00E-01	1.32E+01
1.00E-04	1.00E-01	3.91E+00
1.00E-06	1.00E-01	2.64E+00
1.00E-08	1.00E-01	2.73E+00
1.00E-02	1.00E-02	1.45E+01
1.00E-04	1.00E-02	7.17E+00
1.00E-06	1.00E-02	2.36E+00
1.00E-08	1.00E-02	3.57E+00
1.00E-02	1.00E-03	1.35E+01
1.00E-04	1.00E-03	3.98E+01
1.00E-06	1.00E-03	4.50E+00
1.00E-08	1.00E-03	2.58E+00
1.00E-02	1.00E-04	1.29E+01
1.00E-04	1.00E-04	4.07E+01
1.00E-06	1.00E-04	7.92E+00
1.00E-08	1.00E-04	3.56E+00 
1.00E-02	1.00E-05	1.57E+01
1.00E-04	1.00E-05	4.96E+01
1.00E-06	1.00E-05	7.36E+01
1.00E-08	1.00E-05	5.08E+00
1.00E-02	1.00E-06	1.28E+01
1.00E-04	1.00E-06	4.85E+01
1.00E-06	1.00E-06	4.84E+01
1.00E-08	1.00E-06	8.49E+00
1.00E-02	1.00E-07	1.48E+01
1.00E-04	1.00E-07	3.61E+01
1.00E-06	1.00E-07	4.84E+01
1.00E-08	1.00E-07	9.54E+01
1.00E-02	1.00E-08	1.33E+01
1.00E-04	1.00E-08	4.02E+01
1.00E-06	1.00E-08	7.18E+01
1.00E-08	1.00E-08	1.01E+02



==> Tikz/E2006_beta_tol.dat <==
tol b1 b2 b3 b4 b5
1.00E-08	2.90612128736168	3.00060332014618	2.74968077873406	2.24980046137708	1.49174167120765
1.00E-07	2.88566024176435	2.96818911478649	2.80202569361142	2.24656741720429	1.48920693122006
1.00E-06	2.9133611621082	2.97109705561614	2.78032625528822	2.22840671513714	1.46964526052682
1.00E-05	3.02202860650051	3.08545318746979	2.93798400361436	2.19717647204484	1.50406055970485
0.0001	3.01203481804113	3.06870521628874	2.88589428232671	2.20324182986949	1.46876254717739
0.001	3.34496158736412	3.30168693960691	2.96835007368339	2.19220802946026	1.43963992393227
0.01	4.399757463352	3.81002248227881	3.03043471734366	2.25761500730045	1.45147369855516




==> Tikz/E2006_graph_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.279527 1 0.038021095419523
0.550303 2 0.046221711029349
0.817987 3 0.041061894274567
1.08319 4 0.034555839470915
1.34725 5 0.036201059999085
1.61352 6 0.025973016422797
1.88275 7 0.024367758252243
2.15766 8 0.022603761624374
2.42522 9 0.021798371444069
2.69132 10 0.02049105013103
2.96051 11 0.203328671602873
3.24043 12 0.071880942889445
3.50946 13 0.016462073337298
3.77762 14 0.015007940190434
4.05292 15 0.012980675602376
4.32671 16 0.012082911272456
4.5962 17 0.011912507597096
4.86576 18 0.030716381625811
5.13802 19 1.37536515073292
5.42669 20 0.116983838608277
5.70231 21 0.013279494703272
5.97439 22 0.352907155320581
6.24243 23 0.268092851214555
6.52475 24 0.009788555669557
6.79686 25 0.010096687339481
7.06337 26 0.122162280501114
7.33331 27 0.008115136028859
7.60711 28 0.006422927871702
7.87748 29 0.005979747613042
8.15084 30 0.006948940981185
8.41643 31 0.006623752605886
8.68939 32 0.005280716773734
8.96806 33 0.121649272312589
9.23543 34 0.111471124500879
9.49889 35 0.005253595958672
9.76744 36 0.004469837079056
10.0498 37 0.005193962841216
10.319 38 0.004449153373111
10.5861 39 0.004239636907835
10.8537 40 0.004362530143316
11.1298 41 0.007538050830289
11.3973 42 0.305859729837471
11.6542 43 0.066793339389226
11.9175 44 0.099069723367686
12.1894 45 0.093467151138094
12.4579 46 0.060714028976794
12.7241 47 0.005874989380404
12.9953 48 0.009260647370588
13.265 49 0.00907518020638
13.5424 50 0.027213352590201
13.8164 51 0.006217724596292
14.0902 52 0.020053294035381
14.3652 53 0.006529123834295
14.6442 54 0.013573020343879
14.9218 55 0.018587038210941
15.2055 56 0.089685267842556
15.4845 57 0.149944451342644
15.7698 58 0.006148648207085
16.0465 59 0.003208585208373
16.3174 60 0.005430240689065
16.5926 61 0.004704121710376
16.872 62 0.002148752769264
17.1408 63 0.002320564766467
17.4008 64 0.127497892418589
17.6697 65 0.020579895307119
17.9425 66 0.002021356824969
18.2082 67 0.002813441468053
18.4779 68 0.101105091524582
18.7515 69 0.003070589273228
19.028 70 0.002188976532326
19.2945 71 0.001915428802959
19.5606 72 0.001826387572785
19.8309 73 0.001742407805567
20.1094 74 0.001645635509316
20.3838 75 0.001593671374143
20.6564 76 0.018121997921827
20.9254 77 0.116505466641397
21.196 78 0.002597259163895
21.4627 79 0.001421839771532
21.7258 80 0.001619606061992
21.9992 81 0.001549948045668
22.2637 82 0.00137031675805
22.5385 83 0.009878315764709
22.8081 84 0.123438919349885
23.0715 85 0.002794750978637
23.3393 86 0.002961279318255
23.6104 87 0.009177389735915
23.8739 88 0.122541971911985
24.1386 89 0.042633267764134
24.4004 90 0.001971526411753
24.6649 91 0.001364980819375
24.93 92 0.001455783268744
25.197 93 0.001297616635843
25.4661 94 0.001446647148393
25.7356 95 0.001664018847333
26.0117 96 0.001208807403002
26.2818 97 0.005717819355766
26.5507 98 0.022444042896634
26.8272 99 0.002347237924702
27.0993 100 0.001158251589672
27.3714 101 0.000963824753789
27.6426 102 0.00101490664558
27.9273 103 0.001081800299309
28.205 104 0.000994677131598
28.4798 105 0.001005345741379
28.7493 106 0.003144413438854
29.0179 107 0.048717479528686
29.2925 108 0.014151837353531
29.5587 109 0.001111665871558
29.8276 110 0.000829896940903
30.098 111 0.001545739417981
30.3697 112 0.025838425293591
30.6378 113 0.033608898241395
30.9035 114 0.002740777289095
31.1709 115 0.000928701664499
31.4459 116 0.000912079545677
31.7119 117 0.000842957410518
31.9819 118 0.00099435037479
32.2508 119 0.000756157732046
32.5237 120 0.006245793006097
32.7932 121 0.022093922976885
33.063 122 0.000854067141989
33.3319 123 0.000636414432195
33.6031 124 0.001550016664597
33.8841 125 0.000940027055464
34.1532 126 0.000616459393931
34.4179 127 0.003929642724106
34.6806 128 0.008089060835583
34.951 129 0.000677677281906
35.2157 130 0.000589652265405
35.4812 131 0.002474238493259
35.7444 132 0.035827576967566
36.0344 133 0.048049915369987
36.3132 134 0.004808193753717
36.5916 135 0.000548641018436
36.8651 136 0.000521879635862
37.1457 137 0.000569197289226
37.4158 138 0.000507750671485
37.6877 139 0.000483158954117
37.9656 140 0.00049763428071
38.2503 141 0.000869927917448
38.5277 142 0.041642214365536
38.8027 143 0.005610577771388
39.0818 144 0.000429793032238
39.3666 145 0.000471552552297
39.6475 146 0.000527496585391
39.9294 147 0.000408214012639
40.1969 148 0.002327224070214
40.4723 149 0.012025369398572
40.7408 150 0.000564913507473
41.0105 151 0.000424741371986
41.2772 152 0.000438667747143
41.5518 153 0.003382684503232
41.825 154 0.006621138551422
42.1011 155 0.000547337258772
42.3681 156 0.000364268489534
42.6369 157 0.000369398571419
42.9021 158 0.00040940340742
43.1692 159 0.000400679000647
43.4365 160 0.030985563884224
43.7054 161 0.003938171076794
43.9886 162 0.000323747377777
44.2562 163 0.000347407838242
44.5226 164 0.000340977264261
44.791 165 0.000313605173214
45.0654 166 0.000309630503402
45.3391 167 0.000329498297597
45.6073 168 0.002636747724139
45.8746 169 0.021131460798986
46.1434 170 0.00046443578902
46.4107 171 0.000300867539325
46.6739 172 0.002116407112842
46.9363 173 0.028138760546076
47.208 174 0.002604310575811
47.4726 175 0.000388834066358
47.7351 176 0.000339490520785
48.006 177 0.000371078101412
48.2852 178 0.000422646860847
48.5524 179 0.00026901463217
48.8233 180 0.000351668747018
49.0908 181 0.001071429038224
49.3613 182 0.007706951424333
49.6415 183 0.007119769440396
49.9162 184 0.000287940059731
50.1892 185 0.00022376338886
50.4617 186 0.000242823440226
50.7426 187 0.000217118462413
51.013 188 0.000226847319614
51.2997 189 0.000588064227318
51.5804 190 0.027063109809893
51.8632 191 0.003777994889524
52.138 192 0.000444229148014
52.4101 193 0.000366496970964
52.6791 194 0.00101073722871
52.9563 195 0.00021101366497
53.2201 196 0.000210362765408
53.4864 197 0.00022088890922
53.7544 198 0.000209339689842
54.0344 199 0.00021013632294
54.2962 200 0.000183158300603
54.5696 201 0.000255293133532
54.8423 202 0.003771132996556
55.1207 203 0.009191669008424
55.394 204 0.001001447532659
55.6669 205 0.000310873159542
55.9424 206 0.000194541527523
56.2225 207 0.000168983263516
56.512 208 0.000151473346447
56.7996 209 0.000307566707402
57.0757 210 0.002576990439096
57.3452 211 0.003920101425313
57.6207 212 0.000179587175449
57.8987 213 0.007537201262588
58.18 214 0.000774416902476
58.4634 215 0.000206908292434
58.7522 216 0.00020425535391
59.0318 217 0.000180239055281
59.319 218 0.000145408086577
59.5911 219 0.000235874303191
59.8748 220 0.000271240826303
60.154 221 0.001526738509597
60.4272 222 0.004064887366928
60.7004 223 0.000339248720747
60.9863 224 0.000194604918343
61.2588 225 0.000125530816435
61.5382 226 0.000126663028774
61.8134 227 0.000125396519386
62.113 228 0.000125602049419
62.3885 229 0.000128530117175
62.6786 230 0.000144557538606
62.9485 231 0.000271131689529
63.2176 232 0.006554382135552
63.4819 233 0.001609166181977
63.7486 234 9.31217691920611E-05
64.0165 235 0.000318799299433
64.2904 236 0.010793365529771
64.5572 237 0.001269776955803
64.825 238 0.000156608002928
65.0949 239 0.000109453727968
65.3684 240 0.000105027153491
65.6397 241 9.39233036420314E-05
65.9188 242 0.000100691744162
66.1914 243 0.000140120507911
66.4698 244 0.000454142949568
66.7517 245 0.010975499774538
67.0273 246 0.00105511733837
67.3018 247 0.000178034427097
67.5788 248 8.97450643384155E-05
67.8657 249 8.10945046040034E-05
68.1409 250 0.000108004888282
68.4173 251 0.00011521575752
68.6852 252 7.41260889170626E-05
68.9636 253 0.000175031532032
69.2351 254 0.000998898829557
69.5066 255 0.00011271802848
69.7784 256 6.82921728674217E-05
70.0666 257 0.000205948280932
70.3443 258 0.003359027310334
70.613 259 0.005588390984126
70.8807 260 0.000235141060914
71.1562 261 8.11092086603624E-05
71.4268 262 6.8212770963083E-05
71.6944 263 6.21805135309994E-05
71.9749 264 6.67603369516204E-05
72.2597 265 6.34934223854554E-05
72.5466 266 5.88838640953084E-05
72.8211 267 7.09402100392762E-05
73.0955 268 0.001918974114326
73.3715 269 9.59596520693509E-05
73.6465 270 6.15763401930479E-05
73.9249 271 5.32603794300054E-05
74.2057 272 5.62930093648501E-05
74.4891 273 5.74494017082846E-05
74.7657 274 0.000578405296074
75.0327 275 8.58645004868676E-05
75.3009 276 5.06920709192976E-05
75.5812 277 0.000213732281612
75.8526 278 0.008073866644012
76.1187 279 0.001211088165522
76.3857 280 0.000138100170567
76.6602 281 4.7508479339167E-05
76.9354 282 4.58609715133415E-05
77.2053 283 4.83103405459453E-05
77.4788 284 5.13387226422863E-05
77.7505 285 4.88223684640469E-05
78.0407 286 5.93364222743581E-05
78.311 287 0.000506786738902
78.582 288 0.004644651971324
78.8528 289 5.75366457760147E-05
79.1302 290 5.2610460138937E-05
79.4028 291 7.62274619491697E-05
79.6716 292 4.10890150896294E-05
79.9424 293 5.15089629392428E-05
80.2142 294 3.57635326332024E-05
80.4757 295 0.00013057692182
80.7394 296 0.001499176572844
81.0044 297 0.001482717832426
81.2782 298 8.47924113998915E-05
81.543 299 3.75407629117953E-05
81.8123 300 3.79201275658578E-05
82.086 301 0.003626477757664
82.3629 302 0.000213622818081
82.636 303 3.27612910814997E-05
82.9063 304 4.43408988426274E-05
83.1747 305 3.01072742600592E-05
83.4473 306 3.11731549676837E-05
83.7217 307 3.63775086753933E-05
83.9986 308 2.89570249446147E-05
84.2672 309 0.00043846842549
84.5407 310 0.002071801540985
84.8284 311 5.57358890072475E-05
85.0967 312 3.31083068115724E-05
85.3748 313 2.65017089381057E-05
85.6567 314 3.04114194969252E-05
85.9491 315 2.85959913474797E-05
86.2208 316 0.000455766930904
86.4879 317 0.001225769348904
86.7509 318 3.25281827746881E-05
87.0237 319 2.427874969775E-05
87.2878 320 0.001832929244081
87.551 321 0.000116893653729
87.8306 322 2.78998686437632E-05
88.1018 323 2.48515217064548E-05
88.3773 324 2.60844078186369E-05
88.6422 325 2.1407439599004E-05
88.9151 326 2.58185258039851E-05
89.1874 327 0.000445634202289
89.4622 328 0.001248122782138
89.7274 329 2.69249897071605E-05
90.0034 330 2.22700775720662E-05
90.2805 331 2.06222756651135E-05
90.559 332 2.08375757258902E-05
90.8372 333 2.17291970278201E-05
91.1102 334 2.02362124964874E-05
91.3908 335 1.90379299302701E-05
91.6739 336 3.6768309817735E-05
91.9496 337 0.000274852796058
92.2209 338 0.001092122546873
92.4876 339 0.000413507472928
92.76 340 2.07356929531627E-05
93.0228 341 1.72621700573131E-05
93.2857 342 1.97415353648893E-05
93.5524 343 3.30671354537672E-05
93.8307 344 0.000250938772309
94.0989 345 7.49985295943641E-05
94.3687 346 2.02674504473301E-05
94.6363 347 1.61329965559832E-05
94.9067 348 1.73411471778014E-05
95.1688 349 1.91717041674563E-05
95.4352 350 1.79286232428653E-05
95.7091 351 1.420666714591E-05
95.993 352 1.61843954018782E-05
96.2661 353 6.63659414843908E-05
96.5397 354 0.000334494409191
96.8188 355 0.002187313340173
97.0962 356 0.000650781929041
97.3756 357 5.10985563884224E-05
97.6434 358 0.000365810781668
97.9126 359 0.002309004110601
98.1865 360 0.000294456570753
98.461 361 2.68929021886171E-05
98.7292 362 0.000248823021978
99.0013 363 0.001029891712794
99.2716 364 4.74356125709879E-05
99.5505 365 2.06817127284847E-05
99.8201 366 1.30145602833635E-05
100.095 367 1.52565694456244E-05
100.359 368 1.29633901672341E-05
100.635 369 1.39563714309988E-05
100.916 370 1.2284650925702E-05
101.194 371 1.78700684228756E-05
101.469 372 1.20414458335239E-05
101.753 373 4.77545272155745E-05
102.035 374 0.000100521830622
102.311 375 1.06491023990485E-05
102.587 376 1.07251060325842E-05
102.876 377 1.15144851292977E-05
103.153 378 1.2568275835027E-05
103.423 379 0.000423378796097
103.694 380 2.18839163763977E-05
103.973 381 9.13899581097772E-06
104.252 382 9.922427933786E-06
104.521 383 3.36762101438384E-05
104.794 384 0.000342725413184
105.079 385 0.000345806729883
105.355 386 3.13135950437527E-05
105.624 387 8.45395016305165E-06
105.896 388 1.07324253850829E-05
106.176 389 8.57511158744993E-06
106.451 390 9.56838693234174E-06
106.719 391 9.53871741417733E-06
106.986 392 2.65678445160405E-05
107.253 393 0.001320969944909
107.532 394 0.000113620530784
107.801 395 1.30855972134179E-05
108.076 396 8.1981322580856E-06
108.347 397 7.64182879250289E-06
108.625 398 7.48485482195022E-06
108.9 399 9.290055483306E-06
109.165 400 0.000363931930022
109.43 401 0.000108451238082
109.71 402 7.75890575680144E-06
109.98 403 8.37016971748606E-06
110.249 404 0.000104168109843
110.518 405 7.97224527673034E-06
110.792 406 6.92211424725034E-06
111.058 407 6.87509394258229E-06
111.326 408 6.22269129977323E-06
111.598 409 8.03681242198681E-06
111.881 410 6.60636914370111E-06
112.156 411 8.37494036688254E-06
112.425 412 0.000244471274809
112.699 413 0.000581868918239
112.971 414 1.53832203843967E-05
113.251 415 6.15541207301054E-06
113.524 416 6.40547905815618E-06
113.796 417 5.68844391872905E-06
114.07 418 5.48810931975768E-06
114.347 419 6.27114933439638E-06
114.621 420 1.63794365405603E-05
114.888 421 0.000126845359073
115.16 422 5.37795959978826E-06
115.436 423 3.35285160666323E-05
115.701 424 0.001232820760821
115.974 425 1.56368490187493E-05
116.254 426 5.81721877675321E-06
116.527 427 6.44978728131801E-06
116.8 428 5.65161842646992E-06
117.069 429 6.42184957423588E-06
117.339 430 5.10629398963527E-06
117.627 431 5.41311863232671E-06
117.904 432 2.41423287304191E-05
118.174 433 8.21218280082866E-05
118.448 434 4.37167933393892E-06
118.736 435 4.5882864219476E-06
119.015 436 4.75454028584686E-06
119.294 437 4.7717276939465E-06
119.571 438 5.16383586352022E-06
119.853 439 4.45657075265163E-06
120.147 440 5.29303550539476E-06
120.432 441 5.65410177821055E-05
120.708 442 1.04546820983015E-05
120.99 443 0.000143782471458
121.273 444 2.09790940994256E-05
121.54 445 0.00011414399519
121.804 446 3.93621053594652E-06
122.07 447 3.91229193760252E-06
122.356 448 3.85550160437593E-06
122.627 449 4.38226625451741E-06
122.893 450 3.74613610074566E-06
123.159 451 3.54305674458727E-06
123.434 452 1.15565387304845E-05
123.706 453 0.000362458256818
123.99 454 1.56284186931035E-05
124.264 455 3.37150942039877E-06
124.552 456 3.44669616191453E-06
124.829 457 3.31994719609983E-06
125.098 458 3.41081826439854E-06
125.371 459 3.09028944118051E-06
125.653 460 2.67986328495154E-05
125.935 461 0.000450280684098
126.219 462 8.89124879916873E-05
126.488 463 0.000173029819826
126.762 464 0.000249281135022
127.032 465 8.66395676353917E-06
127.305 466 0.000367330200825
127.576 467 7.09111286833661E-06
127.86 468 3.12010926747659E-06
128.131 469 3.00614629555807E-06
128.403 470 2.90905704520354E-06
128.674 471 2.87719498885759E-06
128.948 472 3.07623563086937E-06
129.212 473 3.0629791071697E-06
129.477 474 2.96797456525007E-06
129.742 475 2.66946588332168E-06
130.018 476 2.44485652108562E-06
130.301 477 2.76782621765925E-06
130.577 478 3.36866663616937E-06
130.848 479 2.50703834164385E-06
131.118 480 2.6378521621498E-06
131.402 481 2.19958305831302E-06
131.675 482 3.21729654487351E-06
131.951 483 1.19499539272901E-05
132.219 484 2.58761983805933E-06
132.497 485 2.48016586175573E-05
132.768 486 3.13758095399918E-06
133.038 487 1.47184990099269E-05
133.31 488 2.10817937641731E-06
133.584 489 2.2199334723139E-06
133.859 490 2.52226520889563E-06
134.13 491 2.20955240852443E-06
134.401 492 1.96430835386455E-06
134.677 493 2.00093452447082E-06
134.948 494 4.04413830962168E-06
135.219 495 3.68444441539939E-05
135.489 496 0.00043693593606
135.771 497 3.76400969814206E-05
136.045 498 2.85646880452754E-06
136.313 499 2.20922238414837E-06
136.577 500 1.71536541213836E-06
136.857 501 3.18573837235899E-06
137.131 502 2.07462145223796E-06
137.4 503 1.57672903364942E-06
137.68 504 2.01323365072311E-06
137.96 505 2.21887804782413E-05
138.236 506 0.000305714976572
138.509 507 1.55133349453336E-05
138.779 508 1.62908200942367E-06
139.054 509 1.67858239826427E-06
139.338 510 1.38595533887949E-05
139.606 511 0.00013033740908
139.879 512 1.88130885707004E-05
140.156 513 1.04633738293937E-05
140.43 514 2.79668537893987E-06
140.697 515 1.89724151902705E-06
140.965 516 1.57084741110581E-06
141.237 517 1.31190571105549E-06
141.516 518 1.70510198079977E-06
141.788 519 3.61471451257687E-06
142.081 520 2.13220253693986E-05
142.368 521 3.19435168181729E-06
142.661 522 1.94799992157837E-06
142.947 523 1.90034897627092E-06
143.218 524 1.37593044001072E-06
143.498 525 1.39436279154876E-06
143.769 526 0.000140924656415
144.051 527 1.29576065717329E-05
144.33 528 2.53957678458231E-06
144.605 529 8.54687979924062E-06
144.885 530 7.23142224168241E-05
145.152 531 1.23339585280259E-06
145.416 532 1.2959371058496E-06
145.687 533 1.37258445029702E-06
145.963 534 1.30006404433436E-06
146.229 535 1.36773537926663E-06
146.491 536 1.73356903391082E-06
146.755 537 2.6880158673106E-06
147.03 538 6.02225867375947E-05
147.295 539 1.06923650004248E-05
147.565 540 1.53515249740228E-06
147.837 541 9.57064155431679E-07



==> Tikz/E2006_graph_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.278252 1 0.076974086339027
0.542349 2 0.05871580817534
0.821805 3 0.110045041251593
1.09376 4 0.066604139557248
1.35594 5 0.069059403923316
1.62159 6 0.046805412556675
1.90164 7 0.063338784646855
2.18369 8 0.043670862004798
2.4486 9 0.077170632451977
2.72855 10 0.037143683765862
2.99846 11 0.05173251255749
3.28024 12 0.039466785472702
3.54963 13 0.051966955260291
3.83069 14 0.029184992407099
4.0995 15 0.048051245969243
4.37104 16 0.023249761618225
4.6484 17 0.039088770384698
4.93271 18 0.023472251274765
5.20867 19 0.031129128215437
5.48005 20 0.021637051183488
5.75383 21 0.032202049947434
6.02199 22 0.022329377056128
6.3012 23 0.016000103230854
6.57064 24 0.030629001893471
6.83996 25 0.01246259918991
7.10795 26 0.023505801302339
7.37813 27 0.009524336673848
7.6587 28 0.01499129329244
7.93408 29 0.008938610241044
8.20755 30 0.012895326630572
8.47458 31 0.00756305911053
8.74599 32 0.010420448402231
9.02554 33 0.007028323286436
9.29042 34 0.010213375458766
9.55722 35 0.007474525070156
9.82756 36 0.008097890015675
10.1002 37 0.008001043174946
10.3679 38 0.00868648246298
10.6379 39 0.010499039681397
10.9092 40 0.010890175954274
11.1901 41 0.014485869597699
11.4587 42 0.010993787132546
11.7279 43 0.009266911523008
11.995 44 0.007514907350308
12.2666 45 0.006734808085692
12.5314 46 0.00727903843176
12.8119 47 0.005287294183485
13.0802 48 0.007329621550256
13.3561 49 0.005276604356885
13.6281 50 0.007002393325854
13.9089 51 0.005037163107466
14.1871 52 0.006432491096339
14.4656 53 0.005487657121435
14.7393 54 0.005808297587386
15.0078 55 0.005284007095763
15.2891 56 0.005688522630648
15.5553 57 0.00558621542106
15.8321 58 0.006649887125211
16.1054 59 0.006274765217722
16.3791 60 0.008019461732594
16.6633 61 0.007230941003567
16.9391 62 0.007570937254657
17.2206 63 0.006351672204006
17.488 64 0.006895427144825
17.7531 65 0.005482780821881
18.0206 66 0.006865585278194
18.2839 67 0.00559633476136
18.5465 68 0.00706238946828
18.8158 69 0.005481273108091
19.0912 70 0.005775807034368
19.3673 71 0.004686449863762
19.6466 72 0.004918827949482
19.9173 73 0.004609705873564
20.1839 74 0.00473316182523
20.4461 75 0.004360036619787
20.725 76 0.004562056684605
20.9933 77 0.003846761946934
21.2641 78 0.004250448918385
21.5368 79 0.004256126615359
21.8193 80 0.004509381783014
22.0895 81 0.004932995025903
22.3714 82 0.004473346065139
22.6452 83 0.005320205809724
22.9149 84 0.004475818172434
23.1754 85 0.003702198002211
23.4425 86 0.004572271105956
23.7095 87 0.004017065690139
23.9712 88 0.006615671530289
24.238 89 0.004725962831459
24.5066 90 0.006203807588554
24.7777 91 0.004685879377464
25.039 92 0.005992564661905
25.3056 93 0.004934203913536
25.5724 94 0.00632674738595
25.8498 95 0.00552712934011
26.1138 96 0.006123858008677
26.3801 97 0.004726845726922
26.6479 98 0.005409093008283
26.9188 99 0.004277248191423
27.1873 100 0.004540636282385
27.4556 101 0.003895620023526
27.722 102 0.003751382070974
27.9898 103 0.003925950878413
28.2641 104 0.003233625005773
28.5353 105 0.004159089612531
28.7982 106 0.006688557946467
29.0617 107 0.006224861249582
29.3374 108 0.006186937493718
29.6024 109 0.005825724585515
29.8674 110 0.005224567856629
30.1345 111 0.004916871996458
30.4123 112 0.004498936450543
30.6752 113 0.003960587546556
30.9405 114 0.003611422765663
31.205 115 0.002949957485188
31.4768 116 0.003477059659284
31.7414 117 0.002907660001032
32.0073 118 0.003417185763922
32.2776 119 0.002622226689522
32.5475 120 0.00254738432032
32.8176 121 0.002905636132972
33.0864 122 0.002595753408656
33.3554 123 0.003066037863991
33.6262 124 0.002627809305447
33.9018 125 0.003144248818958
34.1695 126 0.002715990187636
34.4332 127 0.009385341762042
34.6986 128 0.005597978305221
34.9693 129 0.005476369642522
35.2346 130 0.003709614324096
35.4994 131 0.003714558538686
35.7664 132 0.003366330985284
36.0402 133 0.003236762680416
36.3023 134 0.002995922381264
36.5688 135 0.002615204274844
36.8338 136 0.002543323001193
37.1025 137 0.002475475880654
37.3691 138 0.002494356260544
37.6368 139 0.002659253966917
37.9059 140 0.002646635353308
38.1763 141 0.002579413051097
38.4436 142 0.002346247150964
38.7138 143 0.002510302710897
38.9832 144 0.002347143629434
39.2531 145 0.002536314169521
39.5274 146 0.002330572360754
39.8013 147 0.002389210202468
40.0789 148 0.00260378096586
40.3529 149 0.002354437704254
40.6219 150 0.003247371008973
40.8926 151 0.002363117245801
41.1578 152 0.003609915051874
41.4169 153 0.002469743851652
41.6883 154 0.004081095985678
41.966 155 0.002770892702394
42.2472 156 0.003477439983483
42.5118 157 0.002716968164148
42.7843 158 0.002682453743069
43.0522 159 0.002667471686222
43.3351 160 0.002521141950574
43.6006 161 0.002814290410125
43.8787 162 0.002479890357967
44.1588 163 0.002944605780385
44.4294 164 0.002489642957075
44.7147 165 0.002690155308103
44.9955 166 0.002409231554955
45.2744 167 0.002785086944829
45.5439 168 0.002677713273586
45.8134 169 0.003048108294599
46.0922 170 0.002684070120916
46.3558 171 0.002922166652631
46.6216 172 0.002825401309945
46.8897 173 0.002975860279756
47.1718 174 0.002821204160747
47.4376 175 0.002852608073196
47.7144 176 0.00270815279253
47.9885 177 0.002604650278316
48.2709 178 0.002475516629676
48.5371 179 0.002376415009766
48.816 180 0.00215353144602
49.0851 181 0.002105148774677
49.3602 182 0.001901933405233
49.6333 183 0.001847832287895
49.9011 184 0.001904106686371
50.18 185 0.001851839274993
50.4636 186 0.002018516355299
50.7371 187 0.0018799153507
51.0066 188 0.002167236700199
51.2834 189 0.001630055934823
51.545 190 0.001800060851872
51.813 191 0.001487217032004
52.0774 192 0.001826534132739
52.3531 193 0.001705971361588
52.6189 194 0.001858997519743
52.8934 195 0.001502525081023
53.1726 196 0.002127180412217
53.4384 197 0.00177766247314
53.7159 198 0.002395145976577
53.9978 199 0.001941894612164
54.2737 200 0.002541149720054
54.5509 201 0.002190151233201
54.8332 202 0.002460548155835
55.1081 203 0.002300214339852
55.3713 204 0.002153585778048
55.6389 205 0.002146250954206
55.9217 206 0.002001917920605
56.2075 207 0.002050042514812
56.484 208 0.00201168410272
56.7625 209 0.001964333739918
57.0304 210 0.001994216355571
57.3116 211 0.001957528653354
57.5744 212 0.002314177671166
57.8428 213 0.001746666050904
58.1089 214 0.002380394830851
58.3912 215 0.001666920216133
58.6597 216 0.002548131385711
58.94 217 0.001558690815442
59.2213 218 0.003001124672989
59.4927 219 0.001236868627872
59.7643 220 0.002231131165667
60.035 221 0.001272869029929
60.3167 222 0.002152064481251
60.5884 223 0.00119293574966
60.8601 224 0.001626524352973
61.1284 225 0.001291416626144
61.4004 226 0.001424843863333
61.6761 227 0.001349674143659
61.9497 228 0.001373961918681
62.2209 229 0.001344776111294
62.4918 230 0.001431526702834
62.7621 231 0.001506450570079
63.0316 232 0.001910314120623
63.2961 233 0.001715764709718
63.5613 234 0.002240394776519
63.8264 235 0.001989570967137
64.0982 236 0.002439901985021
64.3574 237 0.002201017638893
64.6195 238 0.002361609532011
64.8827 239 0.002370737312792
65.148 240 0.002204861629907
65.4112 241 0.002118500870671
65.6755 242 0.001635326141584
65.9535 243 0.001618415297726
66.2312 244 0.001445544366176
66.5032 245 0.001596981312499
66.7733 246 0.001478822733607
67.0418 247 0.001676659232234
67.3134 248 0.001545501715534
67.5861 249 0.001646722284553
67.8571 250 0.001575737489371
68.127 251 0.001520712727549
68.4104 252 0.001570263537504
68.6785 253 0.001610577902621
68.9336 254 0.001651843078235
69.2009 255 0.001692823010701
69.4652 256 0.001574121111525
69.7371 257 0.001729252635783
70.0011 258 0.001692877342729
70.2634 259 0.001983730274078
70.5291 260 0.001707329662299
70.8037 261 0.001771658783995
71.0641 262 0.001618333799683
71.3312 263 0.001572939389906
71.5988 264 0.00158803011081
71.8691 265 0.001496752302999
72.1387 266 0.001628629719076
72.4086 267 0.001426487407194
72.6881 268 0.001514247216163
72.9692 269 0.001348318559549
73.2439 270 0.001366708592882
73.5128 271 0.001402608480686
73.7962 272 0.001315834798034
74.0648 273 0.001530764152814
74.3325 274 0.002811845468845
74.6021 275 0.002092978400302
74.8839 276 0.002457546311263
75.1648 277 0.001705984944595
75.4329 278 0.001815260236833
75.7147 279 0.001488276506559
75.9882 280 0.001502429999973
76.2688 281 0.001272904345747
76.5415 282 0.001261957800314
76.8125 283 0.001199363228626
77.0835 284 0.001293958006775
77.3544 285 0.001348080856925
77.6282 286 0.001385358061651
77.8958 287 0.001436878407637
78.1785 288 0.001454889475071
78.4633 289 0.001501302610382
78.7434 290 0.001489009988943
79.0107 291 0.001515510435824
79.2804 292 0.001535124298098
79.55 293 0.001475399815814
79.8354 294 0.001446956998916
80.0954 295 0.001268810427403
80.3619 296 0.001258576989843
80.6289 297 0.001322531220542
80.9008 298 0.001197380109588
81.1654 299 0.001530519658686
81.4327 300 0.00129643011407
81.6964 301 0.001604112391234
81.9623 302 0.001414208368762
82.2269 303 0.001615033128954
82.4939 304 0.001453028603096
82.7603 305 0.00155376018386
83.031 306 0.001370185842703
83.3015 307 0.001480602107539
83.5804 308 0.001364480979715
83.8491 309 0.001402187407466
84.114 310 0.001294353272282
84.3847 311 0.001294327464569
84.6496 312 0.001267386928257
84.9198 313 0.001300369186133
85.1863 314 0.001296518403616
85.4613 315 0.001360188749467
85.7345 316 0.001655836482327
86.0013 317 0.001521948781197
86.2774 318 0.001785785111394
86.5527 319 0.001568687908679
86.8113 320 0.001656991037932
87.074 321 0.001421366613512
87.3405 322 0.001493940620526
87.6084 323 0.001286438454036
87.8727 324 0.001395912058179
88.1387 325 0.001237938968832
88.4064 326 0.001239025609402
88.6725 327 0.001169081272565
88.9465 328 0.00113346662791
89.2131 329 0.001096461083326
89.4815 330 0.00108604427517
89.7519 331 0.001089882832981
90.0208 332 0.001090362313132
90.2933 333 0.001086747874939
90.5731 334 0.001108107153627
90.8423 335 0.001001581062028
91.1151 336 0.001073484068491
91.3767 337 0.0014444441426
91.6389 338 0.001437190816801
91.904 339 0.001495176674174
92.1752 340 0.001391375333802
92.4396 341 0.00147495157658
92.7003 342 0.001395205741809
92.9616 343 0.001413800878549
93.225 344 0.001321587201547
93.4886 345 0.001341268978857
93.7541 346 0.001301427302388
94.0186 347 0.001269787045614
94.2844 348 0.001213663418517
94.5581 349 0.001123697729193
94.8227 350 0.001131848891762
95.0894 351 0.001080893598872
95.3594 352 0.00109757624821
95.6335 353 0.001028233638589
95.9015 354 0.000955435511957
96.17 355 0.000944828541701
96.4379 356 0.0008264607845
96.7148 357 0.00091473810604
96.9778 358 0.001727826420035
97.2423 359 0.001724878907492
97.5072 360 0.002204128147522
97.775 361 0.001775801601165
98.0346 362 0.001599996740078
98.2989 363 0.001386227374106
98.563 364 0.001307187855705
98.8314 365 0.001244604150424
99.0983 366 0.001070601754381
99.3631 367 0.000879490202577
99.63 368 0.000895834635038
99.8955 369 0.000795664032469
100.17 370 0.000971762286509
100.436 371 0.0007649868109
100.703 372 0.000883763416615
100.971 373 0.000760144468864
101.243 374 0.000851308179415
101.513 375 0.000791896106295
101.777 376 0.000810393445384
102.042 377 0.000777953149492
102.319 378 0.000792448934685
102.582 379 0.002493772191238
102.849 380 0.00149265023485
103.118 381 0.001763930052947
103.389 382 0.001026721849897
103.651 383 0.00119627716941
103.917 384 0.000926621878965
104.183 385 0.000868659112704
104.454 386 0.000765426900331
104.717 387 0.000724327437403
104.981 388 0.000800183098936
105.247 389 0.000801430018989
105.515 390 0.000881831913004
105.786 391 0.000814185820971
106.049 392 0.000955017155338
106.317 393 0.000881121521731
106.583 394 0.000940517295243
106.86 395 0.000925580062319
107.133 396 0.000918481582801
107.402 397 0.000965068580603
107.67 398 0.000920907507871
107.947 399 0.001024181827566
108.21 400 0.001288998850878
108.474 401 0.001394798251595
108.738 402 0.001665290255279
109.011 403 0.001269750371495
109.274 404 0.001304434580163
109.541 405 0.000978457350716
109.807 406 0.001045681011228
110.074 407 0.000941992409816
110.338 408 0.000953544757367
110.605 409 0.000950231861931
110.871 410 0.000858278978667
111.138 411 0.000931139587131
111.41 412 0.000788630751385
111.674 413 0.001015403130068
111.942 414 0.000790776866509
112.213 415 0.001102702475096
112.487 416 0.000865737407873
112.757 417 0.001055883207872
113.026 418 0.000853391812707
113.295 419 0.000969449100397
113.572 420 0.000818196882972
113.841 421 0.001820163702402
114.102 422 0.001678058281967
114.365 423 0.001547376170516
114.641 424 0.001172377868392
114.905 425 0.000973773929863
115.17 426 0.000841547430503
115.435 427 0.00098459415333
115.704 428 0.000789968677586
115.973 429 0.001198370310806
116.238 430 0.000804513361604
116.505 431 0.001145160238735
116.767 432 0.000737129421608
117.042 433 0.000990663040909
117.309 434 0.00069520818675
117.574 435 0.000856555295064
117.842 436 0.00069891227279
118.116 437 0.000787969258938
118.383 438 0.000709049271
118.65 439 0.000751280198421
118.919 440 0.000737468996786
119.196 441 0.000691043636769
119.457 442 0.001394268514318
119.722 443 0.001251811293999
119.986 444 0.001756092657841
120.257 445 0.001198538740095
120.521 446 0.001239234787711
120.787 447 0.000998325215223
121.054 448 0.000963563583415
121.321 449 0.000951425808257
121.59 450 0.00087497113611
121.857 451 0.000872822304384
122.121 452 0.000811261399539
122.386 453 0.000782804999633
122.659 454 0.000780557011956
122.926 455 0.0007226037538
123.194 456 0.000911690079243
123.46 457 0.000769603675018
123.731 458 0.001140946789928
123.998 459 0.000908631186041
124.267 460 0.001209913150253
124.535 461 0.000815867397251
124.818 462 0.001096804733406
125.078 463 0.001666268231791
125.343 464 0.001322376374261
125.606 465 0.001331815205905
125.876 466 0.001002497915008
126.138 467 0.001022386154026
126.403 468 0.00100070631637
126.666 469 0.000989503052102
126.933 470 0.001062631245806
127.205 471 0.000914565601849
127.468 472 0.00099539943549
127.733 473 0.000833116457986
127.999 474 0.000925119598378
128.272 475 0.00083260845352
128.538 476 0.00087544925796
128.803 477 0.000767642288791
129.071 478 0.000802690522049
129.351 479 0.000716441143472
129.614 480 0.000785463194126
129.882 481 0.000716096135091
130.146 482 0.000788014082862
130.417 483 0.000704179762949
130.678 484 0.000877610314392
130.943 485 0.000737244877169
131.201 486 0.001263180270954
131.47 487 0.000849860230857
131.741 488 0.001196823206296
132.007 489 0.000843364836855
132.271 490 0.001080137025376
132.538 491 0.000929346630192
132.811 492 0.001085313509387
133.077 493 0.000968596087551
133.346 494 0.000942356434406
133.614 495 0.000830967626261
133.892 496 0.00086433699984
134.165 497 0.000713004642672
134.431 498 0.00084043498222
134.695 499 0.000602899428699
134.979 500 0.000768254882412
135.258 501 0.000538055511033
135.539 502 0.000651370389588
135.821 503 0.000550444571823
136.095 504 0.000594274219181
136.368 505 0.000705682043536
136.636 506 0.000611756907638
136.909 507 0.000969105450317
137.181 508 0.0006422290258
137.444 509 0.001170747907538
137.712 510 0.000743103228137
137.981 511 0.001136855588185
138.249 512 0.000770125262492
138.518 513 0.001053430116787
138.785 514 0.000708701546018
139.063 515 0.000921757804117
139.341 516 0.000686817963255
139.613 517 0.000852991113997
139.893 518 0.000677722781691
140.161 519 0.000766164457617
140.433 520 0.000680420366904
140.707 521 0.000726521093052
140.988 522 0.000714459382734
141.274 523 0.000740419225932
141.547 524 0.000769204334609
141.824 525 0.000670298310002
142.094 526 0.000625818036603
142.369 527 0.000566510552638
142.637 528 0.000619525029407
142.915 529 0.000574383263562
143.194 530 0.000663715984754
143.474 531 0.000693468203539
143.757 532 0.000703011624337
144.031 533 0.000757907347592
144.299 534 0.000741549332124
144.568 535 0.000864418497882
144.846 536 0.000821475820889
145.123 537 0.000855085613694
145.389 538 0.000786562059401
145.667 539 0.000761438929442
145.945 540 0.000722630919814
146.232 541 0.00065628064666
146.503 542 0.000675961065668
146.787 543 0.000602422665149
147.058 544 0.000648879266083
147.339 545 0.000590275381886
147.619 546 0.000622783592814
147.898 547 0.000521169116588
148.176 548 0.000421870543076
148.445 549 0.000433698625671
148.72 550 0.000524888143936
148.987 551 0.000537210647991
149.269 552 0.000684753346174
149.544 553 0.00055849522014
149.809 554 0.000672350702377
150.075 555 0.000541449904511
150.355 556 0.000696764799365
150.628 557 0.000599540351039
150.893 558 0.000805959951862
151.162 559 0.000685467812348
151.431 560 0.00078911838134
151.7 561 0.000615443335769
151.972 562 0.000693275324838
152.248 563 0.000601921452186
152.519 564 0.000674562015936
152.799 565 0.000709342663954
153.075 566 0.000668673782351
153.36 567 0.000663755375475
153.628 568 0.000745624234258
153.909 569 0.000658554442051
154.176 570 0.00065914394456
154.442 571 0.000575495711845
154.707 572 0.000528298837023
154.98 573 0.000470231481607
155.256 574 0.000421506518485
155.525 575 0.000400513980989
155.797 576 0.000307348135189
156.067 577 0.000464034913761
156.341 578 0.000439351873233
156.606 579 0.000426136965611
156.889 580 0.00040735030847
157.174 581 0.000408523880285
157.451 582 0.000393582572459
157.716 583 0.000446654097857
157.993 584 0.000435118049915
158.278 585 0.000493022409245
158.558 586 0.000420989005914
158.829 587 0.000508702632658
159.102 588 0.000437580649105
159.375 589 0.001107169926136
159.647 590 0.000615000529737
159.909 591 0.000861159934476
160.174 592 0.000472662839881
160.437 593 0.000710258158633
160.703 594 0.000466051990318
160.974 595 0.000909512723203
161.238 596 0.000398905752947
161.503 597 0.000606488059178
161.767 598 0.000435283762602
162.042 599 0.000585825588755
162.306 600 0.000510715634313
162.57 601 0.000677456554752
162.836 602 0.000650585291777
163.111 603 0.000700045095584
163.374 604 0.000641908466832
163.637 605 0.000586378417145
163.905 606 0.000545178439964
164.179 607 0.00054007258759
164.444 608 0.000507618708691
164.71 609 0.000526310284781
164.973 610 0.000580822967235
165.239 611 0.000591698881032
165.504 612 0.000712567269843
165.765 613 0.000760081987031
166.027 614 0.00078907899062
166.291 615 0.000703794005547
166.562 616 0.000581796868845
166.826 617 0.000509680609171
167.09 618 0.000506135444314
167.355 619 0.000477646445191
167.627 620 0.000517367232897
167.891 621 0.000498547976539
168.156 622 0.000525652867237
168.423 623 0.000482122046036
168.698 624 0.000456667490702
168.961 625 0.000456882102215
169.229 626 0.00043593031374
169.492 627 0.000464074304482
169.764 628 0.000428186641384
170.031 629 0.000423628184196
170.298 630 0.00039131285197
170.562 631 0.000450250878141
170.826 632 0.000341684618874
171.094 633 0.000473780721366
171.358 634 0.000314754948969
171.622 635 0.000433003175707
171.886 636 0.000333014585433
172.154 637 0.000535611928054
172.419 638 0.000327842176324
172.686 639 0.000700231182781
172.954 640 0.000358508531487
173.226 641 0.000888816295262
173.489 642 0.000345099386863
173.756 643 0.000644816588655
174.024 644 0.00037919137642
174.301 645 0.000558669082631
174.565 646 0.0004486453667
174.834 647 0.000542091022447
175.103 648 0.000467036758334
175.375 649 0.000528944029861
175.645 650 0.000481608608367
175.914 651 0.000521711078572
176.177 652 0.00056928148609
176.442 653 0.00040883900605
176.709 654 0.000566816170298
176.973 655 0.000385563165058
177.237 656 0.000603327293423
177.503 657 0.000393408709967
177.772 658 0.000662953978055
178.038 659 0.000387013830218
178.303 660 0.000544951603746
178.57 661 0.00034194269601
178.843 662 0.000441909553472
179.107 663 0.000351146541631
179.373 664 0.000421214483832
179.638 665 0.000376849665994
179.908 666 0.00039474935277
180.171 667 0.000390417731801
180.441 668 0.00039734642373
180.706 669 0.000396614299647
180.977 670 0.000398191286773
181.243 671 0.000370718296582
181.51 672 0.000365373383283
181.774 673 0.000355457788089
182.038 674 0.000378582857702
182.31 675 0.000294627649026
182.575 676 0.000376340303227
182.842 677 0.000275187649243
183.107 678 0.000349498922868
183.378 679 0.000314544412358
183.643 680 0.000346889627201
183.908 681 0.000338610784364
184.174 682 0.000364974042873
184.447 683 0.000397115512609
184.71 684 0.000395488268357
184.975 685 0.000477649161793
185.242 686 0.000407582577892
185.518 687 0.000573433811365
185.779 688 0.000364725473843
186.046 689 0.000555089960256
186.314 690 0.000319450594528
186.587 691 0.000488234399237
186.853 692 0.000333492707283
187.119 693 0.0004411991622
187.383 694 0.000414228743273
187.646 695 0.000358414808738
187.913 696 0.000546115667455
188.178 697 0.000504160475079
188.439 698 0.000413603924946
188.702 699 0.000460588904856
188.974 700 0.000339207078377
189.241 701 0.000475107781161
189.504 702 0.000328113836466
189.77 703 0.000447600833453
190.042 704 0.000335717603849
190.305 705 0.000407327217358
190.569 706 0.000382574903493
190.833 707 0.000398117938534
191.104 708 0.000456288524804
191.367 709 0.000391786898918
191.635 710 0.000420104752151
191.902 711 0.000347468263304
192.167 712 0.000346694031898
192.441 713 0.000318630180898
192.709 714 0.000299016318625
192.977 715 0.000326080460301
193.241 716 0.000337154686002
193.51 717 0.000488677205269
193.775 718 0.000458819039029
194.038 719 0.00051091937942
194.305 720 0.000482575718473
194.579 721 0.000502637819982
194.844 722 0.000449548636674
195.113 723 0.000492314734574
195.386 724 0.000429694355174
195.673 725 0.000479613264621
195.937 726 0.000406377765161
196.211 727 0.000440632750803
196.478 728 0.000402942622661
196.751 729 0.000379344864401
197.025 730 0.000377179733067
197.295 731 0.000344704121356
197.564 732 0.000367323903104
197.836 733 0.000313146720926
198.108 734 0.000355801438169
198.381 735 0.000280968577071
198.642 736 0.000264188130082
198.909 737 0.000268946257474
199.179 738 0.000287334932506
199.446 739 0.000366225037829
199.711 740 0.000350756709326
199.979 741 0.000427825333395
200.253 742 0.000380768363546
200.525 743 0.000429434919738
200.79 744 0.000397771571853
201.062 745 0.000404140643889
201.335 746 0.000366252203843
201.601 747 0.000380473612292
201.873 748 0.000357227653916
202.142 749 0.000340411891108
202.418 750 0.000337821611651
202.684 751 0.000326233948281
202.962 752 0.000353279073748
203.232 753 0.000313647933889
203.51 754 0.000398340699851
203.776 755 0.000319870309448
204.047 756 0.00041315432741
204.318 757 0.000553756108957
204.595 758 0.000599994023477
204.856 759 0.000568986734835
205.127 760 0.000543502296887
205.396 761 0.000463616557142
205.67 762 0.000443914405322
205.934 763 0.000409451599671
206.2 764 0.000392476915679
206.472 765 0.000354168760714
206.739 766 0.000316636195454
207.01 767 0.000299641136952
207.282 768 0.000279937626831
207.559 769 0.000272166788461
207.829 770 0.000287203177337
208.102 771 0.000269346956184
208.369 772 0.000288685083413
208.638 773 0.000252281266045
208.911 774 0.00028491715724
209.185 775 0.000234930332757
209.453 776 0.000294446995031
209.717 777 0.000258843216782
209.981 778 0.000599016046965
210.257 779 0.000448066730597
210.529 780 0.000659643799221
210.797 781 0.00044709826219
211.065 782 0.000466520604063
211.339 783 0.000384900314311
211.598 784 0.000367126949501
211.874 785 0.000339629509898
212.139 786 0.000297344250449
212.418 787 0.000264386441986
212.684 788 0.000260959449291
212.952 789 0.000240256229846
213.217 790 0.000287789963244
213.483 791 0.000213583278775
213.753 792 0.000274565547517
214.02 793 0.00022787396056
214.288 794 0.000276643747606
214.559 795 0.000255799264888
214.832 796 0.00028161512821
215.102 797 0.000271426514573
215.376 798 0.000293731170556
215.639 799 0.000370335255782
215.908 800 0.000324642019847
216.173 801 0.000419676887427
216.44 802 0.000341480873768
216.704 803 0.000451533114013
216.981 804 0.000366862080862
217.245 805 0.000419977071884
217.517 806 0.000366013142918
217.784 807 0.00036933962136
218.061 808 0.000347389481863
218.324 809 0.00033841247246
218.592 810 0.000314810639298
218.863 811 0.00031336404904
219.145 812 0.000299491723874
219.41 813 0.000312501528088
219.681 814 0.000277291657045
219.952 815 0.000265955279307
220.22 816 0.000230461523416
220.491 817 0.000209504301738
220.759 818 0.000210531177076
221.031 819 0.000195242144268
221.303 820 0.000433728508287
221.573 821 0.000395413561818
221.84 822 0.000458570469999
222.105 823 0.000345483785964
222.373 824 0.000339306234329
222.643 825 0.000286932875495
222.909 826 0.000281563512783
223.176 827 0.000264753183178
223.444 828 0.000280150880043
223.716 829 0.000246149896633
223.984 830 0.000242429510985
224.261 831 0.000211342082601
224.53 832 0.000208761311249
224.807 833 0.000198582205717
225.076 834 0.000202351490192
225.347 835 0.000196702317533
225.618 836 0.000191684754704
225.892 837 0.000180606454102
226.159 838 0.000184724821859
226.429 839 0.000171819606799
226.698 840 0.000185598209216
226.969 841 0.00020158540859
227.235 842 0.00019476809732
227.497 843 0.00023211185878
227.761 844 0.000211548544309
228.024 845 0.00023541388781
228.295 846 0.000244710097879
228.555 847 0.000245599784845
228.819 848 0.00028098487668
229.087 849 0.0002594503772
229.358 850 0.000307450007742
229.62 851 0.000259586207271
229.891 852 0.000308225597449
230.155 853 0.000250970505858
230.435 854 0.000273606587215
230.697 855 0.000242777235967
230.961 856 0.000254618901569
231.236 857 0.000247062674711
231.508 858 0.000248480740654
231.777 859 0.000251338605351
232.054 860 0.000254273893189
232.324 861 0.000227581925907
232.6 862 0.000244365089498
232.878 863 0.000204073815494
233.146 864 0.000410661845605
233.413 865 0.000230587845382
233.682 866 0.000420130559864
233.95 867 0.000257320561685
234.221 868 0.000365027016601
234.497 869 0.000243380321483
234.765 870 0.000299630270546
235.039 871 0.000236565726813
235.316 872 0.000264932478872
235.586 873 0.00021964537485
235.856 874 0.000241826425469
236.131 875 0.000202894810476
236.4 876 0.000245019790441
236.67 877 0.000181312770472
236.94 878 0.000248487532158
237.212 879 0.00016775421277
237.48 880 0.000236956917418
237.746 881 0.000164328578375
238.013 882 0.000207738510813
238.283 883 0.000252949549995
238.543 884 0.000305930069246
238.806 885 0.000258465609184
239.071 886 0.000301383836765
239.341 887 0.000244109728965
239.603 888 0.00029900816882
239.867 889 0.000259671780216
240.131 890 0.000281175038779
240.4 891 0.000256608812112
240.67 892 0.000251234016196
240.935 893 0.000230939645266
241.201 894 0.000220164245722
241.467 895 0.000199355078822
241.739 896 0.000211930226809
242.007 897 0.000175688047225
242.275 898 0.000225029678871
242.544 899 0.000165818634256
242.825 900 0.000236110696075
243.094 901 0.000165238639852
243.375 902 0.000203477521482
243.642 903 0.000168110087556
243.911 904 0.000258439801471
244.175 905 0.000176895576558
244.437 906 0.000301284680813
244.715 907 0.000194720556795
244.986 908 0.000324329610684
245.262 909 0.000215066543152
245.531 910 0.000331644060015
245.811 911 0.000245310466794
246.089 912 0.00031254363541
246.368 913 0.000242202674766
246.64 914 0.000263837688498
246.922 915 0.000204784206766
247.204 916 0.00022325302154
247.466 917 0.0001794573317
247.729 918 0.000197051400816
248.002 919 0.000162102323509
248.284 920 0.000179385341762
248.553 921 0.000149604598663
248.826 922 0.000160552502397
249.11 923 0.00013823969661
249.396 924 0.000207536124007
249.664 925 0.000183727829137
249.929 926 0.000236701556884
250.194 927 0.000222713776157
250.459 928 0.000230745408264
250.729 929 0.000262461729877
251 930 0.000220266118275
251.268 931 0.000311757179298
251.538 932 0.000243042104605
251.811 933 0.000298126631659
252.077 934 0.000217552233454
252.35 935 0.000238892495932
252.623 936 0.000203713865805
252.901 937 0.000228562619021
253.169 938 0.000208401361561
253.45 939 0.000227573776103
253.718 940 0.000213777515777
254.003 941 0.0002048494052
254.278 942 0.000178370691131
254.549 943 0.000175971932074
254.816 944 0.00017123010429
255.098 945 0.00017821720315
255.361 946 0.000221925961745
255.632 947 0.000210173943989
255.906 948 0.000237834379678
256.178 949 0.000214634603526
256.442 950 0.000211697957387
256.71 951 0.000207612188847
256.979 952 0.000187300160008
257.254 953 0.000191064011279
257.524 954 0.000161209919942
257.795 955 0.000177365548604
258.065 956 0.000144145588103
258.334 957 0.000165741211115
258.608 958 0.000141279573602
258.885 959 0.000161402798643
259.157 960 0.000144198561831
259.43 961 0.000154656119009
259.705 962 0.000143638941938
259.976 963 0.000154345068146
260.249 964 0.0001584566444
260.527 965 0.000170148896924
260.8 966 0.000181247572037
261.069 967 0.000206884139666
261.34 968 0.000190534274002
261.606 969 0.000226339080756
261.88 970 0.000189739668086
262.145 971 0.000245989617149
262.412 972 0.000193807778717
262.679 973 0.000249716794302
262.961 974 0.000217895883534
263.223 975 0.000249498107887
263.496 976 0.000214231188214
263.764 977 0.000217594340776
264.041 978 0.000194732781501
264.311 979 0.000170488472102
264.579 980 0.000164926230688
264.851 981 0.000154202446571
265.128 982 0.000141759053753
265.394 983 0.000130593957735
265.666 984 0.000138040026405
265.942 985 0.000130529845942
266.212 986 0.0001683858226
266.483 987 0.000139549098496
266.751 988 0.000170628377075
267.016 989 0.000137098724012
267.283 990 0.000157717728813
267.557 991 0.000191861333797
267.824 992 0.000167323631444
268.088 993 0.000245215385744
268.357 994 0.00017191740445
268.631 995 0.000259128459931
268.896 996 0.000172589763303
269.167 997 0.000266054435259
269.437 998 0.000178984643052
269.713 999 0.000244447945842
269.978 1000 0.000183130176824
270.251 1001 0.000191838242685
270.523 1002 0.000185530294181
270.799 1003 0.000173757901914
271.066 1004 0.000195224486359
271.336 1005 0.000170310534709
271.608 1006 0.000192965632275
271.88 1007 0.000175357980153
272.145 1008 0.000178157437919
272.409 1009 0.000162083307299
272.673 1010 0.000143417538922
272.939 1011 0.000277674697846
273.203 1012 0.000170977460358
273.472 1013 0.000283978571448
273.735 1014 0.000170060607378
274 1015 0.000216178991435
274.269 1016 0.000162367192148
274.534 1017 0.000200161909445
274.8 1018 0.000167299182031
275.068 1019 0.000178742865526
275.34 1020 0.000151102804348
275.601 1021 0.000157603631553
275.868 1022 0.000136327209208
276.132 1023 0.000153812614267
276.407 1024 0.000135153773224
276.673 1025 0.000174011904147
276.943 1026 0.000145183329847
277.211 1027 0.000177786621825
277.489 1028 0.000151980266607
277.77 1029 0.000147792625514
278.036 1030 0.000140810959857
278.303 1031 0.00013516626959
278.572 1032 0.000133510772683
278.838 1033 0.00011827023121
279.103 1034 0.00015118294409
279.372 1035 0.000138715101859
279.637 1036 0.00018405925451
279.912 1037 0.000166223407868
280.179 1038 0.000203940702024
280.446 1039 0.000169916627502
280.714 1040 0.000205547571766
280.986 1041 0.00017325397235
281.269 1042 0.000192851535016
281.533 1043 0.000155677561144
281.805 1044 0.000185781579812
282.078 1045 0.000153678142497
282.356 1046 0.000186038298647
282.641 1047 0.000158471585707
282.911 1048 0.000175588891273
283.191 1049 0.000152093005566
283.459 1050 0.000154331485139
283.736 1051 0.000126007655383
284.006 1052 0.000125882827547
284.277 1053 0.000137059333292
284.537 1054 0.000127953013662
284.801 1055 0.000150749646163
285.063 1056 0.000157384945138
285.33 1057 0.000167481194327
285.593 1058 0.000187634301983
285.858 1059 0.000166721904229
286.138 1060 0.000197313552853
286.408 1061 0.000167394263081
286.676 1062 0.000216336554317
286.943 1063 0.000172710652066
287.224 1064 0.000209706688544
287.492 1065 0.000165848516871
287.762 1066 0.000169621876248
288.029 1067 0.000153774581847
288.299 1068 0.00015188926046
288.568 1069 0.000155003843991
288.842 1070 0.000157609064756
289.108 1071 0.000155145107265
289.375 1072 0.000140298880489
289.638 1073 0.000171109215527
289.907 1074 0.00012098153526
290.182 1075 0.000202487320263
290.449 1076 0.000114043199396
290.728 1077 0.000238510813432
291.001 1078 0.000113682706387
291.278 1079 0.00024606704029
291.556 1080 0.000118498289899
291.835 1081 0.0002313865262
292.108 1082 0.000135135571994
292.37 1083 0.000194816996145
292.637 1084 0.000142294224234
292.906 1085 0.000164817566631
293.18 1086 0.000138015576993
293.451 1087 0.000156712586286
293.734 1088 0.000133726878326
294.005 1089 0.000144527270603
294.276 1090 0.000127685971742
294.55 1091 0.000144182262223
294.816 1092 0.000127692219925
295.081 1093 0.000124795779488
295.343 1094 0.000129111779999
295.612 1095 0.000135142770988
295.876 1096 0.000193278041439
296.155 1097 0.00014160013257
296.422 1098 0.000202829612042
296.69 1099 0.000139561323202
296.948 1100 0.000184243983407
297.217 1101 0.000143226018522
297.482 1102 0.000168524369273
297.754 1103 0.000150058271101
298.017 1104 0.000154662910512
298.286 1105 0.000134854675407
298.566 1106 0.000132916108631
298.837 1107 0.000119273064625
299.111 1108 0.000131015710106
299.377 1109 0.000118390304993
299.642 1110 0.000152575202319
299.924 1111 0.000127110731391
300.198 1112 0.000159689981446
300.477 1113 0.000135601740798
300.742 1114 0.000126703920328
301.01 1115 0.000109730051317
301.277 1116 9.81095170697651E-05
301.556 1117 0.000183836493194
301.835 1118 0.00011762177845
302.113 1119 0.000211593368233
302.379 1120 0.000142652815622
302.659 1121 0.000285571858183
302.94 1122 0.00015183357013
303.221 1123 0.000239570287987
303.49 1124 0.000129208491009
303.771 1125 0.000184007639083
304.053 1126 0.000137211462971
304.321 1127 0.000153808539365
304.596 1128 0.000135425161706
304.872 1129 0.000132650425012
305.153 1130 0.000122973347423
305.425 1131 0.000121615997522
305.705 1132 0.000110091766796
305.975 1133 0.000115286316207
306.25 1134 0.000107098751178
306.521 1135 0.000228337141103
306.803 1136 0.000205713284453
307.067 1137 0.000230166772161
307.337 1138 0.000165423368749
307.603 1139 0.000152416281136
307.881 1140 0.00014551339692
308.148 1141 0.000129268799561
308.418 1142 0.000132223239439
308.687 1143 0.000100561657344
308.964 1144 0.00011040471928
309.23 1145 9.47428329262959E-05
309.5 1146 0.000107248571747
309.775 1147 0.000105711790322
310.047 1148 0.000111984830498
310.318 1149 0.000117834895832
310.598 1150 0.000117266311154
310.87 1151 0.000117270386056
311.144 1152 0.000121174142301
311.419 1153 0.00011229506638
311.691 1154 0.000140099210284
311.965 1155 0.000111876845591
312.236 1156 0.000229410198665
312.505 1157 0.000201643815521
312.773 1158 0.000224252730864
313.045 1159 0.000168794671115
313.312 1160 0.000148661937969
313.586 1161 0.000138361943674
313.855 1162 0.000123286707398
314.125 1163 0.00012334864591
314.398 1164 0.000115524154662
314.674 1165 0.000110879581209
314.941 1166 0.000111679756158
315.216 1167 0.000105721705917
315.497 1168 0.000114232003195
315.776 1169 0.000111417604121
316.042 1170 0.0001206564939
316.321 1171 0.000118126658825
316.594 1172 0.000116563933856
316.877 1173 0.000113100674532
317.148 1174 0.000102034055315
317.421 1175 0.000110769694681
317.695 1176 0.000103625168769
317.976 1177 0.000109324734384
318.238 1178 0.000146969495283
318.501 1179 0.000137330993434
318.776 1180 0.000198211389623
319.042 1181 0.000133389612259
319.311 1182 0.000188638086209
319.575 1183 0.000125960386518
319.844 1184 0.000178278326682
320.116 1185 0.000131055236657
320.392 1186 0.000151616242017
320.662 1187 0.000119958870654
320.936 1188 0.000126930077396
321.205 1189 0.000118818033887
321.477 1190 0.000121541426813
321.754 1191 0.000119212484414
322.024 1192 0.000123765236738
322.297 1193 0.000115135273168
322.571 1194 0.000133609249485
322.84 1195 0.000107749920539
323.111 1196 0.00012886619923
323.391 1197 9.62467434740442E-05
323.665 1198 0.000137817265089
323.929 1199 0.000156775068119
324.202 1200 0.000159726655565
324.469 1201 0.000149472843494
324.741 1202 0.000126429136094
325.002 1203 0.000129633639132
325.269 1204 0.000122122643688
325.544 1205 0.000118677721423
325.81 1206 0.000117507817021
326.078 1207 0.000101245697582
326.354 1208 0.000109210637125
326.622 1209 8.9874683176359E-05
326.898 1210 0.000104626915544
327.17 1211 9.13813103255304E-05
327.44 1212 0.000100803299041
327.713 1213 9.39794679264453E-05
327.979 1214 9.16459073041262E-05
328.257 1215 9.68556696829998E-05
328.53 1216 7.85450969419218E-05
328.798 1217 0.000103484992135
329.07 1218 8.18207749377219E-05
329.339 1219 0.000287040181252
329.605 1220 0.00016143539786
329.872 1221 0.000183904408229
330.145 1222 9.74478887932042E-05
330.416 1223 0.000113947031705
330.685 1224 9.14008698557756E-05
330.96 1225 0.000105017426998
331.228 1226 8.51453517591353E-05
331.501 1227 9.77871923109313E-05
331.766 1228 8.69180700176851E-05
332.036 1229 9.50776540516752E-05
332.309 1230 9.22692315006235E-05
332.588 1231 8.97389889352824E-05
332.856 1232 9.59134164794476E-05
333.13 1233 8.69111426840565E-05
333.399 1234 9.49586669093497E-05
333.672 1235 9.13167910417351E-05
333.933 1236 9.06197111166047E-05
334.197 1237 9.79622772726408E-05
334.459 1238 8.83827256748717E-05
334.725 1239 0.000103680994928
334.996 1240 0.000175158309948
335.267 1241 0.000111541073655
335.533 1242 0.000176848036033
335.797 1243 0.000108738491797
336.064 1244 0.000164847449247
336.332 1245 0.000110695259802
336.606 1246 0.000160848611953
336.874 1247 0.000123969525165
337.146 1248 0.000133535765416
337.415 1249 0.000106326964714
337.683 1250 0.000114214616946
337.952 1251 9.85798966061499E-05
338.228 1252 0.000114219778488
338.492 1253 0.000100492655668
338.767 1254 0.000112880901477
339.048 1255 9.30897809604273E-05
339.324 1256 9.85995919664663E-05
339.593 1257 8.80176144436265E-05
339.869 1258 9.25999777238683E-05
340.139 1259 8.84075825778918E-05
340.421 1260 8.44914657966298E-05
340.693 1261 7.63705933329168E-05
340.959 1262 8.53288581852559E-05
341.23 1263 8.30958118155862E-05
341.511 1264 9.25897904685323E-05
341.78 1265 9.99779955284741E-05
342.046 1266 0.000107429361572
342.313 1267 0.000105602447115
342.585 1268 0.000114307117224
342.853 1269 0.000113125123945
343.121 1270 0.00012659362631
343.393 1271 0.000119918936614
343.661 1272 0.000133768170668
343.932 1273 0.000123315639203
344.199 1274 0.000134482636842
344.466 1275 0.000126788406632
344.731 1276 0.000126759882317
345.004 1277 0.000115001480548
345.271 1278 0.000109802856235
345.539 1279 0.000108425131823
345.809 1280 0.000101692850177
346.084 1281 9.25662918662237E-05
346.342 1282 9.93947412029655E-05
346.607 1283 0.000107861980348
346.872 1284 0.000102016261576
347.144 1285 0.0001220124855
347.408 1286 0.000113852086486
347.671 1287 0.00014885481667
347.938 1288 0.000128034375874
348.212 1289 0.000151229126314
348.477 1290 0.000129136908562
348.744 1291 0.000131264007476
349.011 1292 0.000118641318964
349.279 1293 0.000114965078089
349.552 1294 0.000113699685146
349.835 1295 0.000108630778551
350.106 1296 0.000106245195011
350.389 1297 0.000100908839006
350.663 1298 8.78342438475769E-05
350.948 1299 9.25304327274407E-05
351.231 1300 7.94278565743113E-05
351.515 1301 9.49695333150416E-05
351.791 1302 7.44195301909499E-05
352.068 1303 7.12909561622028E-05
352.348 1304 0.000112114819876
352.617 1305 6.92486152124246E-05
352.888 1306 0.00014870268699
353.156 1307 7.47313960343052E-05
353.436 1308 0.000170781865056
353.705 1309 8.01299622120742E-05
353.978 1310 0.000170760132244
354.256 1311 9.12238832730701E-05
354.536 1312 0.000161038774052
354.816 1313 0.000109957566686
355.09 1314 0.000130568693342
355.356 1315 0.00010715838058
355.625 1316 0.000109021833326
355.888 1317 0.000103051150888
356.162 1318 9.93014259440869E-05
356.427 1319 9.26514573208334E-05
356.708 1320 9.24349441874238E-05
356.978 1321 7.93664613821525E-05
357.265 1322 8.75938246216453E-05
357.531 1323 6.59076029524024E-05
357.811 1324 0.000100867682494
358.08 1325 0.000129112051659
358.357 1326 0.00012056154868
358.62 1327 0.000130300836442
358.896 1328 0.000104058466696
359.163 1329 0.000108367675703
359.443 1330 0.000102916271628
359.733 1331 0.000102262521495
359.999 1332 0.000100980421454
360.267 1333 8.94779235385364E-05
360.534 1334 8.62420437535825E-05
360.805 1335 8.13483579502699E-05
361.072 1336 7.53620550546444E-05
361.341 1337 8.58034484538463E-05
361.609 1338 7.4877277530718E-05
361.88 1339 9.12147826583032E-05
362.154 1340 7.05657594123448E-05
362.423 1341 7.9195994642862E-05
362.689 1342 7.24134558701682E-05
362.968 1343 7.45276509275836E-05
363.234 1344 7.81195413290158E-05
363.499 1345 0.000137093290809
363.763 1346 0.000108176834453
364.032 1347 0.00012836960449
364.306 1348 0.0001017570978
364.568 1349 0.000105568353767
364.827 1350 8.87240666436661E-05
365.095 1351 9.5193245442222E-05
365.361 1352 8.33828207559215E-05
365.622 1353 8.89314791623088E-05
365.892 1354 7.38721350042243E-05
366.161 1355 8.03566626008199E-05
366.439 1356 6.3323707508958E-05
366.722 1357 7.33514983415148E-05
366.993 1358 6.38018293593982E-05
367.276 1359 7.68071511815858E-05
367.55 1360 6.7136050115863E-05
367.831 1361 7.70157861708688E-05
368.102 1362 6.57450143572385E-05
368.386 1363 7.42013870966866E-05
368.661 1364 6.03919512533041E-05
368.941 1365 6.68698231764134E-05
369.219 1366 0.000168863944451
369.498 1367 0.000144934760817
369.774 1368 0.000185425705026
370.04 1369 0.000123561355801
370.319 1370 0.000119135197103
370.591 1371 9.37523600474862E-05
370.862 1372 9.19060218903743E-05
371.121 1373 8.45043696533888E-05
371.385 1374 7.84618331083082E-05
371.653 1375 7.21775190365845E-05
371.923 1376 6.90998812845178E-05
372.185 1377 6.34710831361534E-05
372.454 1378 7.15061109949009E-05
372.719 1379 6.52523586891855E-05
372.997 1380 8.06727391763808E-05
373.262 1381 6.4534089272956E-05
373.537 1382 7.19937409503215E-05
373.804 1383 5.95495331520455E-05
374.074 1384 5.8198974754623E-05
374.353 1385 6.11291010494231E-05
374.621 1386 5.44238495872124E-05
374.894 1387 0.000154740333653
375.161 1388 0.000128607171284
375.426 1389 0.000172189064593
375.688 1390 0.000105495005528
375.947 1391 9.33477222655369E-05
376.215 1392 6.93735788778806E-05
376.486 1393 7.19766263613569E-05
376.753 1394 6.51507577959669E-05
377.031 1395 6.19503296595827E-05
377.311 1396 5.97625147036052E-05
377.587 1397 5.78512497724846E-05
377.864 1398 6.21063984113315E-05
378.131 1399 6.51238634418797E-05
378.412 1400 6.60528052984594E-05
378.689 1401 7.09071003811392E-05
378.955 1402 6.63229713099724E-05
379.223 1403 7.61481036763767E-05
379.495 1404 6.91610048165343E-05
379.769 1405 8.85995104684236E-05
380.039 1406 7.66707777901534E-05
380.322 1407 8.9047478043069E-05
380.587 1408 7.12712608018864E-05
380.861 1409 7.93898241543899E-05
381.124 1410 6.74360987430285E-05
381.402 1411 7.71149421228067E-05
381.668 1412 5.50967517596786E-05
381.928 1413 6.45012183957382E-05
382.195 1414 5.13263806447582E-05
382.469 1415 6.44102122480692E-05
382.737 1416 6.08032447087396E-05
383.004 1417 6.94932451705618E-05
383.273 1418 6.34005873292276E-05
383.543 1419 6.75636431798363E-05
383.81 1420 6.01281692551351E-05
384.075 1421 6.74204782848465E-05
384.349 1422 6.42258908415216E-05
384.61 1423 7.44074413146178E-05
384.878 1424 7.10699606364454E-05
385.161 1425 8.13857112198355E-05
385.437 1426 7.40344519392459E-05
385.71 1427 8.62366105507366E-05
385.979 1428 7.54303775804318E-05
386.255 1429 8.61807843914949E-05
386.523 1430 6.91675246599494E-05
386.787 1431 8.17193098745745E-05
387.055 1432 6.17604392201181E-05
387.334 1433 7.97073948607334E-05
387.606 1434 6.03363967542046E-05
387.871 1435 7.41376827933183E-05
388.136 1436 5.42929093986259E-05
388.416 1437 7.25820209884626E-05
388.685 1438 5.64861575574493E-05
388.954 1439 7.00228466179671E-05
389.223 1440 6.36391049341632E-05
389.504 1441 7.03070031268082E-05
389.787 1442 6.53985118457405E-05
390.059 1443 7.20365274227331E-05
390.343 1444 6.17688606845292E-05
390.611 1445 6.66349729833989E-05
390.896 1446 5.48849926787592E-05
391.169 1447 5.98262190069735E-05
391.452 1448 6.04445174908383E-05
391.723 1449 5.68227444737536E-05
391.99 1450 7.41090226483061E-05
392.257 1451 6.75500601727215E-05
392.524 1452 8.32847514445528E-05
392.799 1453 8.19514434661661E-05
393.068 1454 8.56124713738125E-05
393.34 1455 8.65070482223919E-05
393.603 1456 8.853281790349E-05
393.87 1457 8.63828995373628E-05
394.134 1458 9.56535735533418E-05
394.408 1459 9.72355863920001E-05
394.669 1460 0.000100045503074
394.935 1461 8.95626815029326E-05
395.203 1462 8.7631177891211E-05
395.475 1463 7.32107783878057E-05
395.742 1464 6.83692513318138E-05
396.01 1465 6.53458097781352E-05
396.281 1466 6.64854240750651E-05
396.553 1467 6.63964553784633E-05
396.822 1468 6.92438611599345E-05
397.09 1469 7.6059270809846E-05
397.358 1470 7.49273988269715E-05
397.623 1471 5.38647730143681E-05
397.89 1472 4.8324536072392E-05
398.154 1473 7.2598048936858E-05
398.418 1474 7.03798080449435E-05
398.682 1475 8.80614875566072E-05
398.955 1476 8.54238034049882E-05
399.221 1477 8.36546167282883E-05
399.486 1478 8.51176424246211E-05
399.755 1479 8.01514233633156E-05
400.029 1480 8.29046989054813E-05
400.293 1481 7.29369449643718E-05
400.558 1482 7.64658102127914E-05
400.823 1483 7.21870271415648E-05
401.092 1484 7.83772109739831E-05
401.359 1485 7.58127392307128E-05
401.626 1486 7.67528191531267E-05
401.889 1487 7.86606883324686E-05
402.16 1488 7.53721064799094E-05
402.427 1489 7.45605218048013E-05
402.692 1490 6.97699310254899E-05
402.962 1491 6.66420361470985E-05
403.226 1492 6.81949813505312E-05
403.49 1493 7.27926934288128E-05
403.754 1494 6.78027041050564E-05
404.018 1495 7.45150187309668E-05
404.279 1496 6.43513978272622E-05
404.55 1497 7.37528762017566E-05
404.814 1498 5.70362693455979E-05
405.078 1499 6.61681250288639E-05
405.343 1500 4.9831842371919E-05
405.617 1501 6.29941837563534E-05
405.877 1502 4.41128530563124E-05
406.139 1503 5.72808993037351E-05
406.405 1504 5.31793744753564E-05
406.673 1505 5.69088607388613E-05
406.94 1506 4.27303745921702E-05



==> Tikz/E2006_graph_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.286433 1 0.018287121623017
0.561555 2 0.027785852514703
0.831715 3 0.022367767762191
1.10176 4 0.017460931291181
1.37619 5 0.016089966588614
1.64416 6 0.014610492715531
1.91564 7 0.014816778119885
2.18449 8 0.01318940274075
2.46114 9 0.010418060173267
2.72654 10 0.009466400992346
2.9985 11 0.008460175889072
3.26935 12 0.008244763392001
3.5509 13 0.007263346939311
3.82033 14 0.007115527364073
4.09394 15 0.006616404843094
4.36482 16 0.005629892293751
4.64456 17 0.005656487036087
4.91546 18 0.005570574384167
5.18821 19 0.011032442963864
5.46199 20 0.039645174029243
5.74033 21 0.205754492676204
6.00744 22 0.035087690550592
6.27617 23 0.121940744357834
6.54839 24 0.040852178786146
6.81807 25 0.008147347653747
7.09423 26 0.018316288992923
7.36422 27 0.022739733659309
7.63735 28 0.007378033693228
7.9067 29 0.004620455502555
8.1809 30 0.003270678108578
8.45173 31 0.003887649912908
8.72493 32 0.002941807819805
8.99746 33 0.004840947710116
9.27162 34 0.002732015776598
9.5468 35 0.005074794640414
9.82019 36 0.002398704837687
10.0914 37 0.004825987143417
10.3676 38 0.003051005209161
10.6436 39 0.00197979258395
10.9174 40 0.002497710033739
11.1907 41 0.002337191182278
11.4684 42 0.001728723796477
11.7394 43 0.002058806661303
12.0075 44 0.004851123517257
12.2758 45 0.018722993555322
12.549 46 0.020099595097916
12.8155 47 0.003776535342495
13.0853 48 0.002079551543495
13.3549 49 0.001800708209959
13.632 50 0.006780577808875
13.8992 51 0.086534506801077
14.1703 52 0.00764206393553
14.4429 53 0.001323674236528
14.717 54 0.001369427680489
14.9875 55 0.001279628230737
15.2614 56 0.001181568516282
15.5388 57 0.00115628302836
15.8124 58 0.001206098602096
16.0873 59 0.001089273453925
16.3579 60 0.000984664190171
16.6299 61 0.001004715937674
16.9011 62 0.000932066245979
17.1751 63 0.000909209187394
17.4558 64 0.001014788511989
17.7348 65 0.002321280218133
18.0154 66 0.007827784705483
18.292 67 0.00218103105014
18.5758 68 0.000963018069022
18.8473 69 0.000957058421586
19.1242 70 0.001912871494795
19.4005 71 0.00665076662663
19.6854 72 0.019012864776468
19.9593 73 0.047548711965668
20.2433 74 0.002006469257101
20.5218 75 0.000672784713676
20.7957 76 0.000696846155233
21.0823 77 0.000742902743208
21.3532 78 0.000720124338204
21.6292 79 0.000688122162121
21.9158 80 0.000650124289045
22.199 81 0.000590690037705
22.4865 82 0.000673561417796
22.7673 83 0.000595589500402
23.0545 84 0.000632877852626
23.3211 85 0.000710053402505
23.6023 86 0.001712255702794
23.8733 87 0.005979507464717
24.1504 88 0.012406406334235
24.4227 89 0.012748008671557
24.701 90 0.001338977274031
24.9762 91 0.000470248463388
25.2474 92 0.000557390077523
25.5311 93 0.000622489025367
25.8045 94 0.000518354960337
26.0843 95 0.002681071196239
26.352 96 0.010788616860379
26.637 97 0.025509159045736
26.9117 98 0.001072525156857
27.1899 99 0.000511192568547
27.4585 100 0.00048352617116
27.7341 101 0.000443973251228
28.0192 102 0.000444274756625
28.2982 103 0.000408823293258
28.5827 104 0.0004269775231
28.8594 105 0.000395835620569
29.1438 106 0.000388016143648
29.4191 107 0.00047105957845
29.6965 108 0.001240575088772
29.9795 109 0.003510407671346
30.2509 110 0.008104956650406
30.5298 111 0.008586840928047
30.7939 112 0.001053790856849
31.0782 113 0.0003598204732
31.3489 114 0.000348453392018
31.6298 115 0.000361339470498
31.9127 116 0.00041406522676
32.1948 117 0.000466435403288
32.4677 118 0.003996077152609
32.7496 119 0.017704429671408
33.032 120 0.002072538265787
33.3057 121 0.000319954577557
33.5952 122 0.000315064946557
33.8771 123 0.000295096768485
34.1583 124 0.000287554217716
34.4417 125 0.000287899965753
34.7186 126 0.000278622120337
34.9906 127 0.000263992554128
35.253 128 0.00033683724116
35.5296 129 0.001209705196544
35.8016 130 0.000809661609351
36.08 131 0.000340805969807
36.3466 132 0.000349800334605
36.6313 133 0.00029025793459
36.9147 134 0.00035820971339
37.1968 135 0.000405192119567
37.4644 136 0.002087711852603
37.7362 137 0.009377080018549
38.0093 138 0.008080574040058
38.2849 139 0.000689485490872
38.556 140 0.000270179969227
38.8295 141 0.000241817159917
39.1037 142 0.000218448853051
39.3749 143 0.00022171461531
39.6561 144 0.000247571980317
39.9431 145 0.000199716191659
40.2307 146 0.000213423216899
40.5075 147 0.000194461149227
40.7873 148 0.000194715134752
41.0558 149 0.000238145020819
41.3239 150 0.000796542847358
41.5954 151 0.00069769004262
41.8748 152 0.000203948737528
42.145 153 0.000218588135435
42.4153 154 0.000323128577304
42.6869 155 0.000336065452889
42.9599 156 0.000959247612946
43.2308 157 0.01031605630941
43.5026 158 0.001175171358298
43.7737 159 0.000181657001562
44.0494 160 0.000178142169626
44.3164 161 0.000176474058246
44.5886 162 0.000166440810722
44.8618 163 0.000168792225093
45.1421 164 0.000158780443442
45.4108 165 0.000143725328584
45.6828 166 0.000148123046974
45.9558 167 0.000143651754712
46.2329 168 0.000140148065368
46.4984 169 0.000183767539339
46.7664 170 0.000540219017453
47.0348 171 0.002671321429332
47.3089 172 0.005498540812197
47.5763 173 0.001670831483062
47.8467 174 0.000184752347727
48.1181 175 0.00014887320551
48.3876 176 0.000149786078644
48.6628 177 0.000166632528827
48.9345 178 0.000534336384983
49.2042 179 0.001499928720192
49.4741 180 0.002795462999225
49.7483 181 0.003842129152459
50.0205 182 0.00032687281552
50.2937 183 0.000128246303691
50.566 184 0.000115447399598
50.8401 185 0.000145298891804
51.1118 186 0.000125233216063
51.3838 187 0.000106116463014
51.6558 188 0.000110609385011
51.9323 189 0.000105095441206
52.1997 190 0.000165405205228
52.4639 191 0.0005124756051
52.734 192 0.002097051965438
53.0071 193 0.006636674526563
53.2758 194 0.000228583694785
53.5474 195 0.000136032844425
53.8165 196 0.000100313631157
54.0916 197 0.000103788153132
54.3587 198 0.00010708095256
54.6282 199 0.000111290230078
54.8998 200 0.000118177989778
55.1727 201 0.000402134461575
55.4426 202 0.001380114735912
55.7138 203 0.000917131897141
55.9833 204 0.000107713622309
56.2582 205 8.49047390421632E-05
56.5266 206 8.74095278982616E-05
56.7977 207 7.76048673458185E-05
57.0682 208 7.86355569902551E-05
57.3413 209 7.59434742925684E-05
57.6203 210 7.55013756183728E-05
57.8868 211 7.14336745478648E-05
58.1548 212 8.08091814947785E-05
58.4235 213 0.000167278143644
58.695 214 0.000512677154903
58.9641 215 0.002120221999735
59.235 216 0.003156302691755
59.5063 217 0.000371110539416
59.78 218 6.59606961497433E-05
60.0503 219 7.1825303840425E-05
60.3199 220 6.78687009541663E-05
60.5896 221 7.72638712965224E-05
60.868 222 6.99759614990717E-05
61.1388 223 7.28409182150225E-05
61.408 224 0.000144106798455
61.692 225 0.000439840660952
61.9764 226 0.001382571021726
62.2468 227 0.000519223426969
62.5251 228 5.74036780381175E-05
62.8 229 6.10256754785989E-05
63.0916 230 5.31208266491444E-05
63.3658 231 5.2403932023642E-05
63.6428 232 6.09381733688804E-05
63.9143 233 0.000138668722584
64.191 234 0.000571657509533
64.4605 235 0.001656870472298
64.736 236 0.00030481212445
65.0117 237 0.000119151983299
65.2889 238 4.75529723680136E-05
65.5599 239 6.04934529086258E-05
65.8346 240 0.000113594780024
66.1095 241 0.001942120795515
66.3958 242 0.000701147522986
66.6644 243 4.96835012641925E-05
66.9423 244 5.47440399429106E-05
67.2228 245 4.54430900370491E-05
67.5012 246 5.17148938750162E-05
67.776 247 4.44071568204945E-05
68.0538 248 3.90044750610794E-05
68.3306 249 4.00377864915751E-05
68.6066 250 3.91319594081973E-05
68.8836 251 3.79485507258251E-05
69.1624 252 3.83585325207981E-05
69.4327 253 3.54214766882254E-05
69.7088 254 4.95515926531E-05
69.9835 255 0.00014035354785
70.2554 256 0.000501750861503
70.5327 257 0.00084043810045
70.8089 258 0.00024765882698
71.0852 259 8.59888475775516E-05
71.3582 260 3.94416578864144E-05
71.6386 261 4.34069454389935E-05
71.9125 262 3.52828497503568E-05
72.1885 263 5.56200442098674E-05
72.4649 264 0.000112552620066
72.7429 265 0.000534608395287
73.0202 266 0.001238056535539
73.2976 267 0.0006346459196
73.5764 268 4.77194557827588E-05
73.8541 269 3.02349284170475E-05
74.1327 270 2.77866718228459E-05
74.4112 271 2.93631845524365E-05
74.6962 272 2.89397661039112E-05
74.9754 273 2.81704357572292E-05
75.2502 274 2.77581598994545E-05
75.5283 275 4.81499202813176E-05
75.8003 276 0.000162260045127
76.0748 277 0.00055337546762
76.3483 278 0.001120418633689
76.6264 279 0.000283251211347
76.8967 280 2.55507798994217E-05
77.1744 281 2.58440922147702E-05
77.4502 282 3.00320677207339E-05
77.7398 283 2.77491475098768E-05
78.0136 284 0.000175000942204
78.2804 285 0.000442614838326
78.547 286 0.000691776276441
78.8219 287 0.00011316775662
79.0917 288 2.82048466992533E-05
79.3592 289 2.52171576234165E-05
79.6432 290 2.11435575342758E-05
79.9208 291 2.72759151262308E-05
80.1909 292 2.21300045389671E-05
80.4648 293 2.06740939680896E-05
80.7377 294 2.05518531930896E-05
81.0123 295 2.28809823832363E-05
81.2786 296 6.05996352440145E-05
81.5483 297 0.000185810893849
81.819 298 0.000753093297896
82.0898 299 0.000123006500391
82.3618 300 3.41517129275355E-05
82.6318 301 2.09805152137329E-05
82.9 302 2.24552698719094E-05
83.1684 303 1.91331392119239E-05
83.4405 304 2.28182233794495E-05
83.7115 305 5.87833929516559E-05
83.9826 306 0.000181781536399
84.2555 307 0.000873643020887
84.5302 308 9.24566299234275E-05
84.7988 309 1.56534555959566E-05
85.0714 310 1.54911342665799E-05
85.3416 311 1.63928811954034E-05
85.6174 312 1.49744785513321E-05
85.8874 313 1.49596326877731E-05
86.1597 314 1.42090644975757E-05
86.4342 315 1.40016812203103E-05
86.7073 316 1.40997360189162E-05
86.9718 317 2.01852947297184E-05
87.2418 318 8.46758243468885E-05
87.5117 319 0.000369997918957
87.7886 320 0.000482657704528
88.0585 321 4.91950297490787E-05
88.327 322 1.80083929926213E-05
88.5984 323 1.34109108904077E-05
88.869 324 1.86466340363543E-05
89.1395 325 1.28829159504548E-05
89.4112 326 7.51469429155244E-05
89.6827 327 0.000267120672619
89.9557 328 0.000232629438397
90.2352 329 2.1674633072848E-05
90.5041 330 1.58350798251924E-05
90.7752 331 1.30642616149219E-05
91.0471 332 1.25387409855622E-05
91.3208 333 1.11064756477041E-05
91.5922 334 1.14799490718058E-05
91.8641 335 1.07457834306398E-05
92.1356 336 1.06501210118128E-05
92.4084 337 1.75456477532113E-05
92.6743 338 5.17529097728714E-05
92.9432 339 0.000183241543511
93.2107 340 0.000726047936081
93.4906 341 3.36384983064901E-05
93.7552 342 1.21953853288129E-05
94.026 343 1.03032751023726E-05
94.2951 344 1.15238639882937E-05
94.5703 345 1.20834514502573E-05
94.8387 346 3.20319988988499E-05
95.1106 347 1.20638208271407E-05
95.378 348 8.91723512996685E-06
95.6552 349 8.03087480807707E-06
95.9231 350 8.69615302054334E-06
96.1954 351 7.96038153541623E-06
96.4676 352 8.80579283629732E-06
96.7402 353 8.71783191401853E-06
97.0171 354 8.07911567156231E-06
97.2903 355 7.27009803841244E-06
97.5606 356 6.98201290901911E-06
97.8321 357 7.21271369604651E-06
98.1075 358 7.37983617114364E-06
98.3719 359 9.2084991749567E-06
98.6392 360 2.35898477889331E-05
98.9079 361 8.04791641746044E-05
99.1829 362 1.91229797909453E-05
99.4512 363 1.36289451735377E-05
99.7213 364 7.63224862397197E-06
99.991 365 8.43715333024181E-06
100.268 366 7.41126483152567E-06
100.536 367 1.85964923779763E-05
100.806 368 6.96005545077515E-05
101.076 369 0.000368675555614
101.35 370 5.51246905063488E-05
101.618 371 6.44407156820495E-06
101.888 372 6.45763931106017E-06
102.16 373 6.20073704960583E-06
102.438 374 6.12667159343964E-06
102.708 375 5.69827175140225E-06
102.982 376 5.79218085080235E-06
103.255 377 5.48046687455245E-06
103.531 378 5.27770449521606E-06
103.799 379 5.35078678161014E-06
104.067 380 6.51692444831886E-06
104.336 381 1.73590093581376E-05
104.606 382 4.96159902731737E-05
104.878 383 2.50744341448307E-05
105.148 384 1.01321052450469E-05
105.414 385 4.57054325045758E-06
105.683 386 4.75700139773969E-06
105.956 387 5.93731309532978E-06
106.225 388 1.12530334884011E-05
106.495 389 0.000133295044333
106.767 390 0.000239013487451
107.049 391 1.33024672645431E-05
107.318 392 4.53842637123508E-06
107.59 393 4.39537516939196E-06
107.863 394 4.49059516182155E-06
108.141 395 4.21137494654014E-06
108.411 396 4.22794135720033E-06
108.686 397 3.94149484409385E-06
108.958 398 3.84596351456976E-06
109.239 399 3.82153174573263E-06
109.504 400 4.38664134458298E-06
109.771 401 9.06179385879388E-06
110.04 402 3.43552290703638E-05
110.309 403 0.000152718382489
110.576 404 1.56023471539693E-05
110.846 405 4.47335691848376E-06
111.116 406 4.02339288611125E-06
111.39 407 5.54299647205914E-06
111.66 408 1.00460778899866E-05
111.929 409 7.41873692179376E-05
112.2 410 0.000179888934588
112.47 411 9.17300674618326E-06
112.749 412 3.08900472085352E-06
113.02 413 3.34687376591711E-06
113.294 414 3.2788220315237E-06
113.564 415 3.37359959755584E-06
113.841 416 3.22076585648015E-06
114.112 417 2.87814757706003E-06
114.382 418 3.21457188691581E-06
114.654 419 2.71795644885633E-06
114.929 420 2.90121929437906E-06
115.196 421 4.02898056764946E-06
115.466 422 1.21234500738197E-05
115.735 423 4.55323946246831E-05
116.012 424 0.000163400358202
116.276 425 2.32229616023045E-05
116.546 426 3.32331046371202E-06
116.81 427 2.54252618918481E-06
117.085 428 3.3398277158836E-06
117.355 429 2.8397220251331E-06
117.627 430 7.80353318443773E-06
117.899 431 2.7589710145165E-05
118.173 432 5.27155968414033E-05
118.447 433 1.29668786489936E-05
118.719 434 2.56533572789793E-06
118.991 435 2.51086812252262E-06
119.263 436 2.48002936400386E-06
119.54 437 2.23189369968424E-06
119.811 438 2.17532866546174E-06
120.084 439 2.08563080991887E-06
120.356 440 1.98390551083043E-06
120.634 441 2.12326982602811E-06
120.9 442 2.09246383983509E-06
121.167 443 2.59661691281414E-06
121.434 444 6.13342269254151E-06
121.707 445 1.88172139918168E-05
121.975 446 4.52716907734433E-05
122.244 447 1.23178391239302E-05
122.514 448 4.86916468257545E-06
122.79 449 1.83720019466762E-06
123.056 450 2.41446832636648E-06
123.325 451 6.86591694509489E-06
123.595 452 6.27572013089267E-05
123.878 453 5.37436646997809E-05
124.147 454 4.36763339565537E-06
124.416 455 1.86282815339415E-06
124.687 456 2.02388774822988E-06
124.965 457 1.89242156353489E-06
125.231 458 1.74804308249941E-06
125.503 459 1.61385515615194E-06
125.772 460 1.62306581830039E-06
126.045 461 1.56753311233862E-06
126.323 462 1.72736374495921E-06
126.592 463 3.74273068849741E-06
126.859 464 1.73273840638012E-05
127.127 465 7.14997107842254E-05
127.402 466 1.36541307058667E-05
127.672 467 1.73142751335063E-06
127.944 468 1.74168525130639E-06
128.218 469 1.3791676156986E-06
128.496 470 1.63385774516567E-06
128.767 471 1.48786850432021E-06
129.041 472 5.38434564316509E-06
129.314 473 1.31113062885177E-05
129.593 474 1.92489893834051E-05
129.863 475 3.70402657180171E-06
130.138 476 1.16823837278848E-06
130.413 477 1.21897157164604E-06
130.694 478 1.11882098280928E-06
130.963 479 1.1245807190576E-06
131.238 480 1.16258514659881E-06
131.517 481 1.13451237237227E-06
131.795 482 1.1052352151749E-06
132.063 483 1.16922973564203E-06
132.331 484 1.61483996454034E-06
132.599 485 4.78261297030336E-06
132.875 486 2.53988801696296E-05
133.144 487 1.16437123835149E-05
133.431 488 3.90790321021317E-06
133.716 489 1.72297225331041E-06



==> Tikz/E2006_km_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.2135 1 0.011862343124957
0.41896 2 0.010246444373717
0.619145 3 0.008659315147998
0.821332 4 0.007594967517271
1.02555 5 0.006891206260648
1.2301 6 0.005955322986289
1.43974 7 0.005447625109992
1.64198 8 0.005043060678112
1.84583 9 0.004600009985085
2.05431 10 0.004094839583372
2.25912 11 0.003771722239904
2.46283 12 0.003746690880497
2.67372 13 0.00344074788285
2.8776 14 0.003044352498455
3.08472 15 0.002858586236809
3.29206 16 0.002709621253253
3.50137 17 0.002557947815451
3.71405 18 0.002378927726708
3.91705 19 0.002199495753219
4.12404 20 0.002058431467995
4.33158 21 0.00189734084711
4.5347 22 0.001834927826559
4.73696 23 0.001712298504109
4.9503 24 0.001739826134711
5.1556 25 0.001510949269529
5.36136 26 0.001388894089454
5.5664 27 0.001350289255425
5.77078 28 0.001298092224739
5.98405 29 0.001188455993859
6.18451 30 0.001170339305662
6.39408 31 0.001060977664613
6.60256 32 0.001027721091619
6.80612 33 0.000935340335374
7.01848 34 0.000879941836881
7.22757 35 0.000859628430033
7.43602 36 0.000862374328347
7.64783 37 0.000897509345415
7.86001 38 0.000771322836513
8.0727 39 0.000686668039616
8.28916 40 0.000656288419174
8.49219 41 0.000681063910783
8.69932 42 0.000688059710807
8.90452 43 0.00060986588783
9.10776 44 0.000595358807781
9.3154 45 0.000604209337302
9.52012 46 0.000548558715419
9.72192 47 0.000505181634933
9.92323 48 0.000490222729797
10.1307 49 0.000464167899201
10.3414 50 0.00046362932869
10.5532 51 0.000452078457804
10.7523 52 0.000402122454583
10.9613 53 0.00039489699761
11.1701 54 0.000388685650809
11.3798 55 0.000367872989722
11.5871 56 0.000360822271732
11.7953 57 0.000364313931065
12.0049 58 0.00034237233133
12.2126 59 0.000310191027153
12.4229 60 0.00029920056915
12.6334 61 0.000294720386423
12.8499 62 0.000327316695686
13.0595 63 0.000295114173204
13.2684 64 0.000264342014116
13.4752 65 0.000258753486979
13.6788 66 0.00025254713272
13.8918 67 0.000245653055748
14.0962 68 0.000237168229957
14.3017 69 0.000230983718071
14.5075 70 0.000244728811338
14.7119 71 0.00022599429602
14.9183 72 0.000208145956977
15.1261 73 0.000197773950162
15.3291 74 0.00018430531893
15.5351 75 0.000194282914896
15.7409 76 0.000194885140322
15.9493 77 0.000177479265347
16.1621 78 0.000171537515836
16.3665 79 0.000169866262271
16.5754 80 0.00016174401987
16.7885 81 0.000152480357466
16.9987 82 0.000158433340198
17.2086 83 0.000156665980192
17.419 84 0.000141784459464
17.6229 85 0.000135467645205
17.8263 86 0.00013493593944
18.0306 87 0.000149755677457
18.2343 88 0.000127466471958
18.4453 89 0.000130601164511
18.6442 90 0.000128484950605
18.8452 91 0.000118192824468
19.0448 92 0.000121250756682
19.248 93 0.000111531524785
19.4526 94 0.000107202366465
19.6636 95 0.000110573580714
19.863 96 0.000113859297674
20.0713 97 9.99176230505682E-05
20.2746 98 9.65670030392102E-05
20.483 99 9.26122853986857E-05
20.6962 100 8.88778636911114E-05
20.902 101 8.43340260485899E-05
21.1103 102 9.51928057464163E-05
21.3159 103 8.42560175737492E-05
21.5221 104 7.96497731513552E-05
21.731 105 7.86294223004387E-05
21.9376 106 7.39170863522613E-05
22.1455 107 7.31719494005829E-05
22.3512 108 7.5821741273972E-05
22.5606 109 7.12279782075525E-05
22.7716 110 7.24268124489044E-05
22.9806 111 6.92540517601832E-05
23.1806 112 6.89501307422038E-05
23.387 113 6.53636131029275E-05
23.5936 114 6.34158975031047E-05
23.8019 115 6.98026073552631E-05
24.0127 116 5.97684708466728E-05
24.2178 117 5.88802351487466E-05
24.4284 118 5.67065445990052E-05
24.6398 119 5.96620672869901E-05
24.8491 120 5.66426400564157E-05
25.0602 121 5.17151879380176E-05
25.2713 122 5.4322730421433E-05
25.4757 123 5.558765344267E-05
25.682 124 4.9015158606831E-05
25.8915 125 4.8504421520354E-05
26.1034 126 4.93892872521671E-05
26.3146 127 4.70032264305194E-05
26.5176 128 5.05099257983387E-05
26.7247 129 4.45877096087719E-05
26.9317 130 4.661605476819E-05
27.1403 131 4.29478466540605E-05
27.3474 132 4.32274914346695E-05
27.5589 133 4.08819326131591E-05
27.7615 134 4.01902782718315E-05
27.9656 135 4.19645654303884E-05
28.1653 136 4.28131104163156E-05
28.3662 137 4.09597538676602E-05
28.577 138 3.97313388126486E-05
28.7801 139 4.02747770517789E-05
28.9846 140 3.76052022291702E-05
29.19 141 3.65090271407086E-05
29.397 142 3.70922809053976E-05
29.6015 143 3.46612247954618E-05
29.8136 144 3.72591566347768E-05
30.0213 145 3.63729803605864E-05
30.2301 146 3.32713634009199E-05
30.4388 147 3.24687498049788E-05
30.6462 148 3.3161589875124E-05
30.8527 149 3.45246787611006E-05
31.0502 150 3.06873482735164E-05
31.2536 151 3.0977477393144E-05
31.4576 152 3.09457747489687E-05
31.6619 153 3.01086502037581E-05
31.862 154 2.96694936937949E-05
32.0705 155 3.07619243754641E-05
32.2738 156 2.9509295489862E-05
32.4782 157 3.09890850542003E-05
32.6859 158 2.87520516228883E-05
32.8968 159 2.82831894857057E-05
33.1123 160 3.07813328840045E-05
33.3134 161 2.76184324665032E-05
33.521 162 2.73420328384476E-05
33.7294 163 2.54769438151761E-05
33.9371 164 2.71131871766549E-05
34.1467 165 2.67655190059848E-05
34.3544 166 2.66254781919508E-05
34.5614 167 2.63374709028389E-05
34.7728 168 2.46073677444318E-05
34.9773 169 2.49006796098328E-05
35.1818 170 2.52416702550565E-05
35.394 171 2.38920612335324E-05
35.5946 172 2.19251867522888E-05
35.7995 173 2.15000717677968E-05
36.0019 174 2.24112107539363E-05
36.209 175 2.22422131940414E-05
36.4155 176 2.4797271575584E-05
36.6216 177 2.16188318698943E-05
36.8255 178 2.07095026803712E-05
37.0313 179 2.15164223441235E-05
37.2349 180 2.17405250906458E-05
37.4387 181 2.12877639026704E-05
37.6556 182 2.20538071256061E-05
37.858 183 1.90057975898502E-05
38.0622 184 2.03153414586961E-05
38.2701 185 2.05617858324128E-05
38.4792 186 1.92620398280069E-05
38.6865 187 1.83170139603967E-05
38.8949 188 1.82576651127378E-05
39.1047 189 1.81318530445148E-05
39.3066 190 1.75404863984423E-05
39.5105 191 1.77377542296195E-05
39.7135 192 1.80315653492595E-05
39.9237 193 1.78788559589114E-05
40.1252 194 1.73023421264486E-05
40.3297 195 1.69700260236272E-05
40.5339 196 1.73157595841212E-05
40.738 197 1.62339380550303E-05
40.9439 198 1.53041394417089E-05
41.1485 199 1.49776895761956E-05
41.3548 200 1.54394997472525E-05
41.5613 201 1.64244659539812E-05
41.7677 202 1.50522032713634E-05
41.9761 203 1.42670011670068E-05
42.189 204 1.46177272698906E-05
42.3915 205 1.45482685238924E-05
42.5961 206 1.3217943197349E-05
42.8039 207 1.28715231622763E-05
43.0097 208 1.27752919077129E-05
43.2191 209 1.25066931271413E-05
43.4263 210 1.27617496364805E-05
43.6295 211 1.24302448217974E-05
43.83 212 1.19553292269672E-05
44.0329 213 1.18147891586942E-05
44.2337 214 1.12581830890108E-05
44.4405 215 1.09309219353591E-05
44.6377 216 1.01022223054313E-05
44.842 217 1.0349665187626E-05
45.0455 218 1.08930410199764E-05
45.2488 219 1.00599105086777E-05
45.4544 220 1.07010777650884E-05
45.6574 221 9.7065633210392E-06
45.8612 222 9.9146899319142E-06
46.0653 223 9.92405094889509E-06
46.2726 224 9.69227216844838E-06
46.4786 225 9.17910121755627E-06
46.6914 226 8.43752145233058E-06
46.8945 227 8.42123328278384E-06
47.1024 228 8.63285467333171E-06
47.3089 229 8.77932338569262E-06
47.5166 230 8.55241233407597E-06
47.7262 231 8.17385280736899E-06
47.9274 232 8.27463975686319E-06
48.1306 233 7.6999981277966E-06
48.3335 234 7.40812161833262E-06
48.5376 235 7.40581256747733E-06
48.7415 236 7.01851609158819E-06
48.9535 237 6.89101904030854E-06
49.1544 238 6.94687310829448E-06
49.3612 239 7.18907382097991E-06
49.5629 240 6.60937724274365E-06
49.7724 241 6.2393237601333E-06
49.9821 242 6.3615599198697E-06
50.1907 243 6.5485306323679E-06
50.4 244 6.00946710850667E-06
50.6074 245 6.00785701358596E-06
50.8138 246 6.13566609876497E-06
51.025 247 6.00563533222249E-06
51.2384 248 5.64394435811507E-06
51.4432 249 5.75927832799755E-06
51.6536 250 5.9871192406343E-06
51.8614 251 5.53258570011046E-06
52.0698 252 5.23872465504652E-06
52.2789 253 5.17640524466578E-06
52.4802 254 5.78955809759172E-06
52.6863 255 5.2618526076673E-06
52.8917 256 5.11208881732911E-06
53.1 257 4.96010334562747E-06
53.3051 258 5.21924125837031E-06
53.513 259 4.70518413120402E-06
53.7174 260 4.61559295801896E-06
53.9238 261 5.05041219678106E-06
54.1322 262 4.82968565704978E-06
54.3389 263 4.68584427012151E-06
54.5492 264 4.43662279470042E-06
54.7566 265 4.50652462883568E-06
54.9655 266 4.27827183145177E-06
55.1729 267 4.26200862461698E-06
55.378 268 4.31658959429353E-06
55.5872 269 3.85933511816724E-06
55.7997 270 3.89449509794744E-06
56.0092 271 3.96739869819457E-06
56.2213 272 3.95141632186921E-06
56.4338 273 3.8550914571359E-06
56.6413 274 3.88294984367102E-06
56.851 275 3.9433908099776E-06
57.0484 276 3.73693046012519E-06
57.2556 277 3.39094727251169E-06
57.4564 278 3.44523493032283E-06
57.6633 279 3.84755895880528E-06
57.8695 280 3.47427280499754E-06
58.0819 281 3.42328022516366E-06
58.2845 282 3.35820867579054E-06
58.4949 283 3.31681425870107E-06
58.7048 284 3.34386759777582E-06
58.9149 285 3.06724330531269E-06
59.1252 286 3.29716236371919E-06
59.3322 287 3.20671621764989E-06
59.542 288 3.28533003825536E-06
59.7484 289 2.97809522026473E-06
59.9598 290 3.07866374602937E-06
60.1688 291 2.8446133587953E-06
60.3773 292 2.79576133151106E-06
60.5883 293 2.90750691155087E-06
60.7993 294 2.84349003675759E-06
61.0059 295 2.58852713758823E-06
61.2123 296 2.70598917866437E-06
61.4223 297 2.61245389699137E-06
61.6208 298 2.5228190390604E-06
61.8248 299 2.58144396807269E-06
62.0331 300 2.48030129993322E-06
62.2379 301 2.63877083606363E-06
62.4426 302 2.37206298092225E-06
62.6442 303 2.42530844550952E-06
62.8497 304 2.27727956365179E-06
63.0573 305 2.54316988997685E-06
63.2648 306 2.37000979786444E-06
63.4707 307 2.24141438725903E-06
63.6868 308 2.22872084823295E-06
63.8912 309 2.20534950917068E-06
64.1003 310 2.18957307521889E-06
64.3067 311 2.19263100743265E-06
64.5113 312 2.13171574959904E-06
64.7195 313 2.18668364131079E-06
64.923 314 2.01867210853787E-06
65.1315 315 2.1403029225095E-06
65.3381 316 1.77182209075194E-06
65.5406 317 1.73766686012768E-06
65.7427 318 1.88221968434651E-06
65.9554 319 1.8581306673157E-06
66.1611 320 1.79511854167837E-06
66.3656 321 1.72295134143373E-06
66.57 322 1.69558596845961E-06
66.776 323 1.6538670361148E-06
66.9874 324 1.60226911051617E-06
67.1984 325 1.59576008337546E-06
67.4015 326 1.55161352729361E-06
67.6055 327 1.6215964902427E-06
67.8096 328 1.55055261203577E-06
68.0141 329 1.47924038467539E-06
68.2233 330 1.53013311366147E-06
68.421 331 1.5517133781414E-06
68.63 332 1.41686480819276E-06
68.8374 333 1.35131272661462E-06
69.0437 334 1.36118547919046E-06
69.2551 335 1.52020419498374E-06
69.4613 336 1.33969882488034E-06
69.6655 337 1.30787136714533E-06
69.8694 338 1.2865344891069E-06
70.0738 339 1.31348173665587E-06
70.2771 340 1.2909404077659E-06
70.4908 341 1.35125031983475E-06
70.6901 342 1.21823650921436E-06
70.8944 343 1.22310423804442E-06
71.097 344 1.22479546177897E-06
71.2986 345 1.22297318380669E-06
71.5028 346 1.10440030204881E-06
71.7053 347 1.13901734284413E-06
71.909 348 1.15544904798457E-06
72.1176 349 1.14503335642384E-06
72.3218 350 1.05104874593576E-06
72.5247 351 1.0955447799849E-06
72.7337 352 9.99219915251593E-07



==> Tikz/E2006_km_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.224506 1 0.019987083311575
0.430828 2 0.017490709469361
0.646077 3 0.014622074961554
0.859717 4 0.012346307926605
1.07513 5 0.011623740702809
1.29312 6 0.010193697039713
1.50371 7 0.009530491164538
1.71988 8 0.008695371839701
1.93656 9 0.007754062842034
2.15364 10 0.006913316445012
2.37333 11 0.006520476468074
2.58443 12 0.006272810690585
2.80223 13 0.005971826272672
3.01861 14 0.005367246390095
3.23571 15 0.004855705030581
3.45531 16 0.004900977384072
3.66909 17 0.004325758455795
3.88884 18 0.004153898292802
4.10556 19 0.003950993316786
4.32534 20 0.003544256176724
4.54288 21 0.003317276283916
4.75954 22 0.003012540484546
4.96745 23 0.00307358569189
5.17983 24 0.003030125085125
5.39225 25 0.002696614484809
5.60551 26 0.002495222850176
5.82117 27 0.002418468732982
6.03249 28 0.002234501838923
6.24719 29 0.002159580783122
6.46295 30 0.002160923607166
6.67488 31 0.002123825428611
6.89317 32 0.001852297881002
7.10295 33 0.001740267989313
7.31968 34 0.001675865721859
7.53593 35 0.001662618656089
7.74673 36 0.001695016950489
7.96737 37 0.001418682945389
8.17955 38 0.00132571902366
8.39614 39 0.001347864963056
8.612 40 0.001273050480592
8.82712 41 0.001234161869978
9.04692 42 0.001116984486119
9.25897 43 0.001105868887087
9.47192 44 0.001047345204893
9.68458 45 0.000969204568586
9.89581 46 0.000923751040422
10.1081 47 0.000891262158686
10.3282 48 0.000897447675156
10.5372 49 0.00086397831872
10.7478 50 0.00076830849997
10.9651 51 0.000809428756257
11.1831 52 0.000778478793505
11.4103 53 0.00070505296162
11.6226 54 0.000645977229541
11.8386 55 0.000638636458099
12.0527 56 0.00067893503396
12.2716 57 0.000610646036911
12.4959 58 0.000594478861712
12.7036 59 0.000589150194869
12.9189 60 0.000552036030314
13.1336 61 0.000505725652522
13.3531 62 0.000504880525961
13.5745 63 0.000483728915797
13.7845 64 0.0004655848052
13.9938 65 0.000447382079267
14.2103 66 0.000437658328014
14.4238 67 0.000436560622644
14.6379 68 0.00040264259246
14.8554 69 0.00039341334149
15.0734 70 0.000386812189006
15.2913 71 0.000371969720384
15.5064 72 0.00038147286483
15.7242 73 0.000357238088032
15.9455 74 0.000338028244066
16.1613 75 0.000320819847366
16.3804 76 0.000324049019472
16.5987 77 0.000306088215014
16.8178 78 0.000299253666922
17.0354 79 0.000291350188262
17.249 80 0.000294430157697
17.4674 81 0.000275123331994
17.6863 82 0.000244177632175
17.9063 83 0.000241452551952
18.1352 84 0.000242398923183
18.3459 85 0.000232269127516
18.5512 86 0.000219187250419
18.7619 87 0.000209416606897
18.9729 88 0.000215625569501
19.1892 89 0.000217380832359
19.4009 90 0.000203690421508
19.6161 91 0.000194046600257
19.8266 92 0.000195983037788
20.0427 93 0.000204036784853
20.2611 94 0.000180650331816
20.4735 95 0.000170905265895
20.6852 96 0.00017803182493
20.9005 97 0.000168852663428
21.1149 98 0.000168159936738
21.3363 99 0.000167200776706
21.5525 100 0.000152019404873
21.7645 101 0.000151833967267
21.9784 102 0.000140898477174
22.195 103 0.000146745090433
22.409 104 0.000144355716221
22.6302 105 0.000134037285748
22.8403 106 0.000134726815237
23.0523 107 0.000131348440459
23.267 108 0.000124899687847
23.4783 109 0.000122671239373
23.6953 110 0.000119710632076
23.9095 111 0.000126326704827
24.1277 112 0.000117942580418
24.3481 113 0.000115205777127
24.5666 114 0.000112918713319
24.7883 115 0.000124064152886
25.0044 116 0.000109363426802
25.2158 117 0.000108565192509
25.4269 118 0.0001040465896
25.6428 119 0.000100044227935
25.8584 120 0.000103319759443
26.0769 121 0.000102927036696
26.2919 122 0.000100407323293
26.5117 123 9.63192766654482E-05
26.7299 124 9.5565909747304E-05
26.9519 125 9.41464594738901E-05
27.1758 126 8.87327471089318E-05
27.3825 127 8.94445504257072E-05
27.5888 128 8.88489120460908E-05
27.7952 129 9.06836786131825E-05
28.0051 130 8.52580300344978E-05
28.222 131 8.29711793725175E-05
28.4296 132 8.71941478449273E-05
28.6448 133 8.11904454872053E-05
28.8608 134 8.36651849420401E-05
29.0752 135 8.42845891757725E-05
29.2911 136 7.68719873049841E-05
29.5134 137 7.48516765584485E-05
29.7354 138 7.86619930706016E-05
29.9559 139 7.68570670378261E-05
30.1772 140 7.57704452953733E-05
30.3995 141 7.67515594343513E-05
30.6207 142 7.36290672381839E-05
30.8394 143 7.07048014485448E-05
31.0599 144 7.06581223270075E-05
31.2826 145 6.80379102673818E-05
31.5019 146 6.75540673181139E-05
31.7239 147 6.4484968363705E-05
31.9411 148 6.47673877063393E-05
32.1596 149 6.52602893892389E-05
32.379 150 6.50400023019841E-05
32.5923 151 6.28606841368785E-05
32.8126 152 5.94406391842451E-05
33.026 153 6.00757096984934E-05
33.2431 154 6.16280569229507E-05
33.4616 155 6.05359999403189E-05
33.6817 156 5.92706547119802E-05
33.9033 157 5.73327251548244E-05
34.1193 158 5.30616921074984E-05
34.3406 159 5.40955600482138E-05
34.5604 160 5.70331475049583E-05
34.7824 161 5.71144629609696E-05
35.0078 162 5.05176799837156E-05
35.2181 163 5.07874170992656E-05
35.4366 164 5.34949127217658E-05
35.6536 165 4.97945798932348E-05
35.8723 166 4.91391538716495E-05
36.0953 167 4.95275071111059E-05
36.3089 168 4.71509216995037E-05
36.5225 169 4.63096317784639E-05
36.7363 170 4.6902712397996E-05
36.9523 171 4.77986744408363E-05
37.1693 172 4.57975468949325E-05
37.3851 173 4.39016072324929E-05
37.6012 174 4.42578818975596E-05
37.8192 175 4.55626592605302E-05
38.0325 176 4.38524769242082E-05
38.2514 177 4.4794372075228E-05
38.4701 178 4.07599318356938E-05
38.6823 179 4.00543097724553E-05
38.8953 180 3.96192774114615E-05
39.1114 181 3.98033295641897E-05
39.329 182 4.2237571151024E-05
39.5514 183 3.89914538841185E-05
39.7677 184 3.81514428431208E-05
39.9896 185 3.80850476542676E-05
40.2104 186 3.61147198027114E-05
40.4339 187 3.56301308400856E-05
40.654 188 3.53620988979251E-05
40.871 189 3.31677538923247E-05
41.0855 190 3.25849043131295E-05
41.3038 191 3.15297217050455E-05
41.5176 192 3.12986707107696E-05
41.7417 193 3.2177581019715E-05
41.9544 194 3.2681033462962E-05
42.1744 195 3.05069373913618E-05
42.3943 196 3.00075347349148E-05
42.612 197 3.15038243841926E-05
42.8367 198 2.96319702958796E-05
43.0514 199 2.97796809407442E-05
43.2673 200 2.72788310183828E-05
43.4807 201 2.73668605946153E-05
43.6942 202 2.72661487912985E-05
43.9117 203 2.7081670345223E-05
44.129 204 2.69112595796108E-05
44.346 205 2.46828111062206E-05
44.562 206 2.43393252415751E-05
44.7808 207 2.57638910351575E-05
44.9966 208 2.49634187021286E-05
45.2169 209 2.33662041028603E-05
45.4336 210 2.29103899411822E-05
45.6449 211 2.27195170948961E-05
45.8599 212 2.16271403922538E-05
46.0745 213 2.15974064312746E-05
46.2959 214 2.21571295963748E-05
46.5058 215 2.18268588254979E-05
46.7188 216 2.04326664329158E-05
46.9345 217 2.08767575275412E-05
47.1494 218 2.0559595277096E-05
47.3705 219 1.94271469998007E-05
47.5819 220 1.86762312684039E-05
47.8013 221 1.84513615276648E-05
48.0168 222 1.85994984658768E-05
48.2348 223 1.91635911377876E-05
48.4539 224 1.72695697954112E-05
48.6718 225 1.75432501244244E-05
48.8862 226 1.78664870550696E-05
49.1034 227 1.65301639843934E-05
49.3224 228 1.58442579884709E-05
49.5406 229 1.62983669767596E-05
49.7635 230 1.53745892930031E-05
49.9843 231 1.53729906929505E-05
50.2023 232 1.44544351026994E-05
50.4208 233 1.54764734030252E-05
50.6358 234 1.48744406231982E-05
50.8558 235 1.50460236955157E-05
51.068 236 1.41073257446013E-05
51.2835 237 1.42898858706136E-05
51.4982 238 1.45834954136164E-05
51.7143 239 1.41060468645591E-05
51.9358 240 1.36563073830811E-05
52.1521 241 1.33700514003204E-05
52.3733 242 1.25933449214075E-05
52.5874 243 1.22735183375412E-05
52.8086 244 1.24909279447012E-05
53.0308 245 1.32157332085715E-05
53.2454 246 1.19329099529905E-05
53.4663 247 1.20334086096336E-05
53.686 248 1.16107387557137E-05
53.9076 249 1.21283654527608E-05
54.1303 250 1.10488841238766E-05
54.3477 251 1.1040464830266E-05
54.5681 252 1.0888917545275E-05
54.7824 253 1.04219451552294E-05
54.9972 254 1.05369910723516E-05
55.2149 255 1.06080328586912E-05
55.4295 256 1.00405085253341E-05
55.6468 257 1.04024955212555E-05
55.8644 258 9.68177201618636E-06
56.0842 259 9.64134874952175E-06
56.304 260 9.71056813180138E-06
56.5226 261 9.70757342103608E-06
56.7343 262 1.00267072782129E-05
56.9537 263 9.03611876958951E-06
57.1743 264 8.71979844850536E-06
57.3932 265 8.96154940580036E-06
57.6119 266 9.12326378712616E-06
57.8271 267 8.74678281739405E-06
58.0471 268 8.40259356872542E-06
58.2684 269 8.78730200006181E-06
58.4892 270 8.31537394985298E-06
58.7132 271 8.38003199331572E-06
58.9322 272 7.99590971533196E-06
59.1539 273 7.67018962593825E-06
59.3705 274 7.40790198663357E-06
59.5853 275 7.54347392843174E-06
59.8051 276 7.32938940938123E-06
60.0178 277 7.33472873355707E-06
60.2337 278 7.37124075875953E-06
60.4507 279 7.18336262323874E-06
60.668 280 7.38366720983544E-06
60.8856 281 6.94203795929112E-06
61.1004 282 7.05147811889535E-06
61.3155 283 7.09906311379581E-06
61.5301 284 6.6926243790771E-06
61.7497 285 6.43423732390088E-06
61.9699 286 6.2297124331652E-06
62.1866 287 6.60398733482465E-06
62.4079 288 6.51596841592589E-06
62.6281 289 6.11600934008724E-06
62.8477 290 6.18883090115217E-06
63.0695 291 5.88943442595871E-06
63.293 292 6.02653036647374E-06
63.5105 293 5.90676325052941E-06
63.7318 294 5.72800779264239E-06
63.9498 295 5.48846290342005E-06
64.1676 296 5.4416132645438E-06
64.3871 297 5.20089606861618E-06
64.5948 298 5.4347499416511E-06
64.8139 299 5.6312498601225E-06
65.0321 300 5.30928115218566E-06
65.2461 301 5.24510268873872E-06
65.4677 302 5.2182781798553E-06
65.6841 303 4.97086817837393E-06
65.9009 304 4.82299767350406E-06
66.1197 305 4.67086423516046E-06
66.3395 306 4.76082278878976E-06
66.562 307 4.79236849649534E-06
66.7829 308 4.83181128846099E-06
67.002 309 4.3522419300005E-06
67.2253 310 4.2548765294606E-06
67.4455 311 4.19806228358952E-06
67.6702 312 4.1481326752785E-06
67.8864 313 4.12884290130989E-06
68.1059 314 3.98722825131272E-06
68.3273 315 4.11345371146974E-06
68.5376 316 4.08924024933898E-06
68.7509 317 3.88466207193487E-06
68.9655 318 3.75491969166202E-06
69.1817 319 3.54531125275892E-06
69.401 320 3.69783901244883E-06
69.6178 321 3.72871330813229E-06
69.8362 322 3.68081925055498E-06
70.0524 323 3.62374922867547E-06
70.2675 324 3.39433946378691E-06
70.4878 325 3.51336056637334E-06
70.7067 326 3.35639935587075E-06
70.9265 327 3.29193314441433E-06
71.1471 328 3.20527836422717E-06
71.3613 329 3.28771284027534E-06
71.5743 330 3.14044980342548E-06
71.793 331 3.0170485366948E-06
72.0074 332 2.92861398178235E-06
72.2266 333 2.95986128414477E-06
72.4365 334 2.82762508778979E-06
72.6526 335 2.79042033589784E-06
72.8715 336 2.70217761299172E-06
73.0857 337 2.64281626437008E-06
73.303 338 2.75161698395325E-06
73.5137 339 2.66012377427341E-06
73.7253 340 2.56670158719671E-06
73.9404 341 2.45800744095038E-06
74.1522 342 2.42078137439107E-06
74.3675 343 2.59301454406328E-06
74.5835 344 2.39784679230242E-06
74.7979 345 2.40544547121934E-06
75.0115 346 2.26810441202957E-06
75.2245 347 2.23733668968296E-06
75.4419 348 2.24846294604938E-06
75.6584 349 2.25929079707264E-06
75.8737 350 2.12962301813558E-06
76.092 351 2.1167702737123E-06
76.3103 352 2.27578834961596E-06
76.5248 353 2.03274785494516E-06
76.7459 354 1.97601886774356E-06
76.9609 355 1.84937777157284E-06
77.1809 356 1.9306719129168E-06
77.399 357 1.87803534184996E-06
77.6134 358 1.84711841683177E-06
77.8319 359 1.87358057636992E-06
78.0445 360 1.84890884889073E-06
78.259 361 1.72886464227061E-06
78.4736 362 1.72228906738739E-06
78.6886 363 1.68405055412807E-06
78.907 364 1.74243142805074E-06
79.1209 365 1.7328824570696E-06
79.3369 366 1.61539601053371E-06
79.5528 367 1.59420923116929E-06
79.764 368 1.55914660334789E-06
79.9789 369 1.51057047641479E-06
80.1975 370 1.54484446154354E-06
80.4133 371 1.56761918362693E-06
80.6306 372 1.55779312196999E-06
80.8482 373 1.47669081263235E-06
81.0653 374 1.51616557659905E-06
81.285 375 1.46213289481958E-06
81.4981 376 1.39174120583468E-06
81.7159 377 1.41029562377907E-06
81.9325 378 1.31903687544028E-06
82.1451 379 1.35108347782902E-06
82.3667 380 1.21990235750878E-06
82.5826 381 1.29261734523686E-06
82.7987 382 1.3071326337149E-06
83.0133 383 1.28720341972523E-06
83.2294 384 1.19136201790219E-06
83.454 385 1.25384596529333E-06
83.661 386 1.24565047569009E-06
83.8771 387 1.11528997006355E-06
84.0959 388 1.12819600115526E-06
84.3141 389 1.09566981875073E-06
84.5341 390 1.09523286806967E-06
84.7497 391 1.08326468234218E-06
84.9661 392 1.09063955725173E-06
85.1853 393 1.10876768184875E-06
85.4057 394 1.06573123696475E-06
85.6227 395 9.98651847288934E-07



==> Tikz/E2006_km_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.222157 1 0.018508110256432
0.436233 2 0.013910890679208
0.648162 3 0.011424076573406
0.864816 4 0.010248896690486
1.07965 5 0.008659220189943
1.29597 6 0.008300861947621
1.50859 7 0.007574987787005
1.72214 8 0.00668699957772
1.93887 9 0.00603634090401
2.15417 10 0.005873763175544
2.37297 11 0.005352330404975
2.58627 12 0.004815554801156
2.79871 13 0.00428200011592
3.01475 14 0.004080042724781
3.23265 15 0.004014448593643
3.45004 16 0.003637642519437
3.66797 17 0.00330765982463
3.89578 18 0.00316345540808
4.11529 19 0.002850496385782
4.33238 20 0.002838175751203
4.55037 21 0.002596466097555
4.7642 22 0.002417883136131
4.97717 23 0.002319897659245
5.18791 24 0.002212547506479
5.40203 25 0.002034055625016
5.61569 26 0.001933677229182
5.82866 27 0.00193650070794
6.05042 28 0.001838490391064
6.26339 29 0.001701150091494
6.47645 30 0.001552880196733
6.69013 31 0.001442135245461
6.90392 32 0.001390269348281
7.11925 33 0.001300588707741
7.33421 34 0.001334321412899
7.54964 35 0.001341168969886
7.7651 36 0.001243945252664
7.98423 37 0.001147673735024
8.20181 38 0.001047560299073
8.42241 39 0.000993177283002
8.63794 40 0.000996563801512
8.85267 41 0.001025858428622
9.07047 42 0.000865276179278
9.28534 43 0.000831593154099
9.49923 44 0.000776430162371
9.70735 45 0.000775686618698
9.92153 46 0.000770743460873
10.1343 47 0.000764708171528
10.3497 48 0.000672947595903
10.5717 49 0.00064161277769
10.7852 50 0.00063006880677
10.9995 51 0.000643723348762
11.2139 52 0.000592716915205
11.4259 53 0.000539188394757
11.6492 54 0.000514624129565
11.8619 55 0.000521892310367
12.079 56 0.000545185596118
12.3013 57 0.000484342526889
12.5178 58 0.000491058431934
12.7336 59 0.000456177291282
12.9504 60 0.000423350417726
13.167 61 0.000425263096884
13.389 62 0.000404098598197
13.6099 63 0.000364384423671
13.8269 64 0.000354120540187
14.0376 65 0.000343277884958
14.2502 66 0.000365400379224
14.4629 67 0.000326706300249
14.676 68 0.000314652281553
14.8874 69 0.000309026024029
15.1048 70 0.000310680367301
15.3188 71 0.000283621339207
15.5364 72 0.000263640879998
15.7547 73 0.000256525051129
15.9754 74 0.000278369337517
16.1937 75 0.000262369900557
16.4052 76 0.000246858983382
16.6208 77 0.000231088074321
16.8354 78 0.000213767977942
17.0501 79 0.000207800584568
17.2694 80 0.00021072839128
17.4863 81 0.000206983348927
17.6992 82 0.00020354632244
17.9195 83 0.000189602808575
18.1399 84 0.000178122593626
18.3564 85 0.000176184246479
18.5635 86 0.000183233007377
18.7779 87 0.000172129532263
18.9929 88 0.000165137903339
19.2109 89 0.000152162321049
19.4263 90 0.000147820290959
19.6491 91 0.000147351643165
19.8669 92 0.000161336557012
20.077 93 0.000147995826882
20.2899 94 0.00014497776821
20.5025 95 0.000135342336449
20.7257 96 0.0001404544062
20.9344 97 0.0001381815472
21.148 98 0.00013027332268
21.3662 99 0.000131301698227
21.5827 100 0.000126374272395
21.8033 101 0.000118413883898
22.0174 102 0.00011699966052
22.2369 103 0.000112092934679
22.4537 104 0.000107588616661
22.6732 105 0.000111332003014
22.8892 106 0.000109156847971
23.0992 107 0.000101297475429
23.3113 108 0.000102321710978
23.526 109 0.000100794051651
23.7403 110 9.49773542099642E-05
23.9556 111 9.42718985203647E-05
24.1706 112 0.000101351295405
24.3854 113 8.97253525208449E-05
24.598 114 8.60159141529978E-05
24.8103 115 8.53005224677701E-05
25.022 116 9.15262517284492E-05
25.2366 117 8.84063491012064E-05
25.4463 118 8.45213748105951E-05
25.6546 119 8.34375232874898E-05
25.8715 120 8.63123380225713E-05
26.0874 121 7.80519652571353E-05
26.3036 122 7.97803316966541E-05
26.517 123 8.3351411325379E-05
26.7329 124 7.66332706813609E-05
26.9505 125 7.32317653780232E-05
27.162 126 7.02162735048397E-05
27.3799 127 6.99253972328252E-05
27.5856 128 7.40035438384407E-05
27.7945 129 7.14167073766487E-05
28.0027 130 6.63620180007121E-05
28.2169 131 6.72302584186863E-05
28.4279 132 6.87216513624734E-05
28.6463 133 6.45262600084456E-05
28.8612 134 6.37577107466073E-05
29.0684 135 6.82678247621571E-05
29.2782 136 6.30418222615982E-05
29.4853 137 6.5954145380176E-05
29.7082 138 6.51681253260249E-05
29.914 139 6.08953988060245E-05
30.1225 140 5.95905541801562E-05
30.3325 141 5.70306277065238E-05
30.5396 142 5.67875270134881E-05
30.7507 143 5.80893080407045E-05
30.9633 144 5.74194563354392E-05
31.1768 145 5.44078560605433E-05
31.3932 146 5.60857973222492E-05
31.603 147 5.12756162387289E-05
31.8141 148 5.19397547465079E-05
32.027 149 5.57592342659369E-05
32.2358 150 5.11497602941055E-05
32.446 151 4.96566285510834E-05
32.6558 152 5.14230829738435E-05
32.8697 153 5.24915337037252E-05
33.09 154 4.62407160540849E-05
33.2931 155 4.49615394169227E-05
33.5036 156 4.62181944639944E-05
33.7092 157 4.7512275094599E-05
33.9238 158 5.07053728896359E-05
34.1411 159 4.49833986073046E-05
34.3529 160 4.4807945484504E-05
34.5638 161 4.69641393357787E-05
34.7772 162 4.24115489389185E-05
34.993 163 4.17443468324874E-05
35.2039 164 4.15058829374115E-05
35.4226 165 4.00027323987978E-05
35.6361 166 4.13341558129714E-05
35.8522 167 3.99424540253202E-05
36.0655 168 3.87024417709256E-05
36.2721 169 3.76058390534308E-05
36.4871 170 3.67935714108286E-05
36.6964 171 3.67156566451111E-05
36.9076 172 3.82159919849635E-05
37.1193 173 3.51551257317447E-05
37.3327 174 3.39089034800825E-05
37.5543 175 3.39820986478766E-05
37.7607 176 3.34395932865789E-05
37.9715 177 3.46865607379133E-05
38.1818 178 3.28456691479056E-05
38.3963 179 3.16312420822535E-05
38.6082 180 3.13313406142101E-05
38.8238 181 3.12075546686759E-05
39.037 182 2.88015533273165E-05
39.249 183 3.08463812275923E-05
39.4645 184 3.20925206792909E-05
39.6809 185 2.71467960554097E-05
39.9001 186 2.93433962889056E-05
40.1128 187 2.87340713570086E-05
40.3293 188 2.91479055749215E-05
40.5441 189 2.57287638793439E-05
40.7563 190 2.52301424987373E-05
40.9746 191 2.72430096130758E-05
41.175 192 2.52793256770967E-05
41.3816 193 2.43132985021487E-05
41.5889 194 2.39494754622308E-05
41.7968 195 2.34582232783818E-05
42.0071 196 2.41424821773078E-05
42.2157 197 2.26735280236477E-05
42.4287 198 2.31599778096098E-05
42.6393 199 2.17649640234158E-05
42.8529 200 2.08003444478484E-05
43.0675 201 2.14339297690709E-05
43.2844 202 2.33383289311353E-05
43.491 203 2.05839053430816E-05
43.7008 204 2.14456873638976E-05
43.9155 205 2.04130062182773E-05
44.1325 206 1.92653987232246E-05
44.3506 207 1.84389722868522E-05
44.5609 208 1.84228262939564E-05
44.7791 209 1.98118784827735E-05
44.9965 210 1.75961514576934E-05
45.2084 211 1.75959858577662E-05
45.4212 212 1.67044786500294E-05
45.627 213 1.80912124398665E-05
45.8375 214 1.69031157626291E-05
46.049 215 1.60689889296449E-05
46.26 216 1.61977428729931E-05
46.4724 217 1.73136379819993E-05
46.6915 218 1.57048346898727E-05
46.908 219 1.5126311344423E-05
47.1179 220 1.50597401737143E-05
47.3321 221 1.54362316080581E-05
47.5446 222 1.45366100038916E-05
47.765 223 1.41751053629536E-05
47.9742 224 1.38448991082444E-05
48.1881 225 1.3650236393896E-05
48.4045 226 1.36303644026397E-05
48.6173 227 1.31146862295381E-05
48.8378 228 1.34453892840287E-05
49.0482 229 1.28586687421858E-05
49.2642 230 1.2125475064791E-05
49.4799 231 1.24928585031423E-05
49.6879 232 1.22599422056254E-05
49.9044 233 1.20126187144478E-05
50.1173 234 1.19883583251223E-05
50.3311 235 1.1867470378313E-05
50.5419 236 1.12358722562162E-05
50.7571 237 1.14642345557368E-05
50.9728 238 1.16680880660413E-05
51.1904 239 1.0808293244351E-05
51.4058 240 1.0089506760617E-05
51.6204 241 1.06678645061396E-05
51.8395 242 1.12103698674373E-05
52.0537 243 1.05242893693127E-05
52.2745 244 1.03713578366026E-05
52.4836 245 1.0497958980898E-05
52.6931 246 1.01048247538771E-05
52.91 247 9.00946403583583E-06
53.1197 248 9.25306152865293E-06
53.3442 249 8.90993847962707E-06
53.5549 250 8.5557202354831E-06
53.7692 251 9.24362233280617E-06
53.9865 252 9.08456360279202E-06
54.1998 253 8.85106770553021E-06
54.4156 254 8.26818908199681E-06
54.6264 255 8.44228428539491E-06
54.8408 256 8.23278381757512E-06
55.0514 257 8.43980028648787E-06
55.2647 258 8.44079388605069E-06
55.4752 259 7.5635779520257E-06
55.6905 260 8.32909673519744E-06
55.9042 261 7.9539797802489E-06
56.1164 262 8.05680077500766E-06
56.3334 263 7.52774212779346E-06
56.5485 264 7.26622672286024E-06
56.766 265 7.30410770619261E-06
56.9782 266 7.88397241105214E-06
57.1939 267 7.14262293724591E-06
57.4118 268 7.33716973164532E-06
57.6248 269 6.77674645823156E-06
57.8434 270 6.71664196467754E-06
58.0564 271 7.17818552159837E-06
58.2741 272 6.28926995272122E-06
58.4918 273 6.37463671515985E-06
58.7049 274 6.38734650956754E-06
58.9201 275 5.9330479494589E-06
59.1371 276 6.25011384994991E-06
59.3517 277 6.50734849676666E-06
59.5632 278 5.64684987538606E-06
59.7771 279 5.72174244243333E-06
59.9926 280 5.79781904895962E-06
60.2059 281 5.90458132198422E-06
60.4157 282 5.48768350541926E-06
60.6293 283 5.61299297028309E-06
60.846 284 5.35976584170303E-06
61.06 285 5.68016030072947E-06
61.277 286 5.41260049845578E-06
61.4877 287 5.28793687330778E-06
61.7003 288 5.03937966267295E-06
61.9179 289 4.74472771231981E-06
62.1312 290 5.04629345963088E-06
62.3501 291 5.09855679663501E-06
62.5609 292 4.89517524612289E-06
62.7759 293 4.7750324989857E-06
62.9924 294 4.74454555239996E-06
63.2001 295 4.48007418876736E-06
63.4115 296 4.23765245543292E-06
63.6341 297 4.28621463406556E-06
63.8534 298 4.23857981502488E-06
64.0677 299 4.07631672642064E-06
64.2832 300 4.12925074312967E-06
64.4976 301 4.33967029054507E-06
64.7131 302 4.01148435494688E-06
64.9299 303 3.86513541934042E-06
65.1479 304 4.06751509029336E-06
65.3606 305 3.6545088720161E-06
65.5735 306 3.51923029153867E-06
65.7908 307 3.39719970523213E-06
66.0052 308 3.65037715383405E-06
66.2242 309 3.34116896988565E-06
66.4433 310 3.60159969529613E-06
66.6578 311 3.32254725807921E-06
66.8802 312 3.35772896259926E-06
67.0918 313 3.28265423563214E-06
67.3075 314 3.11650782873656E-06
67.5207 315 2.91423579773625E-06
67.7302 316 2.97037417303536E-06
67.9431 317 2.84781366696199E-06
68.1515 318 3.05224677701142E-06
68.3652 319 2.81591084099923E-06
68.5698 320 2.92432911329519E-06
68.78 321 2.78831361314201E-06
68.9897 322 2.82934099508996E-06
69.2032 323 2.38569879029253E-06
69.4164 324 2.5711872686776E-06
69.6248 325 2.537338643571E-06
69.8376 326 2.4569315989501E-06
70.0504 327 2.41644241676534E-06
70.268 328 2.36070148129135E-06
70.4783 329 2.47177763241784E-06
70.6899 330 2.26067084530483E-06
70.9001 331 2.41558957714059E-06
71.1118 332 2.28897187285238E-06
71.3296 333 2.17561044273141E-06
71.5406 334 2.20952530780887E-06
71.7582 335 2.13783709935168E-06
71.9748 336 2.12294966590215E-06
72.183 337 1.99188560357033E-06
72.3938 338 1.93121807026405E-06
72.6084 339 1.85794010250636E-06
72.8193 340 2.05829117435188E-06
73.0313 341 1.97111109271112E-06
73.2426 342 1.92014771513501E-06
73.453 343 2.04262542124481E-06
73.6658 344 1.87839169350766E-06
73.8758 345 1.94431702450051E-06
74.0851 346 1.76792826211157E-06
74.2955 347 1.89110148791535E-06
74.5075 348 1.75237842895349E-06
74.7282 349 1.72670216025105E-06
74.951 350 1.65021155390692E-06
75.1629 351 1.67469550313398E-06
75.3814 352 1.63736927955752E-06
75.5933 353 1.6253550048438E-06
75.8124 354 1.51273049439858E-06
76.0264 355 1.56332127213864E-06
76.2415 356 1.5958368178318E-06
76.456 357 1.53861376300994E-06
76.6621 358 1.45848823826518E-06
76.8748 359 1.46675167462926E-06
77.0854 360 1.45636027920148E-06
77.2969 361 1.47620743046873E-06
77.5081 362 1.38174095203398E-06
77.7172 363 1.42147665455027E-06
77.9323 364 1.39269538721403E-06
78.147 365 1.4502413618938E-06
78.3521 366 1.35991488163745E-06
78.5646 367 1.44187856557343E-06
78.78 368 1.27357107962873E-06
78.9924 369 1.27636143840097E-06
79.208 370 1.32752353588964E-06
79.4171 371 1.25196856913383E-06
79.6268 372 1.2271534200525E-06
79.8365 373 1.22148990254444E-06
80.0487 374 1.19012527634488E-06
80.2654 375 1.18391527907728E-06
80.4799 376 1.07226780820216E-06
80.6919 377 1.18946287663633E-06
80.9027 378 1.05404353622084E-06
81.1111 379 1.01631987281926E-06
81.3158 380 1.05437473607512E-06
81.5324 381 1.02668642825797E-06
81.7363 382 1.00168083926043E-06
81.9452 383 9.87008685716178E-07



==> Tikz/E2006_lf_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.261191 1 0.009990942631549
0.543572 2 0.002940206016754
0.803703 3 0.002290654535592
1.08623 4 0.001843455923365
1.35482 5 0.001562657032765
1.63207 6 0.001354562713322
1.89623 7 0.001180313272371
2.15382 8 0.000985748716873
2.41416 9 0.000818791225099
2.67557 10 0.000705635525353
2.93291 11 0.000614780397194
3.20499 12 0.000528546062092
3.46027 13 0.000448797212173
3.72701 14 0.00039465308232
3.99249 15 0.00033790943655
4.25176 16 0.000298883436273
4.52165 17 0.000269462340281
4.82483 18 0.000233789101478
5.17682 19 0.000211119582849
5.51283 20 0.000190550657299
5.85077 21 0.000173821646599
6.18437 22 0.000154905051146
6.49192 23 0.000139253713777
6.79118 24 0.000128385895068
7.09387 25 0.000118451445853
7.42203 26 0.000108157260479
7.70028 27 9.98997037165913E-05
7.97565 28 9.37841890073227E-05
8.23313 29 8.58203570752376E-05
8.4973 30 8.17865019624298E-05
8.75462 31 7.65398805655482E-05
9.01333 32 7.22128123384897E-05
9.27032 33 6.81968672762907E-05
9.53516 34 6.85320410805389E-05
9.793 35 6.71708772342788E-05
10.0573 36 6.25705528065049E-05
10.3261 37 6.1285122888533E-05
10.5903 38 5.75567620675362E-05
10.8723 39 5.15676411439917E-05
11.1404 40 4.83871743569013E-05
11.4208 41 4.71914993782654E-05
11.6877 42 4.45245904994857E-05
11.979 43 4.29223062004595E-05
12.3328 44 4.1987964445991E-05
12.6586 45 4.12405012767308E-05
12.9721 46 3.90703660302629E-05
13.2791 47 3.68120621632271E-05
13.6015 48 3.53180057414505E-05
13.8971 49 3.24768576560349E-05
14.2253 50 3.11298683355422E-05
14.5222 51 2.99311742340895E-05
14.8037 52 2.76696465579441E-05
15.059 53 2.77790513813766E-05
15.3347 54 2.92711632833728E-05
15.5994 55 2.57681620706065E-05
15.8618 56 2.35940866130047E-05
16.1367 57 2.21891199001131E-05
16.4025 58 2.152593631186E-05
16.662 59 2.15915894402342E-05
17.0376 60 1.96510098709965E-05
17.3674 61 1.77911278726442E-05
17.6714 62 1.66197082196898E-05
17.9405 63 1.60097942391043E-05
18.2197 64 1.49167182646696E-05
18.4824 65 1.39472216394349E-05
18.7544 66 1.34156513373691E-05
19.0169 67 1.30795052732306E-05
19.2755 68 1.22181853536723E-05
19.5552 69 1.18037467825873E-05
19.8235 70 1.12376868402065E-05
20.1214 71 1.09056345019215E-05
20.3996 72 1.10879588171179E-05
20.6716 73 1.10127366045614E-05
20.9493 74 9.19865316419423E-06
21.2094 75 8.87627225323788E-06
21.4725 76 8.34275743139171E-06
21.7399 77 8.10654944964973E-06
22.0138 78 7.97217289851142E-06
22.2731 79 7.59508957583883E-06
22.5451 80 6.90504091167275E-06
22.8114 81 6.72220488074465E-06
23.0761 82 6.81794689414137E-06
23.3404 83 6.2554689618823E-06
23.6095 84 5.85668889218661E-06
23.8703 85 5.50140465968345E-06
24.1355 86 5.29620665128108E-06
24.4154 87 5.0795615619611E-06
24.6755 88 4.67920029065454E-06
24.9558 89 4.53891853997267E-06
25.2183 90 4.31012020202537E-06
25.4848 91 4.05562350003326E-06
25.7434 92 4.00362294738027E-06
25.9987 93 3.89824020959876E-06
26.2628 94 4.18247271275861E-06
26.5317 95 3.77854478280226E-06
26.8108 96 3.4065683831318E-06
27.082 97 3.27838359234678E-06
27.3646 98 3.27794863397485E-06
27.6351 99 3.05642689373199E-06
27.8959 100 2.81233337256487E-06
28.1728 101 2.65699182789977E-06
28.4517 102 2.53559238771678E-06
28.7178 103 2.4231991444113E-06
28.9818 104 2.25994647453447E-06
29.3022 105 2.16856427917163E-06
29.6496 106 2.11091950199825E-06
29.993 107 2.02781175001663E-06
30.3108 108 1.99835739250132E-06
30.6216 109 1.83914215974742E-06
30.9419 110 1.7188940799607E-06
31.2587 111 1.68009579318497E-06
31.5906 112 1.64023313768735E-06
31.9475 113 1.57798291892888E-06
32.2855 114 1.4578371822885E-06
32.6096 115 1.36975043623766E-06
32.913 116 1.31601516725429E-06
33.2267 117 1.26495105439027E-06
33.5689 118 1.19410401133962E-06
33.8393 119 1.15139109921656E-06
34.1028 120 1.2107296554618E-06
34.3739 121 1.09434502944924E-06
34.6405 122 9.69199830110377E-07



==> Tikz/E2006_lf_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
1.57415 1 0.03542542829313
3.13255 2 0.012173647319468
4.68749 3 0.010445959624897
6.25115 4 0.012441223094406
7.79457 5 0.011313145782005
9.35221 6 0.015394010580798
10.9043 7 0.018457380775034
12.4751 8 0.03483660879696
14.0517 9 0.03545455413587
15.6316 10 0.026657594682863
17.1951 11 0.016356691304265
18.7735 12 0.012927958899139
20.3466 13 0.013025840829657
21.9351 14 0.013973528906205
23.511 15 0.017589430661395
25.2929 16 0.019469336694742
26.8661 17 0.019916155770737
28.43 18 0.016301686434042
30.005 19 0.01319782654367
31.5789 20 0.012815848278233
33.2044 21 0.013446303405336
34.9656 22 0.014822189117439
36.5546 23 0.018327412670219
38.1235 24 0.018432074714949
39.693 25 0.016130369181994
41.285 26 0.010991424587941
42.8636 27 0.009486267881358
44.46 28 0.009777593154949
46.2716 29 0.009906701808667
47.8995 30 0.012727229320652
49.4539 31 0.013731354685918
51.005 32 0.017700395347505
52.5681 33 0.012802479038943
54.1494 34 0.010820871292424
55.7169 35 0.010472316125213
57.3041 36 0.011222330449398
58.8779 37 0.011210393628603
60.4634 38 0.014563589831739
62.0135 39 0.012665348841651
63.5703 40 0.01324423690292
65.1581 41 0.010578506083004
66.7174 42 0.008324337745182
68.2814 43 0.007638123340782
69.8635 44 0.008831643079509
71.4266 45 0.009043335434214
73.0366 46 0.012161805993239
74.5994 47 0.010498004163563
76.1787 48 0.007536746309135
77.7833 49 0.008101300635994
79.3441 50 0.007565814855135
80.9392 51 0.011020550430681
82.5231 52 0.010229950915793
84.3238 53 0.010354475830325
85.8649 54 0.00776081475964
87.417 55 0.00744722970263
88.9962 56 0.007205236922019
90.584 57 0.007574839091656
92.196 58 0.007930059779599
93.9771 59 0.009745506980653
95.5209 60 0.013615137798659
97.0953 61 0.012565079546974
98.6433 62 0.00761919631773
100.226 63 0.006282959949579
101.793 64 0.005833849003992
103.333 65 0.0057516186329
104.899 66 0.006018516396417
106.467 67 0.006304723161252
108.051 68 0.005806308371054
109.639 69 0.004498185603239
111.225 70 0.004822618842988
112.79 71 0.004796481980175
114.373 72 0.004855325731966
115.961 73 0.004564831261101
117.543 74 0.004185975667985
119.346 75 0.004742728088772
120.955 76 0.004897075956378
122.509 77 0.004976880765484
124.069 78 0.004952787486392
125.662 79 0.005013225997441
127.291 80 0.005097547699536
129.1 81 0.005537223781967
130.64 82 0.007752029259535
132.206 83 0.008038169178174
133.786 84 0.005421302927863
135.36 85 0.004555539639795
136.916 86 0.004497498042361
138.494 87 0.004778452606047
140.253 88 0.005480289921503
141.811 89 0.007200987413816
143.366 90 0.005347170495999
144.934 91 0.005810968505892
146.507 92 0.004577713478103
148.082 93 0.005238669569701
149.677 94 0.004892826448175
151.476 95 0.006299041234554
153.03 96 0.00572059244829
154.57 97 0.0055774938406
156.151 98 0.00534276819649
157.747 99 0.005577971313432
159.396 100 0.005351381806375
161.163 101 0.006027741171527
162.715 102 0.006911180503829
164.27 103 0.006965984835463
165.844 104 0.005000611165225
167.426 105 0.00409745220497
168.994 106 0.003896226054737
170.568 107 0.004128984510781
172.149 108 0.004083720086327
173.871 109 0.00515334517466
175.504 110 0.005408267919555
177.082 111 0.004054069023473
178.627 112 0.004053247770202
180.208 113 0.003878168032239
181.8 114 0.004479564162799
183.586 115 0.002881835023587
185.147 116 0.003391413128593
186.728 117 0.003453513245096
188.316 118 0.003263794190111
189.885 119 0.003044003896178
191.469 120 0.003089058232587
193.039 121 0.003339464084494
194.61 122 0.00348356538513
196.183 123 0.003545990183159
197.772 124 0.003528314138926
199.553 125 0.003666513875361
201.113 126 0.003768158291793
202.689 127 0.003236788326744
204.26 128 0.002924129567028
205.861 129 0.003165654424263
207.448 130 0.003221967570045
209.019 131 0.003255085085659
210.589 132 0.003118260470979
212.152 133 0.002978150843217
213.709 134 0.003077331499838
215.301 135 0.00309716572127
217.062 136 0.003135019767375
218.696 137 0.003116150041063
220.265 138 0.00298665940908
221.842 139 0.00307556485036
223.429 140 0.003593622872859
225.022 141 0.004016339120304
226.85 142 0.004162589048683
228.43 143 0.004102838098512
229.992 144 0.003605158616475
231.56 145 0.002673647319468
233.124 146 0.002629777115682
234.704 147 0.002834784850742
236.27 148 0.002889035313891
237.846 149 0.002806031436811
239.438 150 0.002644015355526
241.199 151 0.00258794094616
242.792 152 0.002582994327623
244.371 153 0.002692421551214
245.917 154 0.002690034187055
247.493 155 0.002716705819439
249.066 156 0.002717402929773
250.662 157 0.002815790981493
252.246 158 0.003467197616456
253.798 159 0.003293359307855
255.386 160 0.002583404954258
256.961 161 0.002370031895185
258.537 162 0.002307311064
260.095 163 0.002291993735556
261.665 164 0.002350579652018
263.257 165 0.002427290437174
264.864 166 0.003242756737142
266.46 167 0.004677056475487
268.036 168 0.004403111212972
269.601 169 0.003072805057392
271.197 170 0.002616178689433
272.89 171 0.002645581466415
274.533 172 0.002747464619263
276.114 173 0.003290007448576
277.673 174 0.003867300750587
279.253 175 0.004417406749556
280.84 176 0.002914370022346
282.611 177 0.002764195267289
284.163 178 0.002188706812582
285.713 179 0.002189012395195
287.277 180 0.002001547011975
288.856 181 0.002184543249489
290.486 182 0.002032735537348
292.236 183 0.002258188659065
293.791 184 0.002497880020627
295.359 185 0.003857512557535
296.925 186 0.006820202830459
298.515 187 0.006311913902099
300.279 188 0.003362459176073
301.916 189 0.002237428140339
303.496 190 0.002154662999675
305.085 191 0.002446933669474
306.671 192 0.002353635478141
308.238 193 0.00255370614412
310.068 194 0.001616140491606
311.639 195 0.001542218147787
313.219 196 0.001558251685479
314.79 197 0.001709075803587
316.375 198 0.00178690387517
318.124 199 0.002596010237018
319.816 200 0.002237466338165
321.377 201 0.002318187895109
322.954 202 0.002077255104185
324.531 203 0.002088504364102
326.111 204 0.002026432895968
327.687 205 0.002428732405126
329.499 206 0.00287779560343
331.196 207 0.003615032754636
332.794 208 0.002698447258351
334.381 209 0.002152189690407
335.964 210 0.001656276857847
337.522 211 0.001528963501977
339.103 212 0.001710154892187
340.772 213 0.001762953837927
342.458 214 0.002946437097729
344.021 215 0.004354829160221
345.59 216 0.004311436429267
347.156 217 0.002911696174488
348.74 218 0.001819515269581
350.308 219 0.002078401038981
351.9 220 0.001889111709544
353.761 221 0.003416805133788
355.405 222 0.003721490097213
356.969 223 0.003240550812659
358.538 224 0.002390954754674
360.131 225 0.002205456559522
361.79 226 0.002121087110143
363.626 227 0.002120609637312
365.182 228 0.002201082908383
366.738 229 0.00268414217231
368.308 230 0.004397792165626
369.882 231 0.003566063141007
371.645 232 0.002212771443305
373.195 233 0.002057153497966
374.762 234 0.002062902270861
376.323 235 0.001927739261636
377.906 236 0.001508088389771
379.504 237 0.00246678698982
381.063 238 0.001883353387192
382.641 239 0.002377098493096
384.243 240 0.002018745583376
385.804 241 0.002036259286847
387.401 242 0.001903063465689
389.116 243 0.002052636604977
390.734 244 0.002118785691094
392.288 245 0.003414532363109
393.856 246 0.004649258007219
395.438 247 0.003698399511068
397.031 248 0.002302440841116
398.825 249 0.00186121774671
400.386 250 0.001641580244084
401.988 251 0.001690989132718
403.557 252 0.001669569701484
405.147 253 0.001643356443018
406.824 254 0.001517064879008
408.548 255 0.001461238755515
410.15 256 0.001565709811112
411.714 257 0.00162824920262
413.292 258 0.001537558012949
414.872 259 0.001594682862545
416.457 260 0.001550172845165
418.024 261 0.001871435665311
419.627 262 0.002464533318054
421.393 263 0.002429114383392
422.948 264 0.001974693939915
424.533 265 0.001820250577742
426.092 266 0.001864531408163
427.687 267 0.001840275788308
429.278 268 0.001839005710575
430.872 269 0.001520875112206
432.665 270 0.00135908821788
434.235 271 0.001509692698485
435.797 272 0.001562720831185
437.382 273 0.00156111652247
438.957 274 0.001618422811742
440.567 275 0.001846502034034
442.363 276 0.002389980710098
443.945 277 0.002710068947077
445.536 278 0.002100708569682
447.136 279 0.001762228079222
448.731 280 0.001656735231765
450.318 281 0.001681735709238
451.919 282 0.001710995244371
453.742 283 0.001983937813938
455.383 284 0.002463225042495
456.977 285 0.003025544796501
458.516 286 0.002382331595332
460.09 287 0.001970530376822
461.727 288 0.001600164250654
463.427 289 0.001414417769629
465.022 290 0.001389866116618
466.614 291 0.00150530949789
468.225 292 0.001712017036231
469.8 293 0.002658024408411
471.589 294 0.004779856376172
473.173 295 0.004635172558681
474.733 296 0.002503103573407
476.32 297 0.002067877537768
477.911 298 0.002043134895624
479.473 299 0.002114507534521
481.06 300 0.002387335510609
482.693 301 0.003703756756241
484.41 302 0.003510934127848
485.98 303 0.002142086365286
487.53 304 0.001841297580168
489.113 305 0.001814091178212
490.692 306 0.001884527970358
492.459 307 0.001894383009607
494.043 308 0.002063924062721
495.61 309 0.002369993697359
497.158 310 0.003054441452281
498.75 311 0.002002616551118
500.313 312 0.001689938692488
501.862 313 0.001442579117248
503.456 314 0.001444565404229
505.158 315 0.001441767413434
506.823 316 0.001485341584064
508.392 317 0.001576892224832
509.957 318 0.00163668137283
511.547 319 0.001584923317863
513.126 320 0.001549724020703
514.97 321 0.001557010256116
516.529 322 0.001543268588017
518.108 323 0.001588189232033
519.699 324 0.001504641035925
521.287 325 0.001432217956798
522.97 326 0.001263211673256
524.709 327 0.001224135296702
526.264 328 0.001218310128154
527.823 329 0.001217613017819
529.383 330 0.001215645829752
530.98 331 0.001173418132508
532.538 332 0.001069185813327
534.124 333 0.001020158902958
535.75 334 0.001084082965679
537.479 335 0.001106552837144
539.07 336 0.001064707118165
540.663 337 0.000984348440574



==> Tikz/E2006_lf_pttff_1e-61e-6.dat <==
time iter res
0	0	1
0.451244	1	0.002649353085154
0.908833	2	0.001759236393532
1.37172	3	0.00146222136085
1.83725	4	0.001275739833637
2.30238	5	0.001010909556959
2.77631	6	0.000852542802037
3.24953	7	0.000706920535287
3.76405	8	0.000583192405198
4.25168	9	0.000487400868388
4.74477	10	0.000409974273452
5.26396	11	0.000353741602923
5.77126	12	0.000310400652698
6.32652	13	0.00027597865603
6.8108	14	0.000243860170114
7.29241	15	0.000210171208147
7.78212	16	0.0001843902683
8.27075	17	0.000164451411834
8.76155	18	0.000146182749146
9.25504	19	0.000129659302976
9.75263	20	0.00011691919113
10.2619	21	0.000105208766407
10.7406	22	9.49956705626393E-05
11.262	23	8.68447623185778E-05
11.7614	24	7.92049464994076E-05
12.2777	25	7.23219225827829E-05
12.7845	26	6.7122221423369E-05
13.2639	27	6.25992879091475E-05
13.7496	28	5.74089645923921E-05
14.237	29	5.41686073591057E-05
14.7307	30	5.04431030656168E-05
15.2154	31	4.70673923032919E-05
15.7002	32	4.40886768801793E-05
16.1868	33	4.1761408927081E-05
16.6813	34	4.0553542792659E-05
17.1666	35	4.17373391309241E-05
17.6634	36	4.20358671222214E-05
18.1665	37	3.64891857844409E-05
18.6709	38	3.35142214983917E-05
19.1671	39	3.15367470764575E-05
19.6741	40	3.09203727379862E-05
20.1555	41	2.94654629684623E-05
20.6551	42	2.82345898600513E-05
21.1462	43	2.68262254495894E-05
21.6687	44	2.58381134281329E-05
22.2555	45	2.49781027373923E-05
22.7649	46	2.36095941582292E-05
23.267	47	2.31332622701256E-05
23.7395	48	2.29109761396423E-05
24.2287	49	2.1173918343998E-05
24.7343	50	1.9320950413094E-05
25.241	51	1.87181114275265E-05
25.7794	52	1.75917387458073E-05
26.2816	53	1.65457966946231E-05
26.7966	54	1.57203277243414E-05
27.285	55	1.61584605333492E-05
27.7887	56	1.53084216153021E-05
28.288	57	1.41961782165219E-05
28.7922	58	1.40263142264999E-05
29.2897	59	1.45965495790912E-05
29.8212	60	1.26806875834237E-05
30.3026	61	1.13578178385323E-05
30.8069	62	1.08423803465425E-05
31.3328	63	9.97058483352766E-06
31.8444	64	9.54342410043044E-06
32.3402	65	9.12407823621535E-06
32.859	66	8.79654145162752E-06
33.3543	67	8.14646939853643E-06
33.8782	68	7.813337167829E-06
34.374	69	7.23828785600635E-06
34.8675	70	6.9078751996699E-06
35.3628	71	6.61856875365345E-06
35.8613	72	6.08656373963358E-06
36.3569	73	5.92995376723569E-06
36.8396	74	5.70641725773125E-06
37.3335	75	5.65596446422822E-06
37.8326	76	5.8197015970466E-06
38.3424	77	5.49360274833309E-06
38.8427	78	4.91202020612498E-06
39.3527	79	4.60198872783313E-06
39.8583	80	4.28795603667362E-06
40.3419	81	4.06920222692504E-06
40.8698	82	3.94654004495113E-06
41.3955	83	3.78858591510552E-06
41.9095	84	3.72825512733547E-06
42.4085	85	3.63428914389674E-06
42.9008	86	3.310128382666E-06
43.395	87	3.20678455656871E-06
43.8882	88	3.07975855181102E-06
44.3869	89	2.96445172442897E-06
44.888	90	2.78475975530083E-06
45.3848	91	2.65509232486097E-06
45.8838	92	2.51765066285718E-06
46.382	93	2.46279028330463E-06
46.8554	94	2.40759542736392E-06
47.3553	95	2.25492727483018E-06
47.8281	96	2.26053522474E-06
48.3347	97	2.2858553999181E-06
48.823	98	1.95524580888582E-06
49.3037	99	1.81831367633314E-06
49.7942	100	1.72406948356221E-06
50.2916	101	1.6187844440346E-06
50.7751	102	1.52983248047064E-06
51.2861	103	1.45222458057599E-06
51.7789	104	1.36607659196694E-06
52.2863	105	1.27280456888494E-06
52.8414	106	1.22551836025295E-06
53.3092	107	1.16821348971407E-06
53.7826	108	1.12409386595312E-06
54.2588	109	1.06285342744519E-06
54.7564	110	1.01640809870492E-06
55.2471	111	9.76045863902496E-07






==> Tikz/E2006_re_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.205674 1 0.028673329005132
0.411747 2 0.030015380572559
0.618519 3 0.024447999752674
0.818316 4 0.018432109070673
1.02089 5 0.017911952018797
1.22526 6 0.015810301119149
1.42773 7 0.01379706918939
1.62927 8 0.014044626847215
1.83273 9 0.013084693625178
2.03539 10 0.011279524516169
2.24337 11 0.011273186792803
2.44436 12 0.00924271934706
2.64602 13 0.009116815062141
2.84883 14 0.008112904223088
3.05271 15 0.008118005317504
3.25609 16 0.007140202807148
3.46974 17 0.007332931428925
3.67624 18 0.006104603351264
3.88622 19 0.006453402275397
4.09541 20 0.005701415940147
4.30132 21 0.005782476967786
4.50862 22 0.005286758795523
4.70697 23 0.005147367526124
4.90913 24 0.007326616892351
5.11573 25 0.062463828603228
5.31862 26 0.048358993384035
5.52698 27 0.004860693748841
5.73246 28 0.005618430408706
5.94175 29 0.005267529215359
6.14995 30 0.004685896246831
6.35739 31 0.004669518642181
6.56267 32 0.00465908458542
6.77677 33 0.004914247511284
6.98152 34 0.009322018178446
7.18988 35 0.033816700673963
7.39634 36 0.032184041303407
7.60303 37 0.035203580040809
7.81097 38 0.065801490137884
8.01851 39 0.107012459036666
8.2213 40 0.048070936128115
8.43011 41 0.007447018178446
8.6367 42 0.003424318308292
8.84025 43 0.003043297471094
9.04757 44 0.004016091634205
9.24737 45 0.044597245409015
9.45268 46 0.02214253694429
9.65758 47 0.002704522970383
9.86424 48 0.003113306127496
10.0701 49 0.00303416960366
10.2708 50 0.002667284981141
10.4755 51 0.003007435231559
10.682 52 0.0041747202127
10.889 53 0.007557974710938
11.0934 54 0.014798197613306
11.3044 55 0.011210350584307
11.5097 56 0.007226743646819
11.7185 57 0.009496150992395
11.9315 58 0.011575156124405
12.1429 59 0.004854603351264
12.3525 60 0.004724942805911
12.5565 61 0.002421582266741
12.7639 62 0.001784478760898
12.9736 63 0.001761137389476
13.1755 64 0.001688431336178
13.3789 65 0.001942203054474
13.587 66 0.003031263525629
13.7884 67 0.016529323563965
13.9941 68 0.002858545106041
14.1994 69 0.001885279478143
14.4049 70 0.002604410127991
14.6132 71 0.015918119705682
14.8204 72 0.038087553329624
15.0307 73 0.03446616274037
15.2408 74 0.036170546589996
15.4505 75 0.010446732208001
15.6536 76 0.001950905830706
15.8594 77 0.005174774315217
16.0595 78 0.00529723922587
16.2627 79 0.00325330798244
16.4661 80 0.00275355530823
16.6675 81 0.002751360291844
16.8762 82 0.001522553020466
17.0796 83 0.001725584307179
17.2866 84 0.002407136894825
17.487 85 0.002951848760279
17.6864 86 0.004880031534038
17.8872 87 0.035890527422247
18.0898 88 0.008015365114697
18.2875 89 0.001272483460088
18.4906 90 0.001508865083782
18.6915 91 0.002171605453534
18.8952 92 0.003757705744141
19.1016 93 0.004725313794596
19.3051 94 0.007803824275026
19.5073 95 0.006068942063934
19.7145 96 0.00502771594633
19.9192 97 0.002560447968837
20.1237 98 0.001023294997836
20.3341 99 0.00164361126569
20.5304 100 0.00163674797502
20.7313 101 0.001111342979039
20.9336 102 0.000866791875348
21.1375 103 0.000802232115254
21.3416 104 0.00084513541087
21.5487 105 0.000774717121128
21.7509 106 0.000819166202931
21.952 107 0.000831432016324
22.1527 108 0.003175145303902
22.3549 109 0.022371777035801
22.5625 110 0.000773240895319
22.7636 111 0.000742427193471
22.9632 112 0.000931343906511
23.1636 113 0.000755045446114
23.3667 114 0.000757336301243
23.5678 115 0.000848845297718
23.7713 116 0.000729413219563
23.9713 117 0.00074956022383
24.1734 118 0.000728815000309
24.3752 119 0.00069900064923
24.5782 120 0.000863429790391
24.7897 121 0.002924333766153
24.9908 122 0.00168754250912
25.1963 123 0.000712024670748
25.4027 124 0.000613990137884
25.6072 125 0.000578958758425
25.8145 126 0.000604289556669
26.0164 127 0.000553485747851
26.2189 128 0.000570816329685
26.4236 129 0.000648291906264
26.6277 130 0.001779563160824
26.8314 131 0.002437658443084
27.0434 132 0.000757049557905
27.2424 133 0.000690937055586
27.4466 134 0.000840474865517
27.6503 135 0.003717561676869
27.8523 136 0.012291473443393
28.0551 137 0.015783249860879
28.2625 138 0.003778179682186
28.4663 139 0.001087012304458
28.6713 140 0.00107610678291
28.8762 141 0.00081402646386
29.0827 142 0.000507754436406
29.293 143 0.00070059203611
29.4948 144 0.000509739998763
29.7004 145 0.000455627434613
29.9075 146 0.000437568787485
30.1116 147 0.000415477184196
30.3144 148 0.000500252736042
30.5153 149 0.00054598482038
30.7153 150 0.001063176281457
30.9147 151 0.01138641563099
31.115 152 0.002100406541767
31.3148 153 0.000423213844061
31.5223 154 0.000502518085698
31.7224 155 0.000605343782848
31.9231 156 0.001043305200025
32.1236 157 0.003760859147963
32.3241 158 0.006047764793174
32.5266 159 0.002231442836827
32.7344 160 0.000846325666234
32.9389 161 0.000624106535584
33.1433 162 0.000484562233352
33.3459 163 0.000369207939158
33.5517 164 0.000370525721882
33.7621 165 0.000343764298522
33.9656 166 0.000319456037841
34.1706 167 0.000322940239906
34.3758 168 0.000321666512088
34.5779 169 0.000343893371669
34.7761 170 0.000521493384035
34.9817 171 0.002619551103691
35.1779 172 0.001341371421505
35.3792 173 0.000349869381067
35.5797 174 0.000291983552835
35.7831 175 0.000375348574785
35.9846 176 0.000393048599518
36.1871 177 0.000539577536635
36.3868 178 0.001876352562914
36.5883 179 0.006669549557905
36.7917 180 0.007729394670129
36.9942 181 0.002899748036852
37.206 182 0.000575067241699
37.4076 183 0.00053525629135
37.6133 184 0.000722161163668
37.8159 185 0.000697197489643
38.0222 186 0.000403653465653
38.2242 187 0.000312207073518
38.4354 188 0.000449366227663
38.6388 189 0.000320700395721
38.8369 190 0.000229646633278
39.0356 191 0.000321804859952
39.2342 192 0.00184480306684
39.4396 193 0.002431444382613
39.6396 194 0.000261666048352
39.8394 195 0.000278861373895
40.0393 196 0.000230590335745
40.2396 197 0.000214905243307
40.4403 198 0.000233371977988
40.6444 199 0.000252644840166
40.8441 200 0.000237913497805
41.0455 201 0.000333878222964
41.2479 202 0.000358627032709
41.4512 203 0.000279890867495
41.6581 204 0.000201990972609
41.8603 205 0.000355259537501
42.0643 206 0.001902654114883
42.2668 207 0.003668969888085
42.4716 208 0.000696957892784
42.6758 209 0.000233252179559
42.8828 210 0.00017597693687
43.0792 211 0.0001885967353
43.2794 212 0.000318205496816
43.4793 213 0.000868584987325
43.6789 214 0.003544549557905
43.8797 215 0.000536901007853
44.0846 216 0.000220278396092
44.2885 217 0.000281912755828
44.4912 218 0.002934335002782
44.6949 219 0.004389940023496
44.8987 220 0.001392660607185
45.1098 221 0.000451355654486
45.3109 222 0.00038544874173
45.5145 223 0.000279036820627
45.7198 224 0.000376112193161
45.9235 225 0.000833704322018
46.1282 226 0.001004668274284
46.3355 227 0.000347675137575
46.539 228 0.000170701941507
46.7432 229 0.000147760155815
46.9479 230 0.000158252179559
47.1508 231 0.000165399894887
47.3532 232 0.000220706578866
47.5484 233 0.000319384931676
47.7466 234 0.001901912137513
47.9472 235 0.000977261485191
48.1484 236 0.000162497681321
48.3516 237 0.000161266462623
48.5574 238 0.000339722840537
48.7587 239 0.000858668768936
48.963 240 0.001510063068076
49.1664 241 0.00146459376739
49.3668 242 0.001147413899709
49.5702 243 0.000733877450071
49.7699 244 0.00034019585111
49.9739 245 0.000239180269585
50.1784 246 0.000143174581092
50.382 247 0.000128431645335
50.5874 248 0.000167485933346
50.7951 249 0.000240992703889
50.9957 250 0.000277449298213
51.1987 251 0.000184066808879
51.4028 252 0.000106552587646
51.6026 253 0.000100398812836
51.8062 254 0.000115562202436
52.005 255 0.000310081617511
52.203 256 0.000225379490509
52.403 257 0.000128008872813
52.6023 258 0.000240472546837
52.7995 259 0.001350839361899
53.004 260 0.002052417609596
53.2021 261 0.00306477617016
53.4024 262 0.00155145922216
53.6034 263 9.40688184010388E-05
53.8061 264 0.000653234557596
54.0073 265 0.000377872843628
54.213 266 9.97047548383108E-05
54.4179 267 0.000112622890002
54.6199 268 0.000336431861745
54.8239 269 0.000265920824832
55.0298 270 9.16713040252272E-05
55.2411 271 0.000103525165399
55.4451 272 0.000136914147035
55.6486 273 0.000127712081865
55.85 274 0.00020973922587
56.0497 275 0.000499104989798
56.2507 276 0.003171837321462
56.4574 277 0.000315350429729
56.6551 278 9.32348667532307E-05
56.8554 279 9.82362579607989E-05
57.0559 280 0.000157034872936
57.259 281 0.000472655815248
57.4649 282 0.000420464663328
57.6642 283 0.000106444382613
57.8677 284 8.47214493291288E-05
58.0717 285 8.01497866815062E-05
58.2753 286 7.55893309837383E-05
58.4778 287 0.000102259939405
58.688 288 7.21047424720213E-05
58.8917 289 7.03052927719038E-05
59.0982 290 6.72711463550362E-05
59.3025 291 6.6924735670562E-05
59.5091 292 6.33587615161071E-05
59.7172 293 6.64963983181846E-05
59.9192 294 6.21980306683979E-05
60.1192 295 6.33985655104186E-05
60.3203 296 6.22558430717863E-05
60.5227 297 0.000103636462005
60.7228 298 8.99338403512026E-05
60.9287 299 7.20058894453719E-05
61.1262 300 7.84950225684783E-05
61.3266 301 0.000140187349286
61.5276 302 0.000397097786434
61.7281 303 0.001272924009151
61.9318 304 0.001922919371793
62.1357 305 0.000548186792803
62.3363 306 0.000209770914487
62.5426 307 0.000248077041984
62.743 308 0.000128404594077
62.943 309 6.14923792740988E-05
63.1515 310 7.36304334384468E-05
63.354 311 6.59626383478637E-05
63.5598 312 5.38640790205899E-05
63.766 313 5.4103366722315E-05
63.9707 314 4.81084987324553E-05
64.1771 315 6.17346812588883E-05
64.3767 316 9.50372534471032E-05
64.5765 317 0.000141701446856
64.7777 318 0.001076717368454
64.9786 319 0.00030404764113
65.1798 320 5.67306622148024E-05
65.3859 321 6.47893093427317E-05
65.5834 322 5.29451091325048E-05
65.7848 323 4.7908628578495E-05
65.9871 324 4.91536047733877E-05
66.1879 325 5.46807178631052E-05
66.392 326 6.54050732702653E-05
66.5955 327 5.41429388486985E-05
66.802 328 5.09593921968713E-05
67.0062 329 5.31213287578062E-05
67.2098 330 4.55983738329314E-05
67.4146 331 4.68354665182712E-05
67.6277 332 4.54012088047981E-05
67.8307 333 4.38585141903172E-05
68.041 334 4.16875347801892E-05
68.252 335 4.11409447845174E-05
68.4648 336 4.16917084028937E-05
68.6672 337 3.96726024856242E-05
68.8683 338 4.23393928151858E-05
69.0734 339 6.54390032770667E-05
69.2771 340 0.000687473721635
69.4818 341 0.000293255734867
69.6867 342 4.54976658628579E-05
69.8944 343 5.06762041674396E-05
70.0928 344 5.88680207753664E-05
70.2959 345 0.000151667903296
70.5005 346 0.000412987695542
70.7047 347 0.000178701385024
70.9087 348 5.42971310208372E-05
71.1174 349 5.0816793421134E-05
71.3251 350 8.26910591726952E-05
71.5335 351 0.000110917114945
71.7424 352 6.87215575341619E-05
71.9503 353 3.67002875162308E-05
72.1596 354 3.7264113027886E-05
72.3616 355 4.5307379583256E-05
72.567 356 6.33996475607494E-05
72.7748 357 6.48206115130155E-05
72.9751 358 0.000264080566376
73.1762 359 0.000250874142089
73.3776 360 5.49549403326532E-05
73.5812 361 4.69956099672293E-05
73.7834 362 3.8689559760094E-05
73.9867 363 0.000998863847153
74.1876 364 0.000341634205157
74.3921 365 7.93459778643418E-05
74.5898 366 6.06169232671737E-05
74.7932 367 3.62731867928028E-05
74.9966 368 3.61281920484759E-05
75.2014 369 3.19893495331726E-05
75.4059 370 3.45759908489458E-05
75.6095 371 3.41078495022568E-05
75.8095 372 3.08320967043838E-05
76.0115 373 2.92039974030792E-05
76.2148 374 2.86770388919805E-05
76.421 375 2.83654083967106E-05
76.6289 376 2.62496908427626E-05
76.8333 377 2.73254034501948E-05
77.0403 378 2.98751004761021E-05
77.2383 379 3.30546280838434E-05
77.4399 380 3.88422834353552E-05
77.6413 381 0.000307966209114
77.8426 382 0.000317983676498
78.0429 383 3.13101310826686E-05
78.2452 384 3.78018147529834E-05
78.4471 385 0.000139130031534
78.6489 386 0.00076813670933
78.8541 387 0.000442653651147
79.0534 388 6.32531070302356E-05
79.2614 389 3.39970166326594E-05
79.4701 390 3.1093721016509E-05
79.6797 391 2.89603042107216E-05
79.8886 392 2.92662152971001E-05
80.0971 393 2.81077258393619E-05
80.3021 394 2.5120880479812E-05
80.5072 395 2.44555741049898E-05
80.7136 396 2.4514700426637E-05
80.9207 397 2.34688214926111E-05
81.1322 398 2.25653094663946E-05
81.3331 399 2.36799758857355E-05
81.5346 400 2.38196376677178E-05
81.7359 401 5.20018704012861E-05
81.937 402 0.000222321152538
82.1386 403 0.000282933747604
82.3433 404 5.26175570395103E-05
82.5423 405 2.24140542880109E-05
82.742 406 2.74724077165646E-05
82.9427 407 3.20323996784765E-05
83.1439 408 7.02908396710567E-05
83.3457 409 0.000261828355902
83.5447 410 0.000774724850059
83.7467 411 0.000166730816793
83.9448 412 7.80884808013356E-05
84.1439 413 2.8147220676436E-05
84.3468 414 6.81336177579917E-05
84.5711 415 5.70442249428059E-05
84.7785 416 3.72513602918444E-05
84.9913 417 0.000109708310147
85.2077 418 8.58259135596364E-05
85.4215 419 7.28333487911952E-05
85.6367 420 7.73936499103444E-05
85.8478 421 0.000161094880356
86.069 422 0.000393022321153
86.2833 423 0.000272238452977
86.4958 424 5.92071662647623E-05
86.7008 425 2.32119891176652E-05
86.915 426 7.28372905459717E-05
87.1143 427 0.000534722995115
87.3163 428 0.00042146710567
87.5202 429 9.85941074630557E-05
87.7205 430 7.04236227045075E-05
87.9281 431 6.89814814814815E-05
88.1307 432 5.73417887837754E-05
88.3368 433 2.09442434922402E-05
88.5425 434 4.7656278983491E-05
88.7467 435 7.75605948185247E-05
88.9483 436 0.000107100568849
89.1561 437 8.12612069498547E-05
89.3604 438 3.39017189142398E-05
89.5673 439 2.02068261918011E-05
89.774 440 2.1611713967724E-05
89.9787 441 1.63459933222037E-05
90.1853 442 1.66426296914611E-05
90.3866 443 2.30060903975762E-05
90.5883 444 0.000128618685463
90.7913 445 0.000247631082669
90.9968 446 1.98789649415693E-05
91.2016 447 1.71790174982996E-05
91.4096 448 2.64207320843381E-05
91.6153 449 4.51480863167007E-05
91.8176 450 0.000166001205713
92.0218 451 0.000491243121251
92.2237 452 0.000141976596797
92.432 453 7.7743770481667E-05
92.6348 454 2.5359008841897E-05
92.84 455 7.04512922772522E-05
93.0494 456 2.58585296481791E-05
93.2574 457 4.26965467136586E-05
93.4635 458 5.42673746367402E-05
93.6724 459 3.11585667470475E-05
93.8802 460 1.45473165151796E-05
94.0882 461 1.63098992147406E-05
94.2934 462 1.77119272862178E-05
94.4938 463 1.85252426884313E-05
94.7026 464 2.22909324182279E-05
94.8971 465 2.09872936375441E-05
95.0988 466 2.43875595127682E-05
95.3006 467 7.69354788845607E-05
95.501 468 0.000462459036666
95.7029 469 9.6836548568602E-05
95.9086 470 7.75806900389538E-05
96.1072 471 4.45698849935077E-05
96.3083 472 0.000156717213875
96.5117 473 0.000296266153466
96.712 474 0.000276466178198
96.9149 475 7.25663142274161E-05
97.1195 476 3.23236257960799E-05
97.3231 477 1.59175786805169E-05
97.5297 478 2.81734990416126E-05
97.7349 479 2.2957784579237E-05
97.9395 480 1.85446423050764E-05
98.1486 481 1.39151672540654E-05
98.3511 482 1.25857138440611E-05
98.5575 483 1.2217894020899E-05
98.7591 484 1.23494404254004E-05
98.9601 485 1.42509120138502E-05
99.1644 486 6.80722500463736E-05
99.3624 487 5.03955666852161E-05
99.5628 488 1.21841185927163E-05
99.7629 489 1.42195325542571E-05
99.9634 490 1.38899709392197E-05
100.166 491 1.199553267792E-05
100.375 492 1.52039664873555E-05
100.576 493 1.40238360230013E-05
100.779 494 1.77035027514994E-05
100.98 495 5.37803746985717E-05
101.184 496 0.000297491961912
101.39 497 0.000556781364002
101.595 498 9.81929759475669E-05
101.802 499 1.48301180980647E-05
102.006 500 2.65083781611328E-05
102.214 501 1.62918135163544E-05
102.422 502 1.21802541272491E-05
102.632 503 1.09879119520188E-05
102.836 504 1.10924843875595E-05
103.036 505 1.10415507327027E-05
103.238 506 1.30475947566933E-05
103.438 507 1.4928971124714E-05
103.64 508 2.58230538551908E-05
103.841 509 0.000415515055957
104.046 510 6.23858436901008E-05
104.248 511 1.04175168490694E-05
104.451 512 1.20269894268225E-05
104.651 513 1.2338078896927E-05
104.862 514 1.04733197304149E-05
105.07 515 1.24464385086255E-05
105.274 516 1.10983583750696E-05
105.476 517 1.00855592654424E-05
105.676 518 1.12995424472887E-05
105.88 519 1.93323749458975E-05
106.087 520 8.16592468929698E-05
106.291 521 8.83045817102578E-05
106.496 522 2.95537315278551E-05
106.703 523 1.78251561244049E-05
106.907 524 3.21791720769183E-05
107.118 525 2.22137976875039E-05
107.311 526 5.76992518394856E-05
107.511 527 8.97908551289186E-05
107.711 528 4.40215946330304E-05
107.912 529 1.86157484696717E-05
108.115 530 1.1817148951957E-05
108.32 531 4.30758053546034E-05
108.519 532 0.000375330025351
108.72 533 1.0567612687813E-05
108.923 534 9.81272800346256E-06
109.123 535 1.03902337228715E-05
109.333 536 1.15726828665059E-05
109.532 537 1.04819761330613E-05
109.736 538 1.09346596178817E-05
109.936 539 1.0378408458542E-05
110.139 540 9.16380696222099E-06
110.343 541 7.87879490508873E-06
110.553 542 8.48211525381809E-06
110.758 543 8.22304148890126E-06
110.965 544 8.0189204229271E-06
111.172 545 7.97015086873184E-06
111.379 546 7.88891980461263E-06
111.587 547 8.10107895875843E-06
111.786 548 8.89205775057194E-06
111.987 549 1.24380912632165E-05
112.188 550 3.68876368020775E-05
112.394 551 6.54323563964632E-05
112.596 552 1.03155722500464E-05
112.803 553 9.71797131020837E-06
112.999 554 2.58177208928461E-05
113.199 555 8.43767390094602E-05
113.402 556 0.000262574197737
113.604 557 0.000182035645829
113.81 558 3.7881345452297E-05
114.015 559 9.0243770481667E-06
114.219 560 1.83561336795894E-05
114.426 561 8.08121560625734E-06
114.629 562 2.03076114511841E-05
114.835 563 1.91026711185309E-05
115.047 564 1.64273016756322E-05
115.249 565 1.86677641748593E-05
115.457 566 1.75993167625054E-05
115.665 567 1.25374853150312E-05
115.87 568 3.16548414023372E-05
116.079 569 9.02476349471341E-05
116.281 570 0.000351160112533
116.484 571 3.33058183392073E-05
116.685 572 8.17164409818834E-06
116.886 573 1.45943857045693E-05
117.089 574 5.42255611203858E-05
117.295 575 3.55506090397576E-05
117.496 576 2.25244234217523E-05
117.697 577 1.35284115501144E-05
117.904 578 9.15414579855315E-06
118.109 579 9.36630495269894E-06
118.311 580 7.02515767019106E-06
118.512 581 7.14044240400668E-06
118.718 582 8.51388115995796E-06
118.927 583 6.59186607308477E-06
119.134 584 6.43023866938725E-06
119.341 585 6.33101465405305E-06
119.553 586 5.78651919866444E-06
119.751 587 5.79102516539912E-06
119.955 588 5.635936437272E-06
120.155 589 5.84603969578928E-06
120.35 590 5.71824182279107E-06
120.553 591 1.55339918382489E-05
120.759 592 9.66077722129475E-06
120.963 593 6.01078958758425E-06
121.167 594 6.9021285475793E-06
121.368 595 1.05610430965189E-05
121.572 596 3.85728529029865E-05
121.785 597 9.67484387559513E-05
121.984 598 0.000189812496136
122.184 599 0.000143460551537
122.384 600 1.77065170345638E-05
122.587 601 1.47444815433129E-05
122.788 602 2.53718388672479E-05
122.996 603 1.33612347740061E-05
123.198 604 8.48482037964509E-06
123.403 605 2.05249489890558E-05
123.607 606 1.68481419650034E-05
123.811 607 1.9399462066407E-05
124.025 608 1.73644345514128E-05
124.224 609 8.39238236567118E-06
124.423 610 4.83991838248934E-06
124.623 611 5.13524083348791E-06
124.823 612 2.28367495208063E-05
125.023 613 6.64941569282137E-05
125.228 614 5.3289742162864E-06
125.427 615 5.80056266617202E-06
125.623 616 1.24660699931985E-05
125.823 617 3.64923792740988E-05
126.023 618 0.000105808291597
126.224 619 0.000121480244853
126.424 620 0.000100525567304
126.624 621 2.52328726890497E-05
126.826 622 1.96756940579979E-05
127.027 623 2.62086502195016E-05
127.229 624 1.615122426266E-05
127.442 625 7.78944846348853E-06
127.648 626 1.59851295368825E-05
127.853 627 7.28845916032894E-06
128.06 628 4.33401347925555E-06
128.267 629 4.65196624002968E-06
128.475 630 4.92332127620108E-06
128.678 631 5.51532647004266E-06
128.88 632 8.048213071168E-06
129.083 633 2.44756693254189E-05
129.284 634 7.82051876584431E-05
129.487 635 7.39221232919063E-06
129.692 636 4.10509027391331E-06
129.894 637 5.56851697273233E-06
130.099 638 7.52490261547023E-06
130.304 639 1.20766091634205E-05
130.509 640 2.9978127125456E-05
130.718 641 8.93874049341495E-05
130.924 642 7.27482532616089E-05
131.133 643 2.80135101712731E-05
131.343 644 5.27800964570581E-06
131.551 645 4.84148735546899E-06
131.759 646 3.99615872132567E-06
131.97 647 1.39079020589872E-05
132.172 648 2.83428399183825E-05
132.384 649 2.34832745934582E-05
132.593 650 7.63929852222841E-06
132.801 651 3.63119087367835E-06
133.009 652 1.03214462375564E-05
133.209 653 1.81407283744512E-05
133.415 654 4.62271223644346E-05
133.615 655 3.92370772274779E-05
133.821 656 9.15661905645211E-06
134.027 657 4.15078371359674E-06
134.233 658 3.3402043529339E-05
134.435 659 0.00015031224881
134.642 660 2.09117819823162E-05
134.849 661 9.16032894330056E-06
135.057 662 6.34330365423855E-06
135.264 663 3.79061553205961E-06
135.462 664 5.62092685339764E-06
135.666 665 3.56692481295987E-06
135.873 666 4.01631577320225E-06
136.08 667 3.22590892227787E-06
136.288 668 3.11994527916899E-06
136.497 669 3.08401347925555E-06
136.697 670 2.83487139058925E-06
136.9 671 3.12830798243987E-06
137.104 672 3.1894515550609E-06
137.306 673 4.19668583441538E-06
137.513 674 1.45926080504545E-05
137.716 675 0.000121652600012
137.919 676 3.60107122982749E-05
138.12 677 4.03008099919619E-06
138.321 678 3.57070426018673E-06
138.521 679 3.51909045940766E-06
138.729 680 3.38033296234465E-06
138.933 681 3.13902800964571E-06
139.14 682 2.12579607988623E-05
139.348 683 9.81543312928956E-06
139.555 684 5.6617587955234E-06
139.766 685 3.14893649910344E-06
139.968 686 3.77096858962468E-06
140.174 687 3.25201725097385E-06
140.379 688 2.88964632412045E-06
140.588 689 3.28525165399122E-06
140.796 690 2.79925647684412E-06
141.007 691 2.42590273913312E-06
141.214 692 2.54989024918073E-06
141.426 693 2.49621282384221E-06
141.63 694 2.58200395721264E-06
141.837 695 3.21787856303716E-06
142.048 696 4.19398843751932E-05
142.245 697 1.23314320163235E-05
142.447 698 2.5304210721573E-06
142.645 699 2.94196345761454E-06
142.842 700 4.64615408396711E-06
143.043 701 9.0855128918568E-06
143.249 702 2.05294317689977E-05
143.446 703 7.43420361095653E-05
143.647 704 6.89174086440364E-05
143.85 705 1.49665337290546E-05
144.051 706 3.14441507450689E-06
144.255 707 5.05670716626476E-06
144.46 708 2.43099610461881E-06
144.665 709 4.94151517962036E-06
144.87 710 4.69639213503988E-06
145.076 711 3.63098992147406E-06
145.284 712 2.33428399183825E-06
145.494 713 3.42667563222655E-06
145.697 714 2.72022815804118E-06
145.898 715 3.04066190564521E-06
146.097 716 6.64922246954801E-06
146.297 717 4.33525010820503E-05
146.501 718 1.14803221418413E-05
146.704 719 2.42465838125271E-06
146.903 720 2.30832251283003E-06
147.102 721 2.53310301119149E-06
147.303 722 2.78580813701849E-06
147.506 723 6.05993013046436E-06
147.715 724 2.02776231991591E-05
147.916 725 3.11402491807333E-05
148.116 726 4.48316638842515E-05
148.322 727 1.37080319050269E-05
148.527 728 2.12499227106907E-06
148.733 729 5.1940966425524E-06
148.939 730 4.55401749829964E-06
149.145 731 3.83126970877388E-06
149.352 732 3.96971804859952E-06
149.559 733 2.9893108885179E-06
149.767 734 1.98549279663637E-06
149.979 735 1.77561367711618E-06
150.181 736 3.67920299264206E-06
150.386 737 6.60860693748841E-06
150.591 738 2.01221943980709E-05
150.796 739 2.20150095838744E-05
151.006 740 3.72040592345267E-06
151.21 741 2.12626754467322E-06
151.414 742 7.09131731898844E-06
151.617 743 3.33316329685278E-05
151.822 744 5.7576902862796E-05
152.027 745 1.26735917887838E-05
152.234 746 6.30200797625673E-06
152.426 747 7.57507883509553E-06
152.628 748 2.68240277004885E-06
152.833 749 2.83004080875533E-06
153.042 750 6.84825017003648E-06
153.25 751 9.81883385890064E-06
153.452 752 1.23320503307982E-05
153.655 753 9.47775613677116E-06
153.853 754 3.50630680764237E-06
154.06 755 1.95405150559575E-06
154.271 756 1.90029679094788E-06
154.474 757 1.78686700055648E-06
154.669 758 2.58981790638719E-06
154.867 759 5.91366011253324E-06
155.07 760 4.22483460087801E-05
155.276 761 1.93071786310518E-05
155.481 762 3.84727632473876E-06
155.687 763 1.93615130155197E-06
155.893 764 1.76626939961665E-06
156.097 765 2.35973536140481E-06
156.301 766 4.70926853397638E-06
156.507 767 2.39150126754467E-05
156.713 768 3.5561970568231E-05
156.915 769 1.74310579360663E-05
157.122 770 3.97091603289433E-06
157.33 771 1.71421504977432E-06
157.54 772 1.60607184814197E-06
157.75 773 1.4599486798986E-06
157.953 774 1.35356767451926E-06
158.159 775 1.5381113584369E-06
158.366 776 1.36145118407222E-06
158.573 777 1.24730260310394E-06
158.776 778 1.6422741606381E-06
158.982 779 1.03386817535399E-05
159.176 780 3.10936437271997E-05
159.378 781 1.45606102763866E-06
159.58 782 1.29187534780189E-06
159.783 783 1.42966672849811E-06
159.985 784 1.57578216781055E-06
160.188 785 1.35461108019539E-06
160.393 786 1.43509243801397E-06
160.596 787 1.21452420701169E-06
160.802 788 1.37930501453039E-06
161.007 789 1.40193532430594E-06
161.21 790 1.35619551103691E-06
161.412 791 1.36049279663637E-06
161.619 792 1.21140171891424E-06
161.828 793 1.26646262289E-06
162.035 794 1.15563748222346E-06
162.243 795 1.18308291597106E-06
162.448 796 1.10955759599332E-06
162.657 797 1.10536078649601E-06
162.864 798 1.04049186916466E-06
163.068 799 1.14868917331355E-06
163.274 800 1.04897050639956E-06
163.483 801 1.92883973288815E-06
163.684 802 2.4333843442775E-05
163.891 803 4.92033017992951E-06
164.098 804 1.06636060100167E-06
164.306 805 1.06479935695295E-06
164.515 806 1.28046744574291E-06
164.722 807 1.20939992580226E-06
164.924 808 1.77286217770358E-06
165.126 809 4.79925647684413E-06
165.324 810 1.15907685648921E-05
165.528 811 3.9317380819885E-05
165.739 812 1.76283002535089E-05
165.942 813 3.14997217584864E-06
166.151 814 1.08011809806468E-06
166.358 815 2.83419897359797E-06
166.568 816 2.03026649353861E-06
166.781 817 9.41298769554195E-07



==> Tikz/E2006_re_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.212612 1 0.228115486187353
0.417534 2 0.164709059078366
0.632848 3 0.306612860152518
0.840899 4 0.282467582564316
1.05136 5 0.276246402183911
1.26145 6 0.203678229132667
1.47154 7 0.316779917509866
1.68103 8 0.177095635144358
1.8847 9 0.227317290288122
2.09368 10 0.163773775258894
2.30298 11 0.178672442954215
2.50909 12 0.252988932079167
2.71616 13 0.27679356695647
2.91964 14 0.277903919764992
3.1316 15 0.166491795495683
3.33899 16 0.266933918874811
3.55166 17 0.240183377347853
3.7615 18 0.122800510370612
3.97241 19 0.127873950327883
4.18345 20 0.192402005875197
4.39308 21 0.132329011008575
4.6005 22 0.019389038900923
4.80798 23 0.10055309931456
5.01608 24 0.124074656538382
5.21293 25 0.19472359870627
5.41457 26 0.216383490104151
5.61674 27 0.223490697605412
5.81802 28 0.21810332037625
6.02311 29 0.273472597252307
6.22887 30 0.195717041037358
6.43263 31 0.13844989762915
6.63794 32 0.297506305450877
6.84173 33 0.106642532862526
7.04499 34 0.113295747900656
7.25118 35 0.181506780214237
7.45154 36 0.131822201121628
7.65741 37 0.114521824278211
7.85713 38 0.092180054004332
8.06436 39 0.158530607400374
8.27062 40 0.037650218094419
8.48015 41 0.055318477196522
8.68485 42 0.012065636034539
8.88558 43 0.071893415625649
9.08628 44 0.128089967656746
9.28627 45 0.12141301445061
9.49348 46 0.218500934690365
9.69293 47 0.160611851280377
9.89806 48 0.253020978605976
10.1014 49 0.193314738435061
10.3048 50 0.184007596213762
10.507 51 0.16337912821578
10.7144 52 0.181004717960891
10.9193 53 0.184684134001958
11.1238 54 0.212685676982879
11.3268 55 0.187134506394469
11.5292 56 0.173811459600605
11.7376 57 0.159528203910863
11.9366 58 0.228360582772025
12.1407 59 0.127908964125694
12.3439 60 0.116147888786683
12.5484 61 0.157382273523041
12.7537 62 0.144847333907006
12.9651 63 0.118085516750245
13.1639 64 0.148484614699861
13.3636 65 0.11562090145693
13.5623 66 0.146392688644254
13.7606 67 0.16575709919587
13.9687 68 0.140802943532833
14.1724 69 0.263005252069672
14.3747 70 0.168434764547046
14.5723 71 0.20975876086763
14.775 72 0.199729384884722
14.9785 73 0.15358713391294
15.1872 74 0.225565413489214
15.3914 75 0.108565324471084
15.5977 76 0.149148689949853
15.807 77 0.14696418503902
16.0167 78 0.055807542802884
16.2309 79 0.180408889943919
16.4385 80 0.05141307379603
16.6494 81 0.093258953740245
16.8568 82 0.137179905640782
17.0659 83 0.003297326488828
17.2764 84 0.173699890210973
17.4825 85 0.239377466544019
17.6831 86 0.235340791074449
17.8886 87 0.217368624076437
18.0944 88 0.167149342749473
18.2968 89 0.228431203821845
18.5037 90 0.137524109076882
18.7016 91 0.140597014925373
18.9015 92 0.094083855078484
19.1038 93 0.064801637933593
19.3048 94 0.078765021809442
19.5075 95 0.040180528767692
19.7153 96 0.014920803536987
19.9156 97 0.072864306697131
20.1175 98 0.01999928785496
20.3179 99 0.046948399157295
20.5192 100 0.048730008011632
20.7244 101 0.013406486454408
20.9287 102 0.081803507314323
21.1343 103 0.025458116969823
21.3401 104 0.071301741788078
21.5464 105 0.039919052847097
21.748 106 0.002289807424112
21.9567 107 0.021648141004718
22.1566 108 0.039775258894395
22.3553 109 0.073119492003205
22.5588 110 0.072232277973947
22.7641 111 0.09369098839797
22.9722 112 0.079154327764755
23.1724 113 0.122096673689208
23.3766 114 0.088381947123231
23.5812 115 0.101880656360345
23.7868 116 0.084920922227827
23.9899 117 0.076026824129848
24.1999 118 0.103719770926679
24.401 119 0.069787840123439
24.6061 120 0.109579537699178
24.8078 121 0.111248924364262
25.0141 122 0.109521972641761
25.2227 123 0.119364410551616
25.4258 124 0.054564374944364
25.6322 125 0.117261802320406
25.8404 126 0.045768552861933
26.038 127 0.050282068781342
26.2334 128 0.117970980089612
26.4413 129 0.133553900477731
26.6402 130 0.113528975401323
26.8423 131 0.126265095991217
27.0413 132 0.127373074982938
27.2433 133 0.156820272395478
27.4445 134 0.075975787068633
27.6494 135 0.124018871843565
27.8509 136 0.028961158422599
28.0536 137 0.094684430729059
28.2589 138 0.050214533693362
28.4607 139 0.022163377941307
28.6745 140 0.080651019257589
28.8767 141 0.028574285629507
29.0847 142 0.069524939912762
29.2928 143 0.014262959556096
29.4998 144 0.002536577549628
29.7082 145 0.005662194000178
29.9177 146 0.034150559330584
30.1259 147 0.044270259042758
30.3288 148 0.029336399513368
30.5264 149 0.035204415299249
30.7279 150 0.031430165276995
30.9308 151 0.054501943562506
31.128 152 0.048187828254355
31.3319 153 0.023606065101926
31.5312 154 0.052259932939675
31.7381 155 0.031337230349248
31.9433 156 0.02506768345153
32.1493 157 0.044425328625263
32.35 158 0.044891902317439
32.5533 159 0.025424230734993
32.7569 160 0.04424076436901
32.9616 161 0.034834277914602
33.1697 162 0.027726476959141
33.374 163 0.037536868342186
33.582 164 0.025356161538233
33.7929 165 0.039084359514555
33.9993 166 0.026362066407525
34.209 167 0.031834544968992
34.4176 168 0.025237589389039
34.6177 169 0.026886620575057
34.8223 170 0.019134921812409
35.0254 171 0.024493516512863
35.2316 172 0.010095071362868
35.4384 173 0.023889380137088
35.6417 174 0.013521201151301
35.848 175 0.013968250200291
36.0555 176 0.009351532595472
36.263 177 0.006978309248984
36.4694 178 0.010254057743094
36.6755 179 0.00524153585947
36.8801 180 0.004075226254414
37.09 181 0.00155102222486
37.298 182 0.0045861250408
37.5072 183 0.003493896323551
37.7168 184 0.002744268716062
37.9233 185 0.003760416604849
38.1327 186 0.004542523960713
38.3426 187 0.007235156226818
38.5511 188 0.006140945372541
38.7571 189 0.006293997210765
38.9579 190 0.004558297973354
39.1614 191 0.002863968428237
39.364 192 0.001320103261031
39.5693 193 0.00332285688852
39.7751 194 0.004775169876265
39.9821 195 0.007458354351503
40.1832 196 0.00568167710157
40.3877 197 0.010904127473962
40.5953 198 0.007347437761491
40.7997 199 0.006685261564939
41.009 200 0.008977656449364
41.212 201 0.012247767128572
41.4189 202 0.010602534049435
41.6294 203 0.012764784427762
41.8381 204 0.011337052312988
42.049 205 0.011209519005371
42.265 206 0.020923830153408
42.4699 207 0.013365656805436
42.6806 208 0.01696691492834
42.8894 209 0.013565176107534
43.1008 210 0.012923533426308
43.3088 211 0.012049316044034
43.5122 212 0.008261179193496
43.7204 213 0.003056734221536
43.9236 214 0.003657547253791
44.1313 215 0.007604700157265
44.3374 216 0.013322928103024
44.5421 217 0.01124245571348
44.7447 218 0.015196581703807
44.9482 219 0.014151686893564
45.1563 220 0.015130589596748
45.363 221 0.017013204355954
45.5756 222 0.011808432984185
45.7824 223 0.014891071481559
45.9879 224 0.009431589567075
46.1946 225 0.011982255719415
46.4029 226 0.01261950683956
46.6116 227 0.009548440699089
46.8269 228 0.011974600160233
47.0359 229 0.007408385507848
47.2466 230 0.010474347942198
47.4563 231 0.008923118008368
47.6607 232 0.006676419097356
47.8704 233 0.003894293937865
48.072 234 0.00417245779057
48.2788 235 0.00195194207887
48.4855 236 0.001667903029584
48.6923 237 0.000939473606124
48.8962 238 0.001245227144595
49.1045 239 0.001536073113557
49.3124 240 0.002648040117504
49.5198 241 0.002616236906917
49.7311 242 0.003011696982285
49.9381 243 0.002746203376754
50.1491 244 0.005809210409187
50.3517 245 0.003908619922258
50.5579 246 0.002969650752203
50.7704 247 0.006120293166375
50.9801 248 0.003895213791876
51.1928 249 0.003933313551527
51.3968 250 0.005480347764161
51.6102 251 0.005507053203169
51.8201 252 0.00527438354945
52.0226 253 0.006768463843803
52.2294 254 0.004740007714905
52.4367 255 0.003830194949705
52.6386 256 0.004791543277648
52.843 257 0.003987869796148
53.0509 258 0.006560339455803
53.2563 259 0.004295445239014
53.4617 260 0.00460103854485
53.6614 261 0.007865879350761
53.8691 262 0.006455001335272
54.0773 263 0.007783211180677
54.2872 264 0.007135159194089
54.4929 265 0.006756119996439
54.6998 266 0.00848319040978
54.9036 267 0.005599252247708
55.1157 268 0.008943651523694
55.3247 269 0.006942167888193
55.5365 270 0.009419305065132
55.7503 271 0.006121895492715
55.9533 272 0.006340524020059
56.166 273 0.008599982196374
56.3717 274 0.007049879825524
56.5802 275 0.006227945758286
56.7888 276 0.006101124595709
56.9932 277 0.005851215097475
57.196 278 0.006952375300436
57.3984 279 0.006917776920566
57.6037 280 0.00524829530281
57.8122 281 0.004999293789502
58.0229 282 0.004186415833358
58.2289 283 0.00367503634907
58.4326 284 0.004658490845969
58.6409 285 0.001409447790867
58.8474 286 0.004800634995994
59.0533 287 0.00079252841162
59.2605 288 0.004669742737604
59.4644 289 0.001528269190825
59.6759 290 0.001352755111124
59.8838 291 0.002861891338536
60.0959 292 0.001156873683274
60.3094 293 0.00357210171805
60.512 294 0.001733574671375
60.7165 295 0.006424794516483
60.9177 296 0.008117978694994
61.1252 297 0.008422539390523
61.3311 298 0.006098038633868
61.534 299 0.008149965876383
61.7412 300 0.005028527343402
61.9484 301 0.006218035073143
62.1563 302 0.003244283552417
62.3611 303 0.003825293018011
62.5697 304 0.003373620960802
62.7719 305 0.003684852081541
62.9803 306 0.003030372985965
63.1882 307 0.003439939467672
63.397 308 0.002611162873505
63.6116 309 0.003393501676508
63.8138 310 0.002525367199786
64.023 311 0.003176024450313
64.2355 312 0.004107842497255
64.4417 313 0.002888389068574
64.6553 314 0.004448141004718
64.8679 315 0.001891985401027
65.0714 316 0.000555565116762
65.2778 317 0.002844799857571
65.4851 318 0.003495540191686
65.6941 319 0.007188392035845
65.9009 320 0.006774873149165
66.1029 321 0.005572362837898
66.3116 322 0.006582534642889
66.5203 323 0.005897842793982
66.7296 324 0.007298774517077
66.9362 325 0.003984955936026
67.1445 326 0.006087771876205
67.3516 327 0.002560826088247
67.5618 328 0.004151686893564
67.773 329 0.002849013382392
67.9818 330 0.001333384766031
68.1939 331 0.005100430254295
68.3993 332 0.000568037150233
68.6111 333 0.005071991929023
68.8205 334 0.000501799946589
69.0285 335 0.001775917628557
69.2436 336 0.002616319990505
69.4461 337 0.003179436811964
69.6534 338 0.002945532773508
69.8592 339 0.005504157146672
70.0614 340 0.00502128720216
70.2679 341 0.004909136227412
70.4751 342 0.005225233672591
70.6754 343 0.004526233642919
70.8792 344 0.005033690394944
71.0886 345 0.004169846592089
71.2963 346 0.003394492745022
71.5084 347 0.004351045963028
71.7101 348 0.002147075754429
71.918 349 0.004203376754399
72.1268 350 0.001216005459779
72.3316 351 0.003441405299546
72.5391 352 0.001390890478027
72.7455 353 0.000976528886383
72.9495 354 0.001738856413756
73.1565 355 0.001676389424646
73.3657 356 0.001059149580131
73.5756 357 0.001626806326222
73.7832 358 0.003320459333551
73.9831 359 0.003561959585769
74.1888 360 0.00471648319041
74.3919 361 0.005439601198777
74.5968 362 0.006683125129818
74.8015 363 0.004677427969496
75.0116 364 0.005830040651613
75.2151 365 0.003447511943266
75.4221 366 0.004436313462509
75.6316 367 0.003363128690543
75.8361 368 0.001869149283404
76.0444 369 0.00344301949497
76.249 370 0.000832165217649
76.4547 371 0.003073517106317
76.6634 372 0.000738298566808
76.872 373 0.001751948013412
77.0793 374 0.00058542417139
77.2893 375 0.001384801637934
77.4955 376 0.000558945431886
77.7047 377 0.000538394706389
77.9134 378 0.000438387584938
78.1216 379 0.000736470727872
78.3349 380 0.000880436782291
78.5351 381 0.001480555473131
78.7391 382 0.001646859143646
78.9437 383 0.00195876086763
79.149 384 0.002106074003739
79.3544 385 0.002292472033471
79.5606 386 0.002471487492953
79.7704 387 0.002566012877956
79.9778 388 0.002681831399662
80.187 389 0.002776879024361
80.396 390 0.002652514762173
80.6086 391 0.002936992967568
80.8127 392 0.002507444882941
81.022 393 0.00265422391027
81.2295 394 0.002603643808789
81.4378 395 0.002484145871042
81.6549 396 0.001800765555918
81.8662 397 0.002261481855138
82.0768 398 0.001560475950269
82.2901 399 0.002354582950061
82.4965 400 0.00264663363105
82.7011 401 0.002421750096436
82.9081 402 0.002948986676953
83.1127 403 0.002773164001068
83.3203 404 0.003091688673927
83.5251 405 0.002739633838759
83.7276 406 0.003046639565592
83.9329 407 0.002485053855969
84.129 408 0.002139176879024
84.3348 409 0.001969324352393
84.5359 410 0.00136537194742
84.7383 411 0.001947063885345
84.9398 412 0.001304281772054
85.146 413 0.001687267440135
85.3472 414 0.000976155010237
85.5508 415 0.001051422806445
85.7563 416 0.000595727129759
85.9636 417 0.000346507818759
86.178 418 0.000398231506483
86.3806 419 0.000879754309961
86.5851 420 0.000362049197353
86.7866 421 0.000823209993769
86.9879 422 0.001199157295036
87.1892 423 0.001319035043471
87.3968 424 0.001948802706151
87.5969 425 0.001946506038396
87.7971 426 0.002106430076259
87.9999 427 0.002292756891487
88.2045 428 0.001744399275986
88.4141 429 0.002727189104181
88.6131 430 0.001580065873416
88.8166 431 0.002799863505534
89.0207 432 0.001844081777989
89.2249 433 0.001960576837483
89.4283 434 0.002169965282929
89.6372 435 0.000596017922317
89.8396 436 0.002227233613246
90.0437 437 0.000551860775645
90.2482 438 0.001326055606659
90.4524 439 0.001028349307142
90.6625 440 0.000344569003887
90.8646 441 0.001740642710899
91.0674 442 0.002063351235868
91.2677 443 0.002363330464971
91.4684 444 0.002780024331622
91.6721 445 0.003083849143942
91.879 446 0.002890193169342
92.0794 447 0.002597353194267
92.2802 448 0.001832396664787
92.4835 449 0.001544933384766
92.6846 450 0.001199103884158
92.8957 451 0.000864698376903
93.0963 452 0.001059363223643
93.2999 453 0.000545405774309
93.507 454 0.000783994540221
93.7091 455 0.000406464496602
93.9123 456 0.000343159550162
94.1216 457 0.000549974778196
94.3231 458 0.000635257114032
94.5282 459 0.00052287113142
94.7323 460 0.001338025577876
94.9385 461 0.000448666805139
95.158 462 0.001555128927925
95.3598 463 0.003046995638112
95.5667 464 0.003056882585087
95.7722 465 0.002717112251862
95.9775 466 0.003131954541408
96.1862 467 0.00159908014599
96.3977 468 0.002035886175484
96.6049 469 0.000771288685796
96.8153 470 0.000805447909558
97.0238 471 0.000657713420967
97.2342 472 0.000397481380374
97.4453 473 0.00053653838165
97.6486 474 0.001080953087445
97.8509 475 0.000313865463933
98.0587 476 0.001087641316281
98.267 477 0.001145592118928
98.4748 478 0.000558311029346
98.6813 479 0.001353597816089
98.8868 480 0.000531681552476
99.0979 481 0.001563763686538
99.3082 482 0.000500421945936
99.5199 483 0.000851761075339
99.7265 484 0.001231221625471
99.9302 485 0.001119919290229
100.139 486 0.001134868401531
100.346 487 0.001062633156286
100.554 488 0.001053701670574
100.765 489 0.000996807216403
100.967 490 0.000830088127949
101.176 491 0.000906809886947
101.379 492 0.000442347111362
101.587 493 0.000777193555087
101.792 494 0.000272913563396
102.001 495 0.000538022610605
102.204 496 0.000245340494347
102.411 497 0.00026818373342
102.615 498 0.000416722352452
102.822 499 0.000440872377674
103.033 500 0.000431270288715
103.235 501 0.000240502062253
103.441 502 0.000265244948221
103.652 503 0.000332427524406
103.856 504 0.000243205839589
104.061 505 0.000410519569152
104.265 506 0.000609958161479
104.465 507 0.000638705082935
104.67 508 0.000616005459779
104.873 509 0.000595098068307
105.079 510 0.000679332957479
105.287 511 0.000702258093232
105.488 512 0.000659452241773
105.694 513 0.000597293848847
105.898 514 0.00067711343877
106.103 515 0.000650758137741
106.309 516 0.000592561645055
106.516 517 0.000556895641079
106.718 518 0.000468724963651
106.926 519 0.000431101747723
107.137 520 0.000380014836355
107.347 521 0.000316764487701
107.559 522 0.000386843120382
107.761 523 0.000276416130085
107.972 524 0.00028675944334
108.183 525 0.000287971870271
108.39 526 0.000336874870182
108.599 527 0.000328158808344
108.805 528 0.000402027833002
109.012 529 0.00035797098009
109.219 530 0.000390229963503
109.424 531 0.000402189845999
109.63 532 0.000418862348298
109.839 533 0.000409340375657
110.045 534 0.000362586273404
110.255 535 0.000339312186582
110.458 536 0.000377452301119
110.663 537 0.000335499243346
110.867 538 0.000402071748613
111.069 539 0.00031865345242
111.278 540 0.000430988991425
111.483 541 0.000328126168363
111.692 542 0.000412790718376
111.898 543 0.000337054686805
112.111 544 0.000280180410077
112.317 545 0.000354005519124
112.528 546 0.000224849707724
112.733 547 0.00019919883683
112.936 548 0.00033768137444
113.147 549 0.000349521972642
113.348 550 0.000440328180173
113.553 551 0.000417201863446
113.761 552 0.000431085724459
113.97 553 0.000462579151954
114.179 554 0.000457964452093
114.391 555 0.000482206462716
114.592 556 0.000351772944423
114.796 557 0.00036566867452
114.999 558 0.0003495937806
115.201 559 0.000277407198599
115.412 560 0.000387144001662
115.614 561 0.000226819382214
115.819 562 0.000353790095249
116.024 563 0.00021111836444
116.231 564 0.000246525028931
116.436 565 0.000264788581941
116.645 566 0.00020973086852
116.851 567 0.000298627933889
117.052 568 0.000476766861517
117.255 569 0.000514467226492
117.456 570 0.000522000534109
117.665 571 0.000518379276579
117.864 572 0.000348882229014
118.068 573 0.000378683718584
118.272 574 0.000283375567491
118.476 575 0.000261156642236
118.679 576 0.00026825850865
118.891 577 0.000191034687398
119.092 578 0.000327548143972
119.297 579 0.000184398682532
119.5 580 0.000282308536839
119.701 581 0.000170658437435
119.912 582 0.000211048930299
120.117 583 0.000218013708792
120.321 584 0.000196503367853
120.525 585 0.000285206373698
120.732 586 0.000167387317884
120.94 587 0.000238348416961
121.153 588 0.000167018782825
121.352 589 0.000215417346666
121.556 590 0.000233136702175
121.76 591 0.000315788848996
121.962 592 0.000343730453102
122.166 593 0.000383513842319
122.368 594 0.000338088484021
122.57 595 0.000291849500015
122.773 596 0.000330932019821
122.976 597 0.000326765971336
123.18 598 0.000296975163942
123.387 599 0.000258395299843
123.591 600 0.000264774932495
123.797 601 0.000260677131242
124.003 602 0.000219862318626
124.208 603 0.000232562238509
124.416 604 0.000244014717664
124.62 605 0.000209270941515
124.825 606 0.00021009821667
125.031 607 0.000143901367912
125.235 608 0.000211762262247
125.44 609 0.000147031838818
125.647 610 0.000161707367734
125.846 611 0.000222523367259
126.047 612 0.000247914305213
126.248 613 0.00028773152132
126.45 614 0.000313894543189
126.653 615 0.00034056793567
126.856 616 0.000344396902169
127.067 617 0.000322004688288
127.277 618 0.000319944808759
127.484 619 0.000320474169906
127.695 620 0.000237999465891
127.906 621 0.000331666716121
128.114 622 0.000200078335954
128.326 623 0.000391140322246
128.536 624 0.000217540725794
128.746 625 0.000305684697783
128.962 626 0.00024334292751
129.165 627 0.000189570635886
129.368 628 0.000250832319516
129.579 629 0.000140430847749
129.789 630 0.000288287587905
129.992 631 0.000468822883594
130.199 632 0.000440167354084
130.399 633 0.000395851755141
130.604 634 0.000404555947895
130.807 635 0.000308340998783
131.013 636 0.000292780629655
131.227 637 0.000235437524109
131.427 638 0.000190666745794
131.634 639 0.00021384528649
131.841 640 0.0001305617044
132.048 641 0.000174353283285
132.256 642 0.000154156256491
132.465 643 0.000161627844871
132.67 644 0.000179528203911
132.873 645 0.000190607993828
133.076 646 0.000143026616421
133.285 647 0.000145387970683
133.495 648 0.000162983887718
133.698 649 0.000132053054805
133.907 650 0.000157982255719
134.113 651 0.000132689237708
134.319 652 0.000136992374114
134.514 653 0.000157759710394
134.72 654 0.000128605679357
134.922 655 0.000191550992552
135.128 656 0.000141462271149
135.337 657 0.000162370256075
135.546 658 0.000148597370998
135.755 659 0.000176219103291
135.959 660 0.000165407554672
136.17 661 0.00018224088306
136.376 662 0.000152638794101
136.587 663 0.000181961959586
136.801 664 0.000182961929913
137.004 665 0.000187001572654
137.212 666 0.000189812171746
137.421 667 0.000160476543723
137.632 668 0.000171854247648
137.845 669 0.00016222248598
138.057 670 0.000179270051334
138.266 671 0.000172125456218
138.474 672 0.000179092015074
138.677 673 0.000163172606154
138.881 674 0.000172034657725
139.091 675 0.000147752292217
139.289 676 0.000165783211181
139.493 677 0.000146265095991
139.698 678 0.000154995994184
139.902 679 0.000140922227827
140.11 680 0.000140632622177
140.32 681 0.000130756950832
140.526 682 0.000156844604018
140.736 683 0.000114318862942
140.943 684 0.000152434052402
141.153 685 0.000133512358684
141.369 686 0.000147665054449
141.572 687 0.000126076377556
141.781 688 0.000136515236937
141.992 689 0.000131801430225
142.203 690 0.000159766772499
142.413 691 0.00013641969081
142.621 692 0.000146352927213
142.833 693 0.00013451648319
143.038 694 0.000165506661523
143.246 695 0.000132482122192
143.45 696 0.000193647666241
143.659 697 0.000125508441886
143.862 698 0.000206476959141
144.07 699 0.000129975965105
144.279 700 0.000171123705528
144.486 701 0.000137420848046
144.698 702 0.000161144179698
144.899 703 0.000149161152488
145.111 704 0.00014359870627
145.322 705 0.000145719711581
145.533 706 0.000130154001365
145.744 707 0.000129276876057
145.955 708 0.000148802112697
146.159 709 0.000131442983888
146.365 710 0.000130722530489
146.575 711 0.000132571733776
146.786 712 0.000115509332067
146.998 713 0.000156176374588
147.199 714 0.000116946084686
147.402 715 0.000112419809501
147.604 716 0.000202109729682
147.808 717 0.00013207204534
148.014 718 0.000199986944008
148.22 719 0.000140526393876
148.423 720 0.00019949140975
148.628 721 0.000146948161776
148.835 722 0.000161421916264
149.041 723 0.000148689949853
149.253 724 0.000142828402718
149.454 725 0.00013526957657
149.662 726 0.000127982552447
149.866 727 0.000105046141064
150.074 728 0.000130256075487
150.282 729 0.000102750660218
150.488 730 0.000154614403133
150.694 731 0.000114608468591
150.9 732 0.000124378505089
151.108 733 0.000109038307469
151.312 734 0.000100126999199
151.523 735 0.000131646538678
151.723 736 0.000208477493249
151.924 737 0.000170356962701
152.13 738 0.000181925165425
152.335 739 0.000153718880745
152.542 740 0.000134025696567
152.743 741 0.000121870567639
152.945 742 0.00010014836355
153.148 743 8.56769828788463E-05
153.351 744 0.000101557223821
153.553 745 8.42420106228302E-05
153.766 746 0.000114422717427
153.966 747 9.5355033975253E-05
154.172 748 8.9224058633275E-05
154.376 749 0.000104279991692
154.577 750 9.15711699949556E-05
154.785 751 9.98943651523694E-05
154.99 752 8.65042580338862E-05
155.196 753 0.000109249577164
155.401 754 8.29079255808433E-05
155.608 755 9.17860004154179E-05
155.812 756 9.27942791015103E-05
156.018 757 0.000139826117919
156.215 758 0.000128757010178
156.415 759 0.000153741432005
156.62 760 0.000120159045726
156.82 761 0.000119010118394
157.026 762 9.65781430818077E-05
157.232 763 0.000109912465505
157.436 764 8.98008961158422E-05
157.639 765 8.43773181804694E-05
157.844 766 9.07486424735171E-05
158.047 767 8.32046526809294E-05
158.257 768 8.75606065101926E-05
158.459 769 8.52514762173229E-05
158.662 770 8.44093647072787E-05
158.865 771 8.34770481588083E-05
159.072 772 9.35877273671404E-05
159.28 773 8.47802735823863E-05
159.488 774 0.000101472359871
159.695 775 9.22382125159491E-05
159.901 776 0.000104346458562
160.108 777 9.4155069582505E-05
160.309 778 8.85493012076793E-05
160.517 779 7.22987448443666E-05
160.715 780 9.48790837067149E-05
160.913 781 7.10079819589923E-05
161.115 782 8.21085427732115E-05
161.315 783 7.500014836355E-05
161.516 784 7.31628141598172E-05
161.722 785 7.92255422687754E-05
161.924 786 8.21910329070354E-05
162.125 787 7.70529064419453E-05
162.327 788 7.83490104151212E-05
162.534 789 7.42096673689208E-05
162.749 790 9.0968813981781E-05
162.951 791 7.21296103973176E-05
163.152 792 7.77608973027507E-05
163.357 793 8.82852140886027E-05
163.561 794 7.89869736803062E-05
163.765 795 8.84377318180469E-05
163.976 796 8.77422034954452E-05
164.18 797 7.70612148007477E-05
164.385 798 9.70422242663422E-05
164.585 799 8.60668822883594E-05
164.788 800 9.51722500815999E-05
164.992 801 8.01815969852527E-05
165.189 802 8.24153585947005E-05
165.39 803 9.67935669564701E-05
165.592 804 9.72066110797899E-05
165.795 805 8.76146108424082E-05
165.996 806 8.17803626005163E-05
166.209 807 8.22023085368387E-05
166.412 808 0.000104910240052
166.621 809 8.82953028100056E-05
166.827 810 0.000100391679772
167.034 811 8.32574701047447E-05
167.244 812 9.56594759799413E-05
167.447 813 8.79321088395003E-05
167.651 814 9.99127622325747E-05
167.853 815 8.90424616480223E-05
168.059 816 8.51577104536957E-05
168.268 817 8.84430729058485E-05
168.476 818 8.18141894899261E-05
168.683 819 9.38387584938132E-05
168.883 820 0.00012346161835
169.084 821 0.000118140707991
169.288 822 0.000111662561942
169.5 823 0.000104119759058
169.698 824 9.66090027002166E-05
169.897 825 8.68680454585917E-05
170.1 826 7.61425476988813E-05
170.309 827 7.32025755912287E-05
170.513 828 7.28500637963265E-05
170.722 829 7.30506513159847E-05
170.919 830 7.10750422836118E-05
171.13 831 7.61478887866829E-05
171.341 832 7.45538708050206E-05
171.549 833 8.76383490104151E-05
171.763 834 6.84970772380641E-05
171.965 835 0.000101718049909
172.172 836 6.81576214355657E-05
172.381 837 7.39912762232575E-05
172.59 838 8.38046348773033E-05
172.797 839 8.06415239903861E-05
173.008 840 8.80211269695261E-05
173.209 841 8.57843980890775E-05
173.411 842 8.06462716239874E-05
173.615 843 7.12061956618498E-05
173.817 844 0.000104345271654
174.024 845 6.6658556125931E-05
174.226 846 8.66799204771372E-05
174.431 847 6.79160855760957E-05
174.635 848 6.80703836681404E-05
174.842 849 6.93089225838996E-05
175.046 850 6.71855434556838E-05
175.252 851 6.10504139343046E-05
175.456 852 6.22741164950595E-05
175.663 853 6.39429097059434E-05
175.869 854 6.38800035607252E-05
176.076 855 6.86608705973116E-05
176.288 856 6.11744458621406E-05
176.49 857 7.43331058425566E-05
176.696 858 6.57030948636539E-05
176.902 859 7.17325895374024E-05
177.109 860 6.60372095783508E-05
177.317 861 6.34770481588083E-05
177.519 862 8.57938933562802E-05
177.721 863 6.12901694311741E-05
177.923 864 0.000113136108721
178.124 865 5.155182338803E-05
178.328 866 0.000100054597786
178.539 867 5.64907866235423E-05
178.739 868 7.33467849618706E-05
178.942 869 5.94095130708288E-05
179.145 870 6.06979021394024E-05
179.349 871 6.15886768938607E-05
179.553 872 6.48781935254147E-05
179.759 873 6.37221447434794E-05
179.964 874 6.5530993145604E-05
180.169 875 5.9096644016498E-05
180.374 876 5.74523011186612E-05
180.58 877 7.90676834515296E-05
180.789 878 5.65077594136672E-05
180.993 879 7.25824159520489E-05
181.2 880 5.82771431114804E-05
181.407 881 6.29648971840598E-05
181.616 882 6.64004035488561E-05
181.822 883 5.21526957657043E-05
182.026 884 5.12499332364025E-05
182.228 885 5.2444971959289E-05
182.432 886 6.42681226076377E-05
182.636 887 6.06349959941841E-05
182.842 888 6.69184890656064E-05
183.059 889 5.76192397851696E-05
183.26 890 8.4155366309605E-05
183.465 891 5.56247589092312E-05
183.672 892 7.15349692887451E-05
183.876 893 6.06189727307795E-05
184.083 894 7.3307023530459E-05
184.293 895 6.60562001127563E-05
184.5 896 6.14676122370256E-05
184.708 897 5.60980386338684E-05
184.913 898 5.58349010415121E-05
185.118 899 5.71359900299694E-05
185.331 900 4.60753093380018E-05
185.537 901 4.85637221447435E-05
185.745 902 4.34535473724815E-05
185.954 903 5.29076881991632E-05
186.156 904 4.86142844425981E-05
186.361 905 4.90755170469719E-05
186.562 906 5.50687516690899E-05
186.767 907 5.84061600545978E-05
186.972 908 5.60631435268983E-05
187.176 909 6.08421115100442E-05
187.38 910 5.57094448235957E-05
187.592 911 5.04091866710187E-05
187.79 912 7.80232040592267E-05
187.994 913 4.68748108364737E-05
188.2 914 8.12824545265719E-05
188.406 915 5.11676211388386E-05
188.618 916 5.5510281594018E-05
188.824 917 6.69184890656064E-05
189.027 918 5.04016498026765E-05
189.235 919 7.36874276727693E-05
189.442 920 4.64879380433815E-05
189.649 921 5.13790688703599E-05
189.859 922 5.40280110382481E-05
190.059 923 4.66117919349574E-05
190.262 924 6.05436040473576E-05
190.465 925 4.30183674074953E-05
190.666 926 5.41749502982107E-05
190.872 927 4.21198777484348E-05
191.075 928 4.43557757930032E-05
191.275 929 6.75914661286015E-05
191.479 930 4.46214652384202E-05
191.683 931 7.29746891783627E-05
191.885 932 4.43818877778107E-05
192.095 933 7.94053588914275E-05
192.3 934 4.91866710186641E-05
192.506 935 5.29302988041898E-05
192.714 936 7.05901902020711E-05
192.918 937 4.97803032550963E-05
193.123 938 6.44633690394944E-05
193.33 939 4.762060472983E-05
193.533 940 5.58695587668022E-05
193.743 941 4.89441856324738E-05
193.95 942 5.17814901634966E-05
194.158 943 4.77530637073084E-05
194.374 944 5.21261683629566E-05
194.577 945 4.85525652057802E-05
194.786 946 4.55592415655322E-05
194.99 947 5.46500697308685E-05
195.193 948 5.58269487552298E-05
195.399 949 6.56894454170499E-05
195.6 950 5.28955223880597E-05
195.809 951 6.51630515414973E-05
196.013 952 5.26817008397377E-05
196.217 953 6.18557312839382E-05
196.418 954 5.068977181686E-05
196.63 955 6.09613958042788E-05
196.83 956 4.80524020058752E-05
197.036 957 5.52479748375419E-05
197.242 958 4.52301118661167E-05
197.446 959 4.76286757069523E-05
197.655 960 4.56503961306786E-05
197.856 961 4.77334797187027E-05
198.063 962 5.5165544049138E-05
198.273 963 4.68598557906294E-05
198.479 964 5.13923622444438E-05
198.689 965 3.91355152666093E-05
198.903 966 4.26763004065161E-05
199.103 967 3.81024301949497E-05
199.309 968 6.003442034361E-05
199.511 969 4.17835079077772E-05
199.717 970 4.99651048930299E-05
199.922 971 4.54115901605294E-05
200.122 972 5.14590664965431E-05
200.327 973 4.59845701907955E-05
200.532 974 4.82491320732323E-05
200.738 975 4.82085398059405E-05
200.942 976 4.47348149906531E-05
201.152 977 5.59692590724311E-05
201.355 978 4.57946648467405E-05
201.561 979 4.74527758820213E-05
201.77 980 4.55321207085843E-05
201.975 981 3.62933444111451E-05
202.184 982 5.34778196492686E-05
202.386 983 3.96445802795169E-05
202.594 984 4.54636360938845E-05
202.804 985 4.16401293730156E-05
203.012 986 4.15372837601258E-05
203.221 987 3.91163466959437E-05
203.429 988 5.00385745230112E-05
203.627 989 4.71019257588796E-05
203.833 990 5.31910625797454E-05
204.037 991 4.39522269368861E-05
204.244 992 4.36525919112192E-05
204.456 993 3.74457137770393E-05
204.657 994 3.89872110619863E-05
204.864 995 3.76040473576452E-05
205.071 996 4.19591703510282E-05
205.281 997 4.3579240972078E-05
205.487 998 4.36968042491321E-05
205.693 999 4.158618438622E-05
205.901 1000 4.21542980920447E-05
206.113 1001 3.81018960861695E-05
206.324 1002 4.0075902792202E-05
206.535 1003 3.7307082875879E-05
206.742 1004 3.92473220379217E-05
206.948 1005 3.8831073261921E-05
207.161 1006 3.67894127770689E-05
207.371 1007 3.78214296311682E-05
207.584 1008 3.54409067980179E-05
207.794 1009 4.94095724162488E-05
208.004 1010 4.2634402539984E-05
208.208 1011 5.13330168244266E-05
208.412 1012 4.33937271891042E-05
208.614 1013 4.87622325747011E-05
208.817 1014 4.05460965549984E-05
209.026 1015 4.13804338150203E-05
209.225 1016 3.43061630218688E-05
209.429 1017 3.62938785199252E-05
209.632 1018 3.31187798581644E-05
209.835 1019 3.30473873178837E-05
210.04 1020 2.92499925818225E-05
210.248 1021 3.43580902643838E-05
210.449 1022 2.8837897985223E-05
210.653 1023 2.94893326607519E-05
210.859 1024 3.05612889825228E-05
211.064 1025 2.95672531972345E-05
211.28 1026 3.2537847541616E-05
211.492 1027 3.06609299427317E-05
211.699 1028 3.2248360582772E-05
211.908 1029 3.36141954244681E-05
212.11 1030 3.72611495207857E-05
212.315 1031 4.3527491765823E-05
212.519 1032 3.92465505474615E-05
212.72 1033 4.67880478324085E-05
212.92 1034 3.76493872585383E-05
213.123 1035 5.30225809323166E-05
213.326 1036 3.6955223880597E-05
213.531 1037 4.38607756446396E-05
213.728 1038 3.27053796623246E-05
213.932 1039 3.78237441025489E-05
214.136 1040 3.39284294234592E-05
214.34 1041 3.84190380107415E-05
214.545 1042 3.40836176968042E-05
214.749 1043 3.39800005934542E-05
214.954 1044 3.12697546066882E-05
215.16 1045 3.0220705617044E-05
215.367 1046 3.02681819530578E-05
215.573 1047 2.84909053143824E-05
215.788 1048 2.77954363372007E-05
215.993 1049 2.61772054241714E-05
216.2 1050 2.73904631910032E-05
216.401 1051 3.65324471083944E-05
216.603 1052 4.33265481736447E-05
216.807 1053 4.01883030177146E-05
217.006 1054 4.98087297112845E-05
217.207 1055 4.13740245096585E-05
217.408 1056 4.97497403637874E-05
217.611 1057 3.54077920536483E-05
217.812 1058 4.00744785021216E-05
218.017 1059 3.20751906471618E-05
218.217 1060 3.34080294353283E-05
218.42 1061 3.16681404112638E-05
218.623 1062 3.06955283226017E-05
218.826 1063 3.25278181656331E-05
219.031 1064 2.85752945016468E-05
219.241 1065 2.88737426189134E-05
219.443 1066 2.87064478798849E-05
219.648 1067 3.00795228628231E-05
219.851 1068 2.91889261446248E-05
220.056 1069 2.90816889706537E-05
220.268 1070 2.99784576125338E-05
220.471 1071 2.81317468324382E-05
220.672 1072 2.52779442746506E-05
220.873 1073 3.97890270318388E-05
221.074 1074 2.63234918845138E-05
221.274 1075 5.54800154298092E-05
221.48 1076 2.65382629595561E-05
221.679 1077 6.00308596184089E-05
221.881 1078 2.79005370760512E-05
222.085 1079 4.71131420432628E-05
222.292 1080 3.089647191478E-05
222.5 1081 3.97541319248687E-05
222.7 1082 3.21032610308299E-05
222.904 1083 3.26752321889558E-05
223.109 1084 2.9030948636539E-05
223.314 1085 3.05994480875938E-05
223.519 1086 2.9417406011691E-05
223.727 1087 2.95168689356399E-05
223.93 1088 3.055161567906E-05
224.136 1089 2.98027358238628E-05
224.341 1090 3.2527580783953E-05
224.548 1091 2.9031186018219E-05
224.758 1092 3.24596302780333E-05
224.957 1093 4.97582267588499E-05
225.156 1094 5.04605798047536E-05
225.356 1095 5.16549657280199E-05
225.556 1096 4.25450876828581E-05
225.756 1097 3.48578973917688E-05
225.961 1098 3.52212100531142E-05
226.16 1099 2.87470994925967E-05
226.363 1100 2.72762826028901E-05
226.564 1101 2.10013352719504E-05
226.767 1102 2.43162517432717E-05
226.977 1103 2.50502952434646E-05
227.18 1104 2.23426604551794E-05
227.382 1105 2.4841280674164E-05
227.586 1106 2.21332898133587E-05
227.792 1107 2.35398356131865E-05
227.998 1108 2.40441529924928E-05
228.205 1109 2.50624610545681E-05
228.407 1110 2.36221477107504E-05
228.613 1111 2.55630396724133E-05
228.818 1112 2.67844277617875E-05
229.024 1113 2.33968724963651E-05
229.228 1114 2.53875552654224E-05
229.425 1115 2.38375122399929E-05
229.626 1116 2.34666627103053E-05
229.826 1117 2.67261505593306E-05
230.028 1118 3.15903979110412E-05
230.228 1119 2.59289635322394E-05
230.434 1120 3.43480015429809E-05
230.631 1121 2.64839619002403E-05
230.832 1122 2.59943621850984E-05
231.037 1123 3.73756861814189E-05
231.24 1124 2.52384795703392E-05
231.445 1125 4.3775733657755E-05
231.646 1126 2.77832705260971E-05
231.851 1127 3.2055072549776E-05
232.055 1128 2.92178867095932E-05
232.259 1129 2.92917124120946E-05
232.464 1130 3.31322512685084E-05
232.672 1131 2.94425091243583E-05
232.871 1132 3.27739236224444E-05
233.071 1133 2.86074003738761E-05
233.275 1134 3.19417227975431E-05
233.475 1135 3.84257440432035E-05
233.676 1136 3.12070858431501E-05
233.878 1137 3.71176522951841E-05
234.076 1138 3.01394023916204E-05
234.276 1139 3.57060027892347E-05
234.476 1140 3.09467374855345E-05
234.676 1141 3.17194148541586E-05
234.882 1142 2.58629714251803E-05
235.082 1143 2.72112400225513E-05
235.285 1144 2.36529479837394E-05
235.488 1145 2.49488145752352E-05
235.691 1146 2.05830687516691E-05
235.895 1147 2.12445328031809E-05
236.102 1148 2.63609981899647E-05
236.307 1149 2.17281386309012E-05
236.51 1150 2.63664579686063E-05
236.715 1151 2.36572801994006E-05
236.92 1152 2.4962107949319E-05
237.129 1153 2.59953117118186E-05
237.331 1154 2.40353105249102E-05
237.534 1155 2.29291118957894E-05
237.734 1156 2.05141093736091E-05
237.935 1157 2.07301860478918E-05
238.135 1158 2.17754962760749E-05
238.341 1159 2.21992225749978E-05
238.543 1160 2.08508946322068E-05
238.744 1161 2.3624046764191E-05
238.944 1162 1.9441440906798E-05
239.147 1163 2.30984243790985E-05
239.354 1164 1.91846532743836E-05
239.554 1165 2.52494584730423E-05
239.756 1166 1.94010266757663E-05
239.957 1167 2.50597905106673E-05
240.16 1168 1.77395329515445E-05
240.363 1169 2.74474941396398E-05
240.571 1170 1.81744161894306E-05
240.772 1171 2.85549390225809E-05
240.976 1172 1.69527313729563E-05
241.18 1173 2.49466781401145E-05
241.384 1174 1.83059256401887E-05
241.592 1175 2.37582267588499E-05
241.795 1176 1.92750363490698E-05
241.995 1177 1.80706803952405E-05
242.196 1178 1.73658941871161E-05
242.399 1179 1.68916055903386E-05
242.599 1180 1.77953176463606E-05
242.809 1181 1.89845998635055E-05
243.012 1182 1.77216699801193E-05
243.222 1183 2.26356487938043E-05
243.431 1184 1.94835168095902E-05
243.64 1185 2.29105367793241E-05
243.855 1186 1.81415981721611E-05
244.059 1187 1.88591436455892E-05
244.268 1188 2.22755407851399E-05
244.474 1189 1.78220230853684E-05
244.68 1190 2.04730423429572E-05
244.886 1191 1.95705765407555E-05
245.094 1192 1.63910863179134E-05
245.299 1193 2.23155989436515E-05
245.506 1194 1.60851606777247E-05
245.713 1195 1.72525444348832E-05
245.921 1196 2.08923177353788E-05
246.138 1197 1.66715527729148E-05
246.351 1198 2.95951455446426E-05
246.558 1199 1.72789531467909E-05
246.765 1200 2.29974778196493E-05
246.968 1201 1.64224206996825E-05
247.177 1202 1.87210468532091E-05
247.384 1203 1.84471677398297E-05
247.593 1204 1.59986944007596E-05
247.802 1205 1.77569805050295E-05
248.011 1206 1.61329930862586E-05
248.221 1207 1.41234978190558E-05
248.432 1208 1.41006498323492E-05
248.635 1209 1.51636449956975E-05
248.848 1210 1.32955105189757E-05
249.059 1211 1.74410254888579E-05
249.271 1212 1.37644580279517E-05
249.48 1213 1.7141449808611E-05
249.685 1214 1.56607815791816E-05
249.893 1215 1.67511943265778E-05
250.103 1216 1.58135960357259E-05
250.315 1217 1.7031186018219E-05
250.524 1218 1.70213940239162E-05
250.728 1219 1.8317141924572E-05
250.928 1220 1.53853001394617E-05
251.136 1221 1.75025666894157E-05
251.34 1222 1.40084270496424E-05
251.546 1223 1.45555918222011E-05
251.758 1224 1.48009851339723E-05
251.958 1225 1.39366784368416E-05
252.165 1226 1.45154149728495E-05
252.372 1227 1.59836206640752E-05
252.577 1228 1.3710453695736E-05
252.784 1229 1.46539271831696E-05
252.989 1230 1.66243731640011E-05
253.195 1231 1.39573899884276E-05
253.403 1232 1.61488383134032E-05
253.614 1233 1.39192902287766E-05
253.825 1234 1.64224800451025E-05
254.038 1235 1.42676478442776E-05
254.24 1236 1.94384736357972E-05
254.442 1237 1.42130500578618E-05
254.646 1238 1.72419216047002E-05
254.853 1239 1.52669653719474E-05
255.052 1240 1.60418978665322E-05
255.264 1241 1.43887718465327E-05
255.466 1242 1.47488798551972E-05
255.667 1243 1.90981276519985E-05
255.868 1244 1.5975846414053E-05
256.068 1245 2.02452746209311E-05
256.273 1246 1.4975935432183E-05
256.472 1247 1.53036408415181E-05
256.676 1248 1.52403192783597E-05
256.879 1249 1.41732292810302E-05
257.083 1250 1.63299605352957E-05
257.285 1251 1.29933829856681E-05
257.489 1252 1.62610011572357E-05
257.692 1253 1.51127859707427E-05
257.897 1254 1.41415981721611E-05
258.101 1255 1.53421560191092E-05
258.307 1256 1.43910269724934E-05
258.517 1257 1.39976855286193E-05
258.716 1258 1.56184682947094E-05
258.92 1259 1.2617251713599E-05
259.124 1260 1.3127562980327E-05
259.324 1261 1.28219934126584E-05
259.521 1262 1.5168986083499E-05
259.727 1263 1.33761609447791E-05
259.924 1264 1.84264561882437E-05
260.128 1265 1.38979258775704E-05
260.333 1266 1.51647725586778E-05
260.535 1267 1.5734429245423E-05
260.738 1268 1.46521468205691E-05
260.935 1269 1.32317735378772E-05
261.137 1270 1.31597875433963E-05
261.341 1271 1.21359603572594E-05
261.543 1272 1.2434349129106E-05
261.743 1273 1.27776623839055E-05
261.947 1274 1.22256906323255E-05
262.145 1275 1.15401323402866E-05
262.347 1276 1.22925135752648E-05
262.551 1277 1.08821696685558E-05
262.755 1278 1.11501142399335E-05
262.965 1279 1.13819174505208E-05
263.168 1280 1.17029168273938E-05
263.374 1281 1.0569063232545E-05
263.572 1282 1.30010978902703E-05
263.773 1283 1.01007091777692E-05
263.972 1284 1.31570576540755E-05
264.178 1285 1.13391294026883E-05
264.373 1286 1.19986944007596E-05
264.574 1287 1.25083528678674E-05
264.776 1288 1.08401531111836E-05
264.977 1289 1.23038485504881E-05
265.179 1290 1.07796801281861E-05
265.39 1291 1.03050354588885E-05
265.596 1292 1.12147414023323E-05
265.804 1293 1.03088929111896E-05
266.011 1294 1.05128631197887E-05
266.22 1295 1.12329604462776E-05
266.43 1296 9.94836948458503E-06
266.637 1297 1.16101005904869E-05
266.846 1298 9.67140440936471E-06
267.059 1299 1.09394973442925E-05
267.272 1300 9.85970742707932E-06
267.484 1301 1.09364707278716E-05
267.689 1302 9.48037150232931E-06
267.894 1303 1.34860093172309E-05
268.104 1304 1.01788077505119E-05
268.311 1305 1.40399394676716E-05
268.518 1306 9.90356369247203E-06
268.725 1307 1.20125812290436E-05
268.93 1308 1.21203525117949E-05
269.138 1309 1.32665499540073E-05
269.345 1310 1.1786237797098E-05
269.55 1311 1.06251446544613E-05
269.761 1312 1.14850004450907E-05
269.966 1313 9.85181448621703E-06
270.174 1314 1.10650722530489E-05
270.384 1315 1.09948666211685E-05
270.595 1316 9.6848164742886E-06
270.805 1317 1.06016438681345E-05
271.01 1318 1.2279279546601E-05
271.215 1319 1.10784843179728E-05
271.423 1320 1.14009673303463E-05
271.634 1321 9.98979258775704E-06
271.843 1322 1.17177531823982E-05
272.053 1323 9.28933859529391E-06
272.254 1324 1.3410343906709E-05
272.462 1325 9.66588528530311E-06
272.672 1326 1.40086644313225E-05
272.88 1327 9.6741342986855E-06
273.096 1328 1.33883267558826E-05
273.297 1329 9.94498679564405E-06
273.502 1330 1.11457820242723E-05
273.709 1331 9.39129402688348E-06
273.915 1332 9.57289101213614E-06
274.12 1333 1.23840835583514E-05
274.328 1334 9.94160410670307E-06
274.537 1335 1.21013026319694E-05
274.744 1336 9.69989021097297E-06
274.949 1337 1.01040325212902E-05
275.157 1338 1.15953235809026E-05
275.372 1339 9.29088157621436E-06
275.575 1340 1.05541675321207E-05
275.785 1341 8.95267202753628E-06
275.991 1342 1.02072342067001E-05
276.201 1343 9.33936678436842E-06
276.41 1344 1.06266282899617E-05
276.616 1345 8.86341651583039E-06
276.82 1346 8.67125604581467E-06
277.023 1347 1.04488294115902E-05
277.229 1348 9.50808581347735E-06
277.435 1349 1.05163051541497E-05
277.643 1350 1.00604136375775E-05
277.843 1351 9.93038782231981E-06
278.05 1352 1.07578410136198E-05
278.256 1353 8.99635025666894E-06
278.46 1354 1.12578261772648E-05
278.664 1355 8.11204415299249E-06
278.87 1356 9.25954719444527E-06
279.078 1357 9.29687546363609E-06
279.288 1358 9.68511320138869E-06
279.497 1359 8.7296519391116E-06
279.708 1360 8.49132073232249E-06
279.92 1361 7.77152013293374E-06
280.123 1362 9.06756476068959E-06
280.332 1363 8.50051927242515E-06
280.544 1364 8.67434200765556E-06
280.758 1365 8.50740334114715E-06
280.964 1366 8.16521764932791E-06
281.169 1367 7.9437998872437E-06
281.371 1368 9.0934393638171E-06
281.578 1369 7.59633245304294E-06
281.781 1370 9.32601406486454E-06
281.988 1371 8.59386961811222E-06
282.195 1372 8.43090709474496E-06
282.394 1373 8.29595560962583E-06
282.594 1374 8.65636034539035E-06
282.794 1375 8.24545265719118E-06
282.996 1376 8.07815791816267E-06
283.198 1377 8.55048811607964E-06
283.402 1378 7.9941248034183E-06
283.606 1379 8.17649327913118E-06
283.811 1380 7.56458265333373E-06
284.014 1381 7.22530488709534E-06
284.218 1382 7.5461855731284E-06
284.431 1383 7.28459096169253E-06
284.634 1384 6.94555057713421E-06
284.84 1385 8.62846799798226E-06
285.044 1386 6.56122963710276E-06
285.248 1387 7.0665558885493E-06
285.451 1388 7.84237856443429E-06
285.655 1389 6.82454526571912E-06
285.858 1390 7.51580071807958E-06
286.059 1391 8.03857452301119E-06
286.263 1392 7.18346636598321E-06
286.466 1393 7.90997299783389E-06
286.677 1394 6.74947330939735E-06
286.879 1395 7.2975876086763E-06
287.085 1396 6.1003531052491E-06
287.291 1397 6.66324441411234E-06
287.498 1398 8.00029672710009E-06
287.703 1399 6.46871012729593E-06
287.915 1400 7.71330227589686E-06
288.12 1401 8.16990593750927E-06
288.327 1402 8.70057268330317E-06
288.535 1403 8.15251772944423E-06
288.742 1404 7.75454734280882E-06
288.952 1405 8.13109403281802E-06
289.151 1406 6.99937687308982E-06
289.36 1407 7.32364024806386E-06
289.563 1408 7.83988605679357E-06
289.766 1409 9.16352630485742E-06
289.972 1410 8.07809857274265E-06
290.174 1411 8.38076021483042E-06
290.379 1412 6.62496661820124E-06
290.581 1413 6.87676923533426E-06
290.786 1414 7.84623601673541E-06
290.991 1415 6.4386219993472E-06
291.199 1416 7.70885136939557E-06
291.398 1417 6.56496839856384E-06
291.603 1418 7.40233227500668E-06
291.808 1419 6.29387851992523E-06
292.014 1420 7.07284650307113E-06
292.22 1421 6.46734518263553E-06
292.429 1422 6.37624996290911E-06
292.632 1423 6.75196581703807E-06
292.836 1424 6.57440432034658E-06
293.042 1425 6.06338090857838E-06
293.249 1426 6.33553900477731E-06
293.462 1427 5.7217352600813E-06
293.667 1428 5.74323017121154E-06
293.871 1429 7.95750867926768E-06
294.073 1430 6.56039880122252E-06
294.278 1431 7.01367911931397E-06
294.482 1432 5.37601851577105E-06
294.687 1433 8.57036883178541E-06
294.89 1434 6.15489154624492E-06
295.094 1435 7.49075695083232E-06
295.299 1436 6.24408771253079E-06
295.504 1437 7.24405803982078E-06
295.716 1438 5.71328447227085E-06
295.921 1439 6.48265630099997E-06
296.127 1440 5.36542535829797E-06
296.337 1441 6.18248716655292E-06
296.548 1442 5.77301563751818E-06
296.76 1443 5.71212723658052E-06
296.964 1444 6.81499065309635E-06
297.171 1445 5.65785584997478E-06
297.377 1446 6.10664371977093E-06
297.579 1447 5.1958458205988E-06
297.781 1448 5.3520785733361E-06
297.989 1449 4.96415536630961E-06
298.184 1450 8.25393905225364E-06
298.382 1451 6.27144595115872E-06
298.585 1452 8.56639268864425E-06
298.787 1453 5.44891249517819E-06
298.985 1454 6.3855078484318E-06
299.192 1455 5.88289368268004E-06
299.395 1456 5.52251268508353E-06
299.601 1457 5.66246105456812E-06
299.807 1458 5.89454912317142E-06
300.013 1459 6.32960446277559E-06
300.229 1460 5.50802646805733E-06
300.429 1461 5.85360078335954E-06
300.632 1462 6.24426574879084E-06
300.838 1463 5.17478413103469E-06
301.037 1464 6.62223672888045E-06
301.241 1465 5.1168867392659E-06
301.448 1466 5.56663007032432E-06
301.655 1467 5.86395062461055E-06
301.861 1468 5.17468324382066E-06
302.068 1469 6.09702976172814E-06
302.274 1470 5.21718049909498E-06
302.479 1471 7.12507047268627E-06
302.676 1472 5.52798433280912E-06
302.877 1473 8.39927598587579E-06
303.078 1474 5.42774398385805E-06
303.28 1475 6.13109403281802E-06
303.483 1476 5.28293522447405E-06
303.688 1477 5.07668615174624E-06
303.89 1478 5.61286015251773E-06
304.091 1479 5.2727396813151E-06
304.297 1480 5.6462004094834E-06
304.5 1481 5.53228687576036E-06
304.711 1482 5.11258419631465E-06
304.914 1483 5.05427138660574E-06
305.117 1484 4.77671879172725E-06
305.319 1485 4.73504643779116E-06
305.523 1486 5.18296786445506E-06
305.727 1487 5.80541823684757E-06
305.937 1488 5.12549182516839E-06
306.141 1489 5.0872496365093E-06
306.346 1490 4.97753182398149E-06
306.551 1491 4.96878430907095E-06
306.755 1492 5.53142043262811E-06
306.968 1493 4.89165306667458E-06
307.167 1494 5.31782439690217E-06
307.369 1495 4.91039435031602E-06
307.571 1496 4.91530221655144E-06
307.772 1497 5.89259665885285E-06
307.972 1498 4.27183169638883E-06
308.184 1499 5.44697783448563E-06
308.382 1500 4.69491706477553E-06
308.58 1501 4.79078959081333E-06
308.784 1502 4.49606243138186E-06
308.985 1503 4.80036794160411E-06
309.189 1504 4.67086436604255E-06
309.397 1505 5.11334381769087E-06
309.599 1506 4.4799976261832E-06



==> Tikz/E2006_re_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.214669 1 0.042487371502485
0.414568 2 0.052536455851317
0.620898 3 0.020797263258221
0.826682 4 0.018926339437675
1.0329 5 0.016015930287971
1.23892 6 0.012441963373953
1.4472 7 0.012351555585813
1.6443 8 0.009468650010212
1.84996 9 0.00966934440738
2.05317 10 0.009189325345497
2.25621 11 0.009168969977534
2.46251 12 0.008157532847709
2.66583 13 0.007718905303288
2.87203 14 0.008021989243652
3.08076 15 0.006768445775751
3.28776 16 0.006157982163524
3.49754 17 0.005815542242494
3.70789 18 0.005815303968956
3.91148 19 0.005300129348492
4.11708 20 0.00505214786575
4.327 21 0.004658955681122
4.53165 22 0.004718292599905
4.73796 23 0.008035877187011
4.93127 24 0.004909544557152
5.13478 25 0.057806862277895
5.33777 26 0.072548165293757
5.54314 27 0.019315814555109
5.74974 28 0.037042753080537
5.95491 29 0.013704064265777
6.15213 30 0.00400951732589
6.35547 31 0.006019851589625
6.56024 32 0.004645040506501
6.76604 33 0.003417911362244
6.9695 34 0.003526952141058
7.16922 35 0.003667424603445
7.37058 36 0.003746728844714
7.57231 37 0.003093546191027
7.77446 38 0.003049172850432
7.97985 39 0.002916127714616
8.19019 40 0.002682626455171
8.39428 41 0.002560494247396
8.60593 42 0.002268541085166
8.81275 43 0.002459997276874
9.01975 44 0.002736911974947
9.22876 45 0.01646606304037
9.42633 46 0.010383484239908
9.63209 47 0.0025875553135
9.83559 48 0.002711811559671
10.0385 49 0.001990591599156
10.2399 50 0.00185910545306
10.4536 51 0.001919872013071
10.6624 52 0.002081925250187
10.8695 53 0.001785506161073
11.0759 54 0.001718217713936
11.2786 55 0.001726155626659
11.4892 56 0.001756171284635
11.7039 57 0.001633657839199
11.9119 58 0.001530260739329
12.1153 59 0.001395758731023
12.3239 60 0.001605085438083
12.5335 61 0.001484947920212
12.7411 62 0.00137016815304
12.945 63 0.001318524065627
13.1465 64 0.001201620260059
13.3479 65 0.001236489890394
13.5474 66 0.001168289195997
13.7501 67 0.002397399414528
13.9492 68 0.001163918578528
14.151 69 0.001723514194295
14.3534 70 0.002249710667847
14.5526 71 0.001721390155899
14.7564 72 0.001002403158826
14.9607 73 0.002026461978351
15.1647 74 0.002025828851522
15.3713 75 0.001095520457485
15.5746 76 0.001458792293553
15.782 77 0.001924889373
15.995 78 0.001481761862618
16.1948 79 0.001024324324324
16.4027 80 0.002001116481721
16.6101 81 0.001434529239567
16.8172 82 0.000985846551842
17.0276 83 0.001698556743141
17.2396 84 0.000844740962625
17.4425 85 0.001475859486691
17.6481 86 0.004033882497107
17.8542 87 0.002889992511403
18.0608 88 0.000855824086051
18.2692 89 0.000711484784533
18.465 90 0.00081600517394
18.6682 91 0.000913792633944
18.8714 92 0.000671134862823
19.0704 93 0.000741459595616
19.2692 94 0.000676155626659
19.4779 95 0.000631572605351
19.678 96 0.00060206821431
19.8776 97 0.000621247191776
20.0783 98 0.000660807406903
20.2773 99 0.000591196133161
20.4805 100 0.000607737762952
20.6789 101 0.000625200490163
20.885 102 0.000521309142896
21.0893 103 0.000522699298795
21.2931 104 0.000507850772687
21.5009 105 0.000489098645245
21.7023 106 0.00047201511335
21.9012 107 0.000482851793859
22.1019 108 0.000627856218939
22.3068 109 0.00065708148955
22.5115 110 0.004993478112874
22.7228 111 0.007776499421336
22.9252 112 0.001311348628225
23.1314 113 0.000493780379876
23.3329 114 0.000510961263531
23.5362 115 0.000618699026482
23.7386 116 0.000386939206209
23.948 117 0.000435709714753
24.1479 118 0.000463098917557
24.354 119 0.000431313908367
24.5615 120 0.000392889236844
24.7686 121 0.000419969364831
24.9782 122 0.000427341548097
25.182 123 0.000380565729457
25.3879 124 0.000368575124243
25.5933 125 0.000369059159916
25.7946 126 0.000335971134863
25.9943 127 0.000345288310981
26.2006 128 0.000338481857172
26.3975 129 0.000798413779018
26.598 130 0.000339318537681
26.7998 131 0.003184723262305
27.0006 132 0.005586581795902
27.1974 133 0.001987051535162
27.4017 134 0.000592809585404
27.6067 135 0.000450315882633
27.8076 136 0.000360485397236
28.0102 137 0.000332633262986
28.2083 138 0.000305387024304
28.4179 139 0.000335003744298
28.613 140 0.000331413302471
28.8187 141 0.00030830825788
29.0192 142 0.000290242358227
29.2228 143 0.000283284090135
29.4273 144 0.000327323166996
29.6371 145 0.000285795493226
29.8449 146 0.000269624208591
30.0529 147 0.00026349445163
30.2576 148 0.000269471032746
30.46 149 0.00024750221254
30.6649 150 0.000823439308326
30.8649 151 0.005079385935053
31.068 152 0.000245166451086
31.2698 153 0.000259456055552
31.4729 154 0.00037852066172
31.6791 155 0.000252708148955
31.8822 156 0.000241744162298
32.0838 157 0.000231277146164
32.2897 158 0.000254120770645
32.4977 159 0.000256322418136
32.7013 160 0.000234510858466
32.9111 161 0.00022098304854
33.1102 162 0.000235857444346
33.3185 163 0.000248436244809
33.5271 164 0.000221232895364
33.7321 165 0.000215072503234
33.9358 166 0.000215583089387
34.1505 167 0.000244696031044
34.3605 168 0.000208991762543
34.5622 169 0.000206517121656
34.7616 170 0.000197291170263
34.9629 171 0.000188545169855
35.1656 172 0.000493937640411
35.3628 173 0.000684267138675
35.566 174 0.003013193546191
35.7699 175 0.002534917285043
35.9748 176 0.000728579208932
36.1785 177 0.00157310912928
36.3861 178 0.001126856831643
36.5904 179 0.000197756824835
36.7967 180 0.000693369187828
37.0036 181 0.000743345360474
37.2078 182 0.000275933011097
37.4183 183 0.000299207570291
37.6136 184 0.000415257675812
37.8138 185 0.000314476138607
38.0156 186 0.000377159779427
38.2193 187 0.000285244740963
38.422 188 0.000203817822861
38.6328 189 0.000166284975151
38.8298 190 0.000203435223637
39.0285 191 0.000196889509157
39.2295 192 0.000952658451903
39.4319 193 0.001034113962829
39.6385 194 0.000170138879434
39.8374 195 0.000202062087276
40.0416 196 0.000178298046157
40.246 197 0.000170223977126
40.4516 198 0.000146705698141
40.659 199 0.000141845598747
40.8627 200 0.000152029409762
41.0644 201 0.000150697801076
41.2669 202 0.000140488120362
41.4707 203 0.000133510109606
41.6774 204 0.000145626659405
41.8895 205 0.000147148886922
42.0911 206 0.000133642181224
42.2911 207 0.000128862414051
42.4997 208 0.000129414527878
42.709 209 0.000129146299952
42.9177 210 0.000120880931309
43.1236 211 0.000112330315202
43.32 212 0.000123830076928
43.5211 213 0.000129634420315
43.7214 214 0.000278744638845
43.9218 215 0.000413965552454
44.1262 216 0.000914909115665
44.3268 217 0.001490040166111
44.5287 218 0.001178991081762
44.7284 219 0.00075938457349
44.9329 220 0.000332375246783
45.1345 221 0.000125382258833
45.343 222 0.000111034787937
45.5432 223 0.000127588671795
45.7509 224 0.000119112260875
45.9603 225 0.000112676152223
46.1665 226 0.000112030771325
46.3779 227 0.000126695486418
46.5764 228 0.000104435972496
46.7833 229 0.000106011300974
46.9903 230 0.00010082374566
47.1932 231 0.000101791817006
47.3936 232 9.18353870243039E-05
47.5996 233 9.28511130778133E-05
47.7985 234 0.000262008305535
48.0032 235 0.000138669072095
48.2071 236 0.000810838042072
48.4106 237 0.000903655796855
48.618 238 0.000238174824699
48.8165 239 0.000447837837838
49.021 240 0.001268486622643
49.2246 241 0.000939110899312
49.4282 242 0.000277824902989
49.6327 243 0.000163427054258
49.8426 244 0.000114177275512
50.0438 245 0.000118515215467
50.2492 246 0.000133292259514
50.4564 247 0.000119293348764
50.661 248 9.3375314861461E-05
50.8728 249 7.94438014841037E-05
51.0775 250 8.50970113690517E-05
51.2865 251 9.39233439989108E-05
51.493 252 9.32861324800872E-05
51.6956 253 9.10933351487508E-05
51.8941 254 9.57600925862891E-05
52.1041 255 0.000567236026959
52.3032 256 0.000362866090272
52.5073 257 8.23718428756212E-05
52.7105 258 0.00011507522636
52.9082 259 8.67928381782286E-05
53.1109 260 7.63108448498877E-05
53.3098 261 7.79739941452788E-05
53.5046 262 8.85179385935053E-05
53.7072 263 8.21267615222275E-05
53.9052 264 7.92722445367282E-05
54.1049 265 7.9022397712574E-05
54.3108 266 8.49227312955273E-05
54.5117 267 7.44318878072027E-05
54.7165 268 7.59153107767717E-05
54.9195 269 6.45775750561645E-05
55.1235 270 7.15126965756689E-05
55.3282 271 7.14568724896181E-05
55.534 272 6.58872625774389E-05
55.7389 273 6.42324188168017E-05
55.9398 274 6.78644563959425E-05
56.1385 275 6.58657498808632E-05
56.342 276 0.000104067669685
56.5504 277 7.49356661447342E-05
56.7483 278 0.000115869698414
56.947 279 0.000134272584927
57.1505 280 9.06249574511539E-05
57.3547 281 8.99053713663285E-05
57.5588 282 0.000134877799714
57.7664 283 0.000150268227926
57.9697 284 0.000128230648785
58.1712 285 7.23173803526448E-05
58.3747 286 0.000121667233985
58.5787 287 0.000188873987337
58.7877 288 0.000234866907209
58.9865 289 0.000234549663013
59.1911 290 0.000114664715093
59.3958 291 0.000109966641705
59.6012 292 0.000240225338689
59.8053 293 0.000419095922119
60.0184 294 0.000745585131731
60.2134 295 0.000760861869426
60.416 296 0.000123315406086
60.6157 297 6.96337395329839E-05
60.8186 298 5.42505276056913E-05
61.0258 299 6.93791272380693E-05
61.2255 300 6.04551024576214E-05
61.4284 301 5.8258152358908E-05
61.6299 302 5.72254067669685E-05
61.8322 303 5.4273265709034E-05
62.0372 304 5.41877595479611E-05
62.2437 305 5.68539723602696E-05
62.4452 306 5.12448090407788E-05
62.6503 307 4.83476070528967E-05
62.8566 308 4.94318878072027E-05
63.0613 309 5.42239771257404E-05
63.2683 310 4.9145891483423E-05
63.4688 311 4.86628769827762E-05
63.676 312 4.42429028524747E-05
63.8828 313 4.59754237865069E-05
64.0875 314 4.56295867656069E-05
64.2932 315 4.34337259173531E-05
64.5051 316 4.20567091020492E-05
64.7108 317 9.28477091701273E-05
64.9183 318 4.82675471441215E-05
65.1249 319 0.000659578596228
65.331 320 0.000578014841038
65.5368 321 0.000154945197086
65.7326 322 0.000388475730138
65.9323 323 0.000181224045204
66.1373 324 9.21567159098645E-05
66.3375 325 6.30145006467425E-05
66.5434 326 4.6897950847573E-05
66.749 327 8.19790319286541E-05
66.9524 328 8.9188508407652E-05
67.1513 329 4.97227857580502E-05
67.3562 330 4.52631901422834E-05
67.5608 331 3.8827558036626E-05
67.7712 332 4.10414595956158E-05
67.9722 333 4.32642793927429E-05
68.1749 334 3.75724011164817E-05
68.3808 335 3.83550275716523E-05
68.5858 336 3.59611273742256E-05
68.7875 337 3.83852542719041E-05
68.9923 338 4.01805432636667E-05
69.188 339 0.000102277214242
69.3879 340 0.00036251548778
69.587 341 3.50312478725577E-05
69.7889 342 3.41772755122881E-05
69.9926 343 4.69271563755191E-05
70.1918 344 3.62160119817551E-05
70.392 345 3.42588331404452E-05
70.5942 346 3.3884811763905E-05
70.7982 347 3.81516100483355E-05
71.0005 348 3.30038804547621E-05
71.2099 349 3.20697120294098E-05
71.4077 350 3.73885220232827E-05
71.6089 351 3.36131799305603E-05
71.8123 352 3.20450677377629E-05
72.0159 353 3.0104227653346E-05
72.2162 354 3.46829600381238E-05
72.4247 355 3.32115869017632E-05
72.6283 356 3.00802641432364E-05
72.8328 357 3.00972156035128E-05
73.0292 358 2.90366260467016E-05
73.2266 359 2.87265981346586E-05
73.4346 360 4.66781945673633E-05
73.6315 361 3.19615358431479E-05
73.8302 362 0.0002998672476
74.0298 363 0.000548877391245
74.229 364 5.475498672476E-05
74.4334 365 2.90428211586902E-05
74.6395 366 3.54491796582477E-05
74.8373 367 3.20237592756484E-05
75.0414 368 2.71490911566478E-05
75.2436 369 3.15687929743345E-05
75.448 370 2.67870515351624E-05
75.6568 371 2.61882360950371E-05
75.8577 372 2.81265572877664E-05
76.0613 373 2.78425352304446E-05
76.2644 374 2.63600653550276E-05
76.4686 375 2.52620328136701E-05
76.6724 376 2.50448635033018E-05
76.8808 377 2.79524814487031E-05
77.0845 378 2.51288038668391E-05
77.2804 379 2.33698686091633E-05
77.4809 380 2.38694941793179E-05
77.6811 381 6.35298522704064E-05
77.8849 382 0.000275036421812
78.084 383 0.000148266730206
78.2815 384 2.28545850636531E-05
78.4812 385 2.14969024440057E-05
78.6811 386 2.43827353802165E-05
78.8816 387 2.59790319286541E-05
79.0877 388 2.99034651780244E-05
79.2859 389 2.4355095649806E-05
79.4858 390 2.29543195588536E-05
79.6874 391 2.33219415889441E-05
79.889 392 2.35659336918783E-05
80.09 393 2.1368234733474E-05
80.2985 394 2.05994281435088E-05
80.5018 395 2.0574034992171E-05
80.7051 396 2.22356184900265E-05
80.9074 397 2.26566818707877E-05
81.1128 398 2.03951256041936E-05
81.33 399 1.93320852338485E-05
81.5255 400 1.86554564640207E-05
81.7317 401 1.97965824766832E-05
81.9384 402 4.47138675199129E-05
82.142 403 0.000231723058071
82.3435 404 0.000240298863095
82.5486 405 0.000121396282933
82.7536 406 2.3577438899857E-05
82.9598 407 2.0761317993056E-05
83.1604 408 2.78398121042957E-05
83.3673 409 1.82060725713119E-05
83.5767 410 1.81780924501328E-05
83.7819 411 1.86359180339029E-05
83.9875 412 1.97143440669889E-05
84.1909 413 1.81883722513445E-05
84.4004 414 1.71499080944925E-05
84.6093 415 2.02488256518483E-05
84.8172 416 1.77830349240929E-05
85.0219 417 1.62879705902376E-05
85.2266 418 1.57704404656546E-05
85.4339 419 1.67231261488188E-05
85.6369 420 1.66327183606781E-05
85.846 421 1.44990809449248E-05
86.0438 422 1.67675811831983E-05
86.2426 423 2.05810470420042E-05
86.4443 424 6.54218803186058E-05
86.6479 425 8.5201170944244E-05
86.8524 426 1.43369868609163E-05
87.0614 427 1.6541153243924E-05
87.2629 428 1.90442507999183E-05
87.4658 429 1.97759547961059E-05
87.6669 430 1.62763973041051E-05
87.871 431 1.46082102253387E-05
88.0799 432 1.5430594322282E-05
88.2815 433 1.55453740894547E-05
88.4835 434 1.60176322418136E-05
88.6867 435 1.45749880863231E-05
88.8907 436 1.51629110218531E-05
89.0924 437 1.63966914017292E-05
89.305 438 1.39451290081013E-05
89.5117 439 1.35224998298046E-05
89.718 440 1.33720471100824E-05
89.9259 441 1.42304445503438E-05
90.1269 442 1.24359724964259E-05
90.3349 443 1.29731091292804E-05
90.5349 444 1.73763360337668E-05
90.7379 445 1.95850636530737E-05
90.9425 446 5.20877527401457E-05
91.1463 447 5.78606440193342E-05
91.3521 448 5.94996936483083E-05
91.5644 449 5.15964327047451E-05
91.7723 450 2.07495404724624E-05
91.9795 451 5.40978283068963E-05
92.1854 452 8.10307032473279E-05
92.3922 453 5.22447409626251E-05
92.6001 454 1.22767376948737E-05
92.8022 455 4.64865545646402E-05
93.0105 456 8.9477840560964E-05
93.2139 457 0.000110519436313
93.4223 458 0.000123521682892
93.6274 459 9.65109946218259E-05
93.8337 460 3.61846960310436E-05
94.041 461 1.35529988426714E-05
94.2491 462 1.18867179522091E-05
94.4537 463 1.22987269385254E-05
94.6561 464 1.22557015453741E-05
94.8616 465 4.72586289059841E-05
95.0609 466 9.43338552658452E-05
95.2654 467 1.09932602627817E-05
95.4705 468 1.1167812648921E-05
95.6751 469 1.50880931309143E-05
95.8798 470 1.11836067805841E-05
96.0836 471 1.04975151473892E-05
96.2893 472 1.24915242698618E-05
96.4967 473 1.02775546327184E-05
96.6998 474 9.83749744706924E-06
96.9075 475 1.0456395942542E-05
97.1229 476 1.09381169582681E-05
97.3303 477 1.0336101844918E-05
97.5335 478 1.01283273197631E-05
97.7369 479 9.05207978759616E-06
97.9406 480 9.01014364490435E-06
98.1493 481 8.94403975764177E-06
98.3528 482 9.62611477976717E-06
98.5572 483 8.90782217986248E-06
98.7566 484 9.00558240860508E-06
98.9575 485 8.80270951051808E-06
99.1571 486 1.09910136837089E-05
99.3657 487 1.32642113145891E-05
99.5642 488 1.39464905711757E-05
99.7648 489 2.0107155013956E-05
99.9647 490 1.47575056164477E-05
100.165 491 1.16151541970182E-05
100.366 492 1.7121042957315E-05
100.573 493 2.23036285655933E-05
100.774 494 1.42370481312547E-05
100.977 495 1.04953366464701E-05
101.181 496 2.22580162026006E-05
101.383 497 2.05538838586697E-05
101.596 498 9.67833072367078E-06
101.797 499 1.75087480427531E-05
101.999 500 1.21796582476683E-05
102.204 501 8.59146299952345E-06
102.409 502 1.43566614473416E-05
102.612 503 1.77142079106815E-05
102.818 504 1.59965280141603E-05
103.018 505 1.17382394989448E-05
103.217 506 8.03349445163047E-05
103.416 507 2.61692422901491E-05
103.616 508 7.34726666212812E-06
103.819 509 1.01990605214787E-05
104.019 510 8.12805500714821E-06
104.22 511 7.52304445503438E-06
104.421 512 7.69923071686296E-06
104.622 513 7.72632582204371E-06
104.824 514 6.42529103410716E-06
105.033 515 7.52100211042277E-06
105.233 516 7.25910545306012E-06
105.437 517 7.51630471781605E-06
105.641 518 6.62712233644224E-06
105.845 519 7.55613043774253E-06
106.057 520 6.91490230784941E-06
106.258 521 6.38564231738035E-06
106.464 522 6.20528967254408E-06
106.669 523 6.14397848730343E-06
106.876 524 6.29756280209681E-06
107.081 525 5.98682006943972E-06
107.286 526 6.18818163251413E-06
107.485 527 5.83123425692695E-06
107.685 528 6.68612567227177E-06
107.888 529 1.11047042004221E-05
108.088 530 6.80337667642454E-06
108.29 531 1.80335625297842E-05
108.493 532 1.9021921165498E-05
108.694 533 1.08798420586834E-05
108.896 534 6.55647082851113E-06
109.097 535 1.37553271155286E-05
109.297 536 1.51721015726054E-05
109.506 537 7.28946830961944E-06
109.706 538 9.61113758594867E-06
109.91 539 1.26006535502757E-05
110.114 540 5.54753897474301E-06
110.317 541 1.37280277758867E-05
110.522 542 1.49531622302403E-05
110.727 543 6.78065899652802E-06
110.932 544 1.22048471645449E-05
111.137 545 1.85242017836476E-05
111.344 546 1.62015113350126E-05
111.545 547 5.71269657566887E-06
111.75 548 2.61917761590306E-05
111.945 549 2.25201170944244E-05
112.143 550 6.70887058342978E-06
112.341 551 5.44599360065355E-06
112.541 552 5.02984546259106E-06
112.741 553 4.71405133092791E-06
112.946 554 5.56792157396692E-06
113.144 555 4.54037034515624E-06
113.343 556 5.20163387568929E-06
113.541 557 4.7909660290013E-06
113.741 558 4.59506433385527E-06
113.946 559 4.43343318129212E-06
114.155 560 4.71241745523862E-06
114.357 561 4.95839744026142E-06
114.561 562 4.33311321396964E-06
114.766 563 4.34304581659745E-06
114.969 564 4.02728572401117E-06
115.179 565 4.29818231329566E-06
115.38 566 3.85549050309756E-06
115.584 567 4.01010960582749E-06
115.782 568 3.84880522840221E-06
115.982 569 4.36758799101369E-06
116.184 570 9.45898291238342E-06
116.387 571 9.22826604942474E-06
116.586 572 5.00034719858398E-05
116.789 573 3.1836340118456E-05
116.992 574 1.6511198856287E-05
117.193 575 5.91620940840084E-05
117.401 576 1.77803798760978E-05
117.602 577 5.24015249506434E-06
117.805 578 4.46873170399619E-06
118.006 579 3.86392538634352E-06
118.208 580 4.17840560963987E-06
118.412 581 4.01795220913609E-06
118.62 582 3.81877595479611E-06
118.82 583 3.4468105384982E-06
119.021 584 3.50247804479543E-06
119.221 585 4.10367622030091E-06
119.425 586 3.73674177956294E-06
119.636 587 3.29446524610253E-06
119.84 588 3.4849002655048E-06
120.039 589 3.14926815984751E-06
120.237 590 3.29662332357547E-06
120.438 591 3.66838450541221E-06
120.638 592 9.88011437129825E-06
120.846 593 3.15168493430458E-05
121.045 594 3.30846892232283E-06
121.248 595 3.13277963101641E-06
121.45 596 4.80430253931513E-06
121.653 597 3.23419565661379E-06
121.859 598 3.276084144598E-06
122.062 599 3.43911089931241E-06
122.263 600 3.27654026822793E-06
122.466 601 3.19739941452788E-06
122.669 602 3.34995574920008E-06
122.872 603 3.18367485873783E-06
123.086 604 3.12655047995098E-06
123.296 605 2.68125808428075E-06
123.501 606 2.81586220981687E-06
123.705 607 3.33448839267479E-06
123.913 608 3.00304309347131E-06
124.122 609 3.04267138675199E-06
124.322 610 2.63759275648444E-06
124.522 611 2.73321533120022E-06
124.724 612 4.36594049969365E-06
124.925 613 3.16422493021989E-06
125.125 614 5.43571379944176E-05
125.332 615 3.39098645244741E-05
125.529 616 9.09095241337055E-06
125.733 617 9.94131663149296E-06
125.933 618 5.90158622098169E-06
126.136 619 2.90151814282797E-06
126.338 620 3.46898359316495E-06
126.543 621 3.54314793382804E-06
126.745 622 4.10909524133706E-06
126.946 623 3.10765879229355E-06
127.149 624 2.58791612771462E-06
127.35 625 2.6315882633263E-06
127.558 626 2.35249506433386E-06
127.758 627 2.33391653618354E-06
127.962 628 2.47236707740486E-06
128.166 629 2.66074613656478E-06
128.372 630 2.48366805092246E-06
128.572 631 2.59039417251004E-06
128.774 632 2.54053373272517E-06
128.972 633 3.4631016406835E-06
129.169 634 1.20130710055143E-05
129.369 635 1.25269249097964E-05
129.568 636 2.50077609095241E-06
129.771 637 3.01782966845939E-06
129.968 638 2.32268364081966E-06
130.169 639 2.57660153856627E-06
130.369 640 2.17300701204983E-06
130.569 641 2.27536251616856E-06
130.769 642 2.22851793859351E-06
130.975 643 2.19453332425625E-06
131.175 644 2.41433725917353E-06
131.378 645 2.16383007692831E-06
131.58 646 2.4913540744775E-06
131.785 647 1.96555926203281E-06
131.991 648 2.0121519504391E-06
132.192 649 1.97705085438083E-06
132.396 650 1.9994894138471E-06
132.601 651 1.89584042480768E-06
132.801 652 1.98479814827422E-06
132.999 653 1.96390496289741E-06
133.203 654 3.91477976717271E-06
133.401 655 6.45172578119682E-06
133.601 656 1.53606780584111E-05
133.804 657 3.42313976444959E-05
134.006 658 9.22540676696848E-06
134.209 659 4.32687044727347E-06
134.415 660 2.13307236707741E-06
134.617 661 1.94777724828103E-06
134.818 662 1.73618353870243E-06
135.021 663 1.90850296139969E-06
135.225 664 1.83000885015998E-06
135.432 665 2.07783375314861E-06
135.633 666 1.62800054462523E-06
135.836 667 1.89078902580162E-06
136.04 668 1.83535298522704E-06
136.246 669 1.74943154741643E-06
136.448 670 1.56009939410443E-06
136.658 671 1.67647219007421E-06
136.865 672 1.52063448839268E-06
137.066 673 1.50434338620737E-06
137.264 674 1.5872625774389E-06
137.466 675 3.69314452992035E-06
137.672 676 3.28134658588059E-05
137.868 677 1.67701681530397E-06
138.068 678 1.79206208727619E-06
138.269 679 1.99270202192117E-06
138.469 680 1.45666144734155E-06
138.67 681 1.37807202668664E-06
138.874 682 1.46797603648989E-06
139.073 683 1.48404928858329E-06
139.273 684 1.64312070256655E-06
139.476 685 1.45566069848186E-06
139.677 686 1.37605691333651E-06
139.886 687 1.35310095990197E-06
140.084 688 1.51649533664647E-06
140.288 689 1.44107155013956E-06
140.492 690 1.33134998978828E-06
140.697 691 1.37421199537069E-06
140.901 692 1.4226496017428E-06
141.109 693 1.39660290012935E-06
141.304 694 1.28044114643611E-06
141.504 695 1.22055960242358E-06
141.703 696 2.52492341207706E-06
141.903 697 1.57701681530397E-06
142.104 698 2.96805773027435E-05
142.306 699 1.51888487984206E-06
142.505 700 1.17346994349513E-06
142.708 701 1.36039213016543E-06
142.908 702 1.61166178773232E-06
143.109 703 1.21569201443257E-06
143.314 704 1.21139628293281E-06
143.514 705 1.14465246102526E-06
143.714 706 1.26162434474777E-06
143.914 707 1.313540744775E-06
144.114 708 1.1574034992171E-06
144.314 709 1.24199741303016E-06
144.521 710 1.29091837429369E-06
144.729 711 1.11260126625366E-06
144.939 712 1.17270066035809E-06
145.147 713 1.19906732929403E-06
145.353 714 1.03565933691878E-06
145.558 715 1.15196405473484E-06
145.754 716 1.00752944380148E-06
145.953 717 1.22659132684322E-06
146.154 718 1.28198652052556E-06
146.355 719 1.60405065014637E-06
146.557 720 9.56184900265505E-06
146.762 721 1.67647219007421E-05
146.962 722 3.98444414187487E-06
147.162 723 1.03317448430799E-06
147.361 724 1.18581251276465E-06
147.567 725 1.24862822520253E-06
147.773 726 1.24010484035673E-06
147.974 727 1.03347402818436E-06
148.176 728 1.00171556947376E-06
148.383 729 1.15335965688611E-06
148.59 730 9.59010143644905E-07



==> Tikz/E2006_smoothing2.dat <==
tacg	iacg	racg	tagm	iagm	ragm	tars	iars	rars	tppcg	ippcg	rppcg	tppgm	ippgm	rppgm	tpprs	ipprs	rpprs	tpcg	ipcg	rpcg	tpgm	ipgm	rpgm	tprs	iprs	rprs
0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831	0	0	490.831
0.249484	1	0.871727	0.347276	1	1.11866	0.204818	1	0.835101	0.39321	1	2.42122	0.617246	1	20.8183	0.328578	1	0.835101	0.279478	1	2.5169	0.35384	1	20.2944	0.220566	1	0.835101
0.48912	2	0.56514	0.699949	2	0.56447	0.416854	2	19.3496	0.785462	2	18.5621	1.25182	2	1.44723	0.649829	2	10.0214	0.561928	2	18.5767	0.708377	2	1.51775	0.448315	2	28.4459
0.733382	3	0.433981	1.05501	3	0.433361	0.621304	3	0.565465	1.16969	3	13.781	1.98438	3	7.65232	0.969108	3	0.565465	0.826247	3	13.8949	1.06061	3	7.89249	0.667492	3	0.565465
0.987754	4	0.363454	1.40987	4	0.362519	0.826799	4	123.333	1.55461	4	9.89328	2.69068	4	1.24302	1.29317	4	55.9294	1.08263	4	9.67566	1.41746	4	1.26414	0.884267	4	126.647
1.23584	5	0.313332	1.76563	5	0.31187	1.03518	5	0.434272	1.94673	5	7.01911	3.3032	5	0.50669	1.62691	5	0.434272	1.34626	5	7.32123	1.78556	5	0.51316	1.10956	5	0.434272
1.47721	6	0.274136	2.12077	6	0.273837	1.239	6	3.70524	2.32625	6	1.28644	3.92144	6	2.18906	1.96346	6	5.80249	1.61068	6	1.33117	2.13187	6	2.20457	1.33695	6	13.7956
1.71558	7	0.223959	2.4725	7	0.22405	1.44552	7	0.363911	2.70764	7	3.49918	4.589	7	1.9652	2.29015	7	0.363911	1.87243	7	3.69163	2.51536	7	1.93713	1.54509	7	0.363911
1.96926	8	0.184733	2.82401	8	0.184678	1.65244	8	17.4369	3.09357	8	4.25226	5.22757	8	0.437811	2.60861	8	47.0862	2.13543	8	4.06497	2.88333	8	0.442003	1.75467	8	11.3757
2.20664	9	0.154562	3.17653	9	0.15439	1.85511	9	0.314098	3.47926	9	0.298678	5.8434	9	0.554975	2.93553	9	0.314098	2.40286	9	0.314825	3.24756	9	0.51742	1.97061	9	0.314098
2.44167	10	0.134908	3.53488	10	0.134778	2.05969	10	3.3834	3.85479	10	5.30321	6.44286	10	0.585393	3.27154	10	6.03084	2.68013	10	5.19722	3.61808	10	0.628037	2.18373	10	3.26042
2.69589	11	0.114762	3.8845	11	0.115969	2.2644	11	0.274216	4.24001	11	0.392084	7.15962	11	0.223011	3.61565	11	0.274216	2.94859	11	0.504943	3.97175	11	0.226768	2.39523	11	0.274216
2.93789	12	0.0992385	4.24474	12	0.197154	2.4704	12	0.992668	4.62141	12	3.68024	7.78904	12	0.199658	3.9476	12	14.315	3.21124	12	3.51073	4.33845	12	0.190564	2.61746	12	0.681617
3.18714	13	0.0875642	4.60763	13	2.48715	2.68384	13	0.223837	5.00386	13	2.43024	8.42738	13	0.342014	4.27863	13	0.223837	3.46348	13	2.64392	4.72148	13	0.335032	2.82747	13	0.223837
3.42991	14	0.0810411	4.95584	14	0.200467	2.89014	14	1.14081	5.40187	14	2.66204	9.04095	14	0.116142	4.60919	14	78.0461	3.72772	14	2.10231	5.09848	14	0.115266	3.04044	14	1.46025
3.66716	15	0.0712061	5.30145	15	0.0805286	3.09493	15	0.184717	5.80348	15	1.57981	9.64726	15	0.32867	4.9503	15	0.184717	3.99363	15	2.65545	5.4708	15	0.345902	3.24931	15	0.184717
3.9103	16	0.0616727	5.66776	16	0.0711378	3.30205	16	0.241135	6.20441	16	0.301879	10.2492	16	0.359087	5.2817	16	25.1218	4.25541	16	0.341967	5.84246	16	0.366054	3.45998	16	0.359077
4.16924	17	0.0538665	6.02214	17	0.0617602	3.50661	17	0.154597	6.59577	17	1.01989	10.8652	17	0.0965021	5.61435	17	0.154597	4.55688	17	2.02737	6.20447	17	0.099009	3.66691	17	0.154597
4.42739	18	0.0481489	6.37523	18	0.0538327	3.72675	18	0.175222	6.97703	18	0.218574	11.4866	18	0.273994	5.9551	18	39.078	4.84203	18	0.242568	6.58346	18	0.267485	3.87506	18	0.160422
4.67705	19	0.042503	6.73668	19	0.0480673	3.92972	19	0.134934	7.37608	19	0.612524	12.0922	19	0.469668	6.28149	19	0.134934	5.12715	19	1.07888	6.96969	19	0.525226	4.09167	19	0.134934
4.93075	20	0.0384242	7.08345	20	0.0424466	4.13717	20	0.13597	7.76963	20	0.0828701	12.7131	20	0.084336	6.60955	20	13.2016	5.42905	20	0.131725	7.35057	20	0.0933842	4.30297	20	0.135427
5.18789	21	0.0349056	7.43494	21	0.0383841	4.34193	21	0.114788	8.17539	21	0.798882	13.3112	21	0.24016	6.94943	21	0.114788	5.74794	21	1.01951	7.71025	21	0.205384	4.51301	21	0.114788
5.45972	22	0.0309405	7.79078	22	0.0357136	4.54047	22	0.11479	8.55845	22	0.232631	13.9218	22	0.112123	7.29075	22	9.73981	6.01023	22	0.0759274	8.07318	22	0.126628	4.73915	22	0.114819
5.70784	23	0.0278467	8.14441	23	0.182273	4.74257	23	0.0993866	8.94301	23	0.28945	14.5215	23	0.102392	7.61902	23	0.0992756	6.25027	23	0.340286	8.444	23	0.0790438	4.96364	23	0.0992012
5.95846	24	0.0252655	8.49253	24	0.400121	4.95044	24	0.0993873	9.34081	24	0.460156	15.1178	24	0.338881	7.93756	24	7.33199	6.51044	24	0.500263	8.78794	24	0.386687	5.17415	24	0.0992012
6.2045	25	0.0230059	8.84216	25	0.0277942	5.15164	25	0.0878381	9.73081	25	0.0547826	15.7301	25	0.214565	8.28256	25	0.0876451	6.8276	25	0.157939	9.15705	25	0.303415	5.38315	25	0.0883256
6.46462	26	0.0211584	9.19885	26	0.02523	5.35243	26	0.0878381	10.1183	26	0.230133	16.3237	26	0.0606858	8.61778	26	2.1207	7.08888	26	0.334322	9.51244	26	0.0601245	5.58936	26	0.0883256
6.71542	27	0.0196733	9.56258	27	0.0229662	5.55478	27	0.0811713	10.5042	27	0.228102	16.9216	27	0.092676	8.94649	27	0.0811316	7.3437	27	0.393451	9.85885	27	0.103392	5.80546	27	0.0814712
6.95916	28	0.0179627	9.91333	28	0.0211232	5.76991	28	0.0811713	10.8983	28	0.0520474	17.5082	28	0.0883491	9.27531	28	1.08843	7.587	28	0.071071	10.2126	28	0.0886472	6.03871	28	0.0814712
7.22655	29	0.0170355	10.2686	29	0.0198888	5.98693	29	0.0713849	11.2809	29	0.302084	18.1094	29	0.0540235	9.60782	29	0.0712028	7.83571	29	0.252337	10.5623	29	0.0643844	6.25342	29	0.0719516
7.50166	30	0.0159994	10.6157	30	0.0270213	6.19776	30	0.071377	11.6684	30	0.118749	18.7038	30	0.0767342	9.93695	30	0.408596	8.08649	30	0.221443	10.9117	30	0.116511	6.46517	30	0.071944
7.74965	31	0.0146613	10.9791	31	0.347583	6.40558	31	0.0619502	12.054	31	0.191153	19.3024	31	0.201882	10.26	31	0.0616492	8.33641	31	0.164724	11.2632	31	0.121221	6.67456	31	0.0626767
8.00963	32	0.0138992	11.3328	32	0.0534449	6.61223	32	0.061906	12.4369	32	0.219504	19.9002	32	0.0701794	10.5791	32	0.549125	8.63412	32	0.238201	11.6115	32	0.0344941	6.89968	32	0.0626472
8.27204	33	0.0137277	11.6848	33	0.0183973	6.81844	33	0.0572107	12.8308	33	0.128599	20.4983	33	0.0795745	10.8883	33	0.0538694	8.92397	33	0.145529	11.9626	33	0.0510824	7.12287	33	0.0600956
8.51509	34	0.01437	12.0343	34	0.0160501	7.03573	34	0.0547523	13.2147	34	0.179534	21.099	34	0.164203	11.2242	34	0.0838756	9.22439	34	0.148794	12.3239	34	0.0330292	7.33827	34	0.0566788
8.77354	35	0.0126926	12.3955	35	0.0145027	7.24104	35	0.0928896	13.5986	35	0.0470689	21.694	35	0.0420273	11.5436	35	0.0481683	9.52575	35	0.0607742	12.6735	35	0.0274024	7.55113	35	0.0995257
9.01665	36	0.0116053	12.7514	36	0.0133145	7.44194	36	0.0523061	13.9808	36	0.0744799	22.32	36	0.105142	11.8595	36	0.0782484	9.80455	36	0.0790135	13.06	36	0.0742372	7.75766	36	0.0560175
9.26559	37	0.0107708	13.1053	37	0.0129046	7.64298	37	0.0686038	14.3692	37	0.0441652	22.9653	37	0.0770076	12.1747	37	0.0425965	10.0912	37	0.0225226	13.4443	37	0.127257	7.96489	37	0.0497874
9.50972	38	0.0105215	13.4641	38	0.0128344	7.84654	38	0.0502444	14.7509	38	0.0401917	23.5978	38	0.0275385	12.4892	38	0.092401	10.3489	38	0.0330167	13.8208	38	0.0236366	8.16945	38	0.0489943
9.76083	39	0.00974402	13.8282	39	0.0121109	8.05404	39	0.0560231	15.1371	39	0.100424	24.2451	39	0.0644504	12.8068	39	0.039074	10.5969	39	0.0425636	14.2009	39	0.0257304	8.37629	39	0.0427381
10.0055	40	0.00927068	14.1879	40	0.0114034	8.26566	40	0.0421252	15.5342	40	0.0262853	24.9017	40	0.101646	13.1179	40	0.0406473	10.8465	40	0.0463832	14.5755	40	0.0293565	8.59444	40	0.0414985
10.2497	41	0.00900724	14.5481	41	0.0108201	8.4714	41	0.304411	15.9207	41	0.122489	25.5445	41	0.0174599	13.4323	41	0.0388653	11.1039	41	0.035869	14.9271	41	0.0167387	8.80493	41	0.401238
10.4948	42	0.00851909	14.9049	42	0.010181	8.67455	42	0.037625	16.3231	42	0.0352337	26.1835	42	0.0499507	13.7546	42	0.0388624	11.3539	42	0.0378164	15.283	42	0.0309022	9.01706	42	0.0378871
10.7362	43	0.00851863	15.251	43	0.0161151	8.87415	43	0.037625	16.71	43	0.0892448	26.8291	43	0.02159	14.064	43	0.0367492	11.6043	43	0.0241228	15.6596	43	0.0179366	9.21892	43	0.0378871
10.9854	44	0.00827888	15.6089	44	0.132108	9.07164	44	9.1546	17.085	44	0.032012	27.5661	44	0.0239444	14.378	44	0.0367492	11.8501	44	0.0241057	16.0113	44	0.0164774	9.42253	44	1.89245
11.2282	45	0.00793983	15.9613	45	0.842215	9.28004	45	0.0338659	17.4757	45	0.0656263	28.1979	45	0.0616179	14.6863	45	0.0302868	12.0916	45	0.0236121	16.3742	45	0.0314777	9.63507	45	0.0350541
11.4728	46	0.00728582	16.3245	46	0.00866008	9.4844	46	0.567246	17.8552	46	0.0187021	28.8103	46	0.015212	15.008	46	0.0302772	12.3307	46	0.0203818	16.7308	46	0.0135868	9.83999	46	0.215927
11.7163	47	0.00694737	16.6838	47	0.00836248	9.68967	47	0.0306661	18.2351	47	0.03868	29.4956	47	0.0287319	15.3166	47	0.0302773	12.5789	47	0.0137513	17.0811	47	0.0246056	10.0433	47	0.0309077
11.9741	48	0.00665754	17.0332	48	0.0078904	9.89248	48	1.68825	18.6296	48	0.0197566	30.1334	48	0.042947	15.6285	48	0.0265967	12.8216	48	0.0338662	17.4333	48	0.04772	10.2478	48	0.0833391
12.2151	49	0.00650617	17.3836	49	0.00788113	10.1026	49	0.0283433	19.0206	49	0.0231045	30.8101	49	0.023243	15.9491	49	0.0265967	13.0615	49	0.0137233	17.7883	49	0.0125698	10.4524	49	0.0305216
12.4559	50	0.00647575	17.7318	50	0.0080284	10.3147	50	0.639126	19.3996	50	0.0123359	31.4828	50	0.035511	16.2663	50	0.0244208	13.3044	50	0.031568	18.1501	50	0.0186851	10.6829	50	0.039888
12.6976	51	0.00588209	18.0835	51	0.02532	10.5201	51	0.0259946	19.7864	51	0.0167517	32.1763	51	0.0393841	16.5747	51	0.024421	13.5494	51	0.01205	18.5116	51	0.0282465	10.9225	51	0.0287393
12.9383	52	0.0054346	18.4307	52	0.217837	10.7259	52	0.0877024	20.1632	52	0.0099935	32.8995	52	0.0139318	16.8888	52	0.0222699	13.8014	52	0.0209946	18.8809	52	0.0124998	11.1343	52	0.029555
13.1856	53	0.00522252	18.7854	53	0.00749662	10.9301	53	0.0245648	20.5401	53	0.020372	33.5823	53	0.029891	17.2052	53	0.0222699	14.0413	53	0.0120329	19.238	53	0.0176549	11.3429	53	0.025479
13.4299	54	0.00498332	19.1668	54	0.00682988	11.135	54	0.0301652	20.9313	54	0.0100321	34.2383	54	0.0172382	17.5181	54	0.0205785	14.2841	54	0.0183213	19.6116	54	0.017107	11.5495	54	0.0254913
13.6732	55	0.00491762	19.5146	55	0.00635513	11.3399	55	0.0240752	21.3111	55	0.0149183	34.876	55	0.0109048	17.835	55	0.0205785	14.5266	55	0.00951311	19.9631	55	0.0110962	11.7615	55	0.0224951
13.9145	56	0.0053023	19.8594	56	0.00608095	11.5515	56	0.0252005	21.6911	56	0.0163783	35.5096	56	0.0223862	18.1555	56	0.019746	14.7906	56	0.019768	20.3281	56	0.0232308	12.0114	56	0.022661
14.1643	57	0.00456641	20.2273	57	0.00551914	11.7577	57	0.0217588	22.0959	57	0.0153002	36.2006	57	0.0113889	18.4721	57	0.019746	15.0397	57	0.0098235	20.6989	57	0.0121023	12.2391	57	0.0205203
14.4157	58	0.00409765	20.5785	58	0.005299	11.9639	58	0.0225601	22.4768	58	0.0121674	36.8818	58	0.0179935	18.7916	58	0.0183901	15.2863	58	0.0146047	21.0506	58	0.00939881	12.4551	58	0.0205323
14.6602	59	0.00381203	20.9286	59	0.00515217	12.1727	59	0.0201541	22.8585	59	0.0125168	37.5913	59	0.0287936	19.1117	59	0.01839	15.5414	59	0.010704	21.4148	59	0.0174264	12.6879	59	0.0196192
14.914	60	0.00360567	21.2855	60	0.00520697	12.3775	60	0.0201692	23.2551	60	0.0118045	38.2836	60	0.0159646	19.4376	60	0.0171708	15.8114	60	0.0130856	21.7644	60	0.0176994	12.9	60	0.0196192
15.1603	61	0.00339134	21.6361	61	0.00493336	12.596	61	0.0182549	23.6427	61	0.00991537	38.9271	61	0.00984577	19.7564	61	0.0171701	16.0728	61	0.00729657	22.1171	61	0.0148903	13.1192	61	0.0184287
15.4198	62	0.00320599	21.9858	62	0.00454586	12.8061	62	0.0182688	24.0269	62	0.010191	39.6178	62	0.0234087	20.0746	62	0.0157695	16.3605	62	0.0129162	22.4771	62	0.0229938	13.3297	62	0.0184287
15.6631	63	0.00304307	22.3452	63	0.00415808	13.0184	63	0.0158945	24.4192	63	0.0128859	40.2376	63	0.0102869	20.3958	63	0.0157678	16.6991	63	0.00718228	22.8249	63	0.00926385	13.5409	63	0.0178825
15.904	64	0.00286377	22.6887	64	0.00395122	13.2213	64	0.0158945	24.8043	64	0.00839826	40.8672	64	0.0279034	20.7053	64	0.0157678	16.9869	64	0.0126113	23.1753	64	0.0248473	13.7677	64	0.0178716
16.1518	65	0.00281233	23.0325	65	0.048377	13.4229	65	0.0171442	25.1933	65	0.00742686	41.4677	65	0.0123159	21.0163	65	0.0291221	17.2575	65	0.00689622	23.5243	65	0.0105211	13.9956	65	0.0919409
16.403	66	0.00259635	23.3911	66	0.00370593	13.6323	66	0.0170693	25.5886	66	0.0102996	42.0692	66	0.0120153	21.3298	66	0.0148305	17.5191	66	0.00841232	23.8929	66	0.016938	14.2022	66	0.0160271
16.6521	67	0.00249671	23.7376	67	0.00349854	13.8443	67	0.0188524	25.9749	67	0.00550737	42.7226	67	0.0150274	21.6442	67	0.0169729	17.7816	67	0.00705063	24.2486	67	0.00892382	14.4063	67	0.0165397
16.8939	68	0.00236174	24.0872	68	0.00329233	14.055	68	0.0155684	26.3693	68	0.00608778	43.34	68	0.00824519	21.9549	68	0.0147309	18.0574	68	0.00628295	24.6306	68	0.0127051	14.6225	68	0.0160367
17.1401	69	0.00222676	24.4392	69	0.00318725	14.2594	69	0.0507669	26.7556	69	0.00613155	43.9367	69	0.0125268	22.2686	69	0.0149709	18.3267	69	0.00671932	24.9793	69	0.00760597	14.8413	69	0.0138387
17.3918	70	0.0020964	24.8009	70	0.00298898	14.4669	70	0.0157808	27.1384	70	0.00535092	44.5344	70	0.00972488	22.5849	70	0.0133716	18.5874	70	0.00761562	25.3298	70	0.0124031	15.0605	70	0.0138386
17.6375	71	0.00199946	25.1491	71	0.00414725	14.6697	71	0.0846815	27.5529	71	0.0064579	45.214	71	0.00851124	22.8983	71	0.0152384	18.8467	71	0.00451013	25.6853	71	0.016002	15.2863	71	0.013953
17.8761	72	0.00191555	25.4935	72	0.338389	14.883	72	0.0142644	27.9414	72	0.00505204	45.8187	72	0.0186853	23.2123	72	0.0125272	19.0971	72	0.00736445	26.0698	72	0.00676484	15.4981	72	0.0136877
18.1137	73	0.00182347	25.856	73	0.0030026	15.0878	73	0.12018	28.3304	73	0.00531806	46.4888	73	0.0114769	23.5289	73	0.0258031	19.3449	73	0.00478201	26.4413	73	0.0104202	15.7333	73	0.0130889
18.3509	74	0.00180675	26.2152	74	0.00284034	15.2917	74	0.0120271	28.7443	74	0.00495577	47.1071	74	0.00631117	23.8605	74	0.0118453	19.6014	74	0.00583998	26.8154	74	0.0160243	15.946	74	0.0125425
18.5961	75	0.00186471	26.5656	75	0.00275093	15.4985	75	0.407333	29.1482	75	0.00372077	47.703	75	0.0106357	24.1758	75	0.0130225	19.8605	75	0.00414952	27.2003	75	0.00873874	16.155	75	0.012761
18.8384	76	0.00177669	26.922	76	0.00237978	15.7094	76	0.0111052	29.5595	76	0.00464215	48.345	76	0.0384616	24.4921	76	0.0115595	20.1026	76	0.00562137	27.624	76	0.00825121	16.3701	76	0.0125316
19.0793	77	0.00171706	27.2797	77	0.00229671	15.9268	77	0.165842	29.9681	77	0.00354934	48.9712	77	0.0182611	24.8115	77	0.0120799	20.3529	77	0.00296325	28.0273	77	0.0137759	16.5793	77	0.0679295
19.3281	78	0.00160884	27.6344	78	0.00231238	16.1328	78	0.0100903	30.3685	78	0.00439825	49.6688	78	0.00844789	25.1245	78	0.0118273	20.6063	78	0.00540292	28.4217	78	0.00566818	16.789	78	0.0135023
19.5692	79	0.00150555	27.996	79	0.00212227	16.3402	79	0.0361416	30.769	79	0.00352521	50.2963	79	0.0207486	25.4325	79	0.0122241	20.8471	79	0.00267093	28.8127	79	0.00674342	16.9977	79	0.166575
19.8209	80	0.00142204	28.3466	80	0.00197583	16.548	80	0.0101149	31.2395	80	0.00421415	50.9323	80	0.00916986	25.7443	80	0.0119843	21.0907	80	0.00503046	29.2011	80	0.00852443	17.2049	80	0.0119466
20.065	81	0.00132259	28.6955	81	0.00187455	16.7562	81	0.0101104	31.6917	81	0.00335843	51.5366	81	0.00610086	26.0631	81	0.0120413	21.3538	81	0.00373676	29.5674	81	0.00458359	17.4175	81	0.232681
20.3155	82	0.00122865	29.0533	82	0.00180579	16.9672	82	0.0101103	32.1034	82	0.0046732	52.1453	82	0.00819686	26.3775	82	0.0101107	21.6209	82	0.00377452	29.9228	82	0.00640783	17.6276	82	0.0110468
20.5553	83	0.00117186	29.4084	83	0.00529727	17.1789	83	0.0101108	32.4876	83	0.00260934	52.7665	83	0.00528696	26.6895	83	0.0102799	21.8763	83	0.00328371	30.316	83	0.0239517	17.8409	83	0.336054
20.7971	84	0.00113279	29.758	84	0.535342	17.3863	84	0.0101108	32.8759	84	0.00415791	53.3641	84	0.0063242	27.0092	84	0.00953108	22.1445	84	0.00358652	30.6698	84	0.00829499	18.062	84	0.0108246
21.0434	85	0.00108521	30.1126	85	0.00307033	17.5913	85	0.0101108	33.292	85	0.00273136	53.988	85	0.0113056	27.3175	85	0.00953148	22.4088	85	0.00232799	31.0356	85	0.00708404	18.2737	85	0.0108247
21.2791	86	0.00104969	30.4599	86	0.295335	17.7962	86	0.0106463	33.6778	86	0.00321262	54.59	86	0.00349263	27.6319	86	0.00905039	22.6924	86	0.00326511	31.4043	86	0.00619173	18.484	86	0.0347835
21.5161	87	0.000999482	30.8008	87	0.00326101	18.001	87	0.0106805	34.0751	87	0.00298201	55.1865	87	0.0076493	27.9413	87	0.00905043	22.9622	87	0.00277145	31.7698	87	0.0174562	18.6942	87	0.0100853
21.7509	88	0.000971463	31.166	88	0.106512	18.2177	88	0.0106889	34.4835	88	0.00235878	55.7801	88	0.00977988	28.2583	88	0.0087087	23.2091	88	0.00222004	32.1321	88	0.0107741	18.9153	88	0.0252282
21.997	89	0.000903083	31.5226	89	0.00154783	18.4245	89	0.00937854	34.8759	89	0.00210944	56.393	89	0.00313452	28.5661	89	0.00870867	23.48	89	0.00280423	32.5042	89	0.00516393	19.176	89	0.00975011
22.2361	90	0.00086265	31.8732	90	0.00144526	18.6272	90	0.00939506	35.2674	90	0.00264363	56.9983	90	0.00662225	28.8734	90	0.00836278	23.735	90	0.00139873	32.8684	90	0.0102969	19.4082	90	0.033594
22.4785	91	0.000831038	32.2304	91	0.00137271	18.8307	91	0.00544192	35.7186	91	0.00182062	57.6171	91	0.00408435	29.1897	91	0.00836277	23.98	91	0.00260112	33.236	91	0.0101174	19.6257	91	0.00922705
22.7174	92	0.000776101	32.5785	92	0.00130357	19.0369	92	0.00544194	36.2245	92	0.00439233	58.2586	92	0.00295627	29.5027	92	0.00827696	24.2232	92	0.00151586	33.6322	92	0.004609	19.8414	92	0.871791
22.9548	93	0.000729323	32.9317	93	0.00122408	19.2484	93	0.00797708	36.7726	93	0.00171837	58.9056	93	0.0107827	29.8147	93	0.00827683	24.4729	93	0.00282059	33.9868	93	0.0079096	20.0585	93	0.00874433
23.2029	94	0.000704203	33.2821	94	0.00117865	19.4511	94	0.00797708	37.231	94	0.00244165	59.5755	94	0.00513664	30.1264	94	0.00871375	24.733	94	0.00166132	34.3603	94	0.0031881	20.2652	94	0.275836
23.4428	95	0.00066644	33.6341	95	0.00120726	19.6541	95	0.0101927	37.6496	95	0.00144819	60.2079	95	0.00296986	30.4425	95	0.00871375	24.9863	95	0.00248519	34.7445	95	0.00729083	20.4686	95	0.00873152
23.6836	96	0.000651055	33.9894	96	0.00123274	19.8584	96	0.0101927	38.0674	96	0.00217295	60.8498	96	0.00618317	30.7536	96	0.00776291	25.2508	96	0.00156236	35.1213	96	0.0124587	20.6774	96	0.115306
23.946	97	0.000667187	34.3433	97	0.00105647	20.0708	97	0.00975027	38.464	97	0.001206	61.4865	97	0.00225743	31.0623	97	0.00776117	25.5	97	0.00181956	35.4779	97	0.00271276	20.8898	97	0.00823224
24.2104	98	0.000669968	34.7004	98	0.000962494	20.2806	98	0.00974982	38.8898	98	0.00233421	62.2066	98	0.00521314	31.372	98	0.00716211	25.75	98	0.0017677	35.859	98	0.00756276	21.1461	98	0.033806
24.462	99	0.000573329	35.0485	99	0.000954585	20.4916	99	0.0100036	39.281	99	0.00162523	62.9472	99	0.00436276	31.6857	99	0.00715847	26.0034	99	0.00212962	36.2328	99	0.0119999	21.3781	99	0.00762106
24.7068	100	0.000523072	35.396	100	0.00155006	20.6967	100	0.0100036	39.6713	100	0.00156328	63.6246	100	0.00217796	31.9976	100	0.00710941	26.2496	100	0.00121796	36.5879	100	0.00328372	21.6243	100	0.0177021
24.9499	101	0.000497311	35.7661	101	0.0594541	20.9028	101	0.00997338	40.063	101	0.00128515	64.287	101	0.00434763	32.3128	101	0.00710682	26.4921	101	0.00193542	36.9693	101	0.00501603	21.8846	101	0.00725328
25.1943	102	0.000473757	36.123	102	0.00109717	21.1075	102	0.00997338	40.4581	102	0.00173209	64.9418	102	0.00315869	32.65	102	0.00691251	26.7385	102	0.00112287	37.346	102	0.00365008	22.1593	102	0.00796972
36.4789	103	0.000863932	21.317	103	0.00997522	40.841	103	0.00091211	65.5826	103	0.00273076	32.9668	103	0.00683613	26.9885	103	0.00166608	37.6986	103	0.00208799	22.3963	103	0.0069805
36.8415	104	0.000849476	21.53	104	0.00997522	41.2383	104	0.00148543	66.204	104	0.00644535	33.2832	104	0.00642861	27.2392	104	0.00103279	38.0947	104	0.0041578	22.6183	104	0.0199193
37.1929	105	0.000763774	21.7363	105	0.00997514	41.6381	105	0.000848726	66.8373	105	0.00351548	33.5996	105	0.00642855	27.4853	105	0.00190911	38.4726	105	0.00306878	22.8547	105	0.00675673
37.5555	106	0.000724417	21.9381	106	0.00997514	42.0324	106	0.00154067	67.4399	106	0.0039169	33.9137	106	0.0064286	27.7283	106	0.00118969	38.836	106	0.00354999	23.0781	106	0.00675756
37.9156	107	0.00326202	22.1412	107	0.00993583	42.4208	107	0.000854161	68.0391	107	0.0102843	34.2278	107	0.00745139	27.9676	107	0.00158727	39.1929	107	0.00604248	23.2891	107	0.00632094
38.2827	108	0.00400062	22.3439	108	0.00993582	42.8034	108	0.000993964	68.643	108	0.00176182	34.5371	108	0.00618709	28.2141	108	0.00114158	39.5592	108	0.00187233	23.521	108	0.00632093
38.6349	109	0.000646714	22.5543	109	0.01078	43.198	109	0.000706776	69.2342	109	0.00387129	34.8543	109	0.0607874	28.4564	109	0.0010752	39.9145	109	0.005287	23.7402	109	0.00759889
39.0036	110	0.000610196	22.7575	110	0.0107796	43.613	110	0.00109318	69.8503	110	0.011148	35.164	110	0.00591982	28.6981	110	0.00109517	40.292	110	0.00595866	23.9572	110	0.00619092
39.3686	111	0.00057918	22.9592	111	0.0118696	43.9968	111	0.000673374	70.4657	111	0.00694019	35.4774	111	0.0103643	28.9388	111	0.00074417	40.6649	111	0.00175139	24.1859	111	0.00741247
39.737	112	0.000560972	23.1616	112	0.0118544	44.3988	112	0.00114095	71.0935	112	0.00526056	35.791	112	0.00560138	29.1855	112	0.000734446	41.016	112	0.00264814	24.4104	112	0.00613062
40.1037	113	0.000884322	23.3664	113	0.012418	44.8119	113	0.000691944	71.6933	113	0.0163385	36.1085	113	0.0126101	29.4339	113	0.000909012	41.3967	113	0.00258445	24.6188	113	0.0215782
40.4616	114	0.0229627	23.5688	114	0.0114028	45.2162	114	0.00098528	72.2903	114	0.00281336	36.4257	114	0.00524169	29.6778	114	0.000711109	41.7973	114	0.00176999	24.8254	114	0.00630304
40.8113	115	0.00265397	23.7761	115	0.0192868	45.6346	115	0.000671618	72.8949	115	0.00319123	36.7416	115	0.00605207	29.9184	115	0.000587876	42.1757	115	0.00334007	25.0418	115	0.026537
41.1669	116	0.000549004	23.9808	116	0.0103084	46.0239	116	0.0011385	73.4974	116	0.00958228	37.059	116	0.00501416	30.1603	116	0.000827416	42.5496	116	0.00186042	25.2913	116	0.005606
41.5366	117	0.000491876	24.1862	117	0.0185544	46.4009	117	0.000551442	74.0979	117	0.00228744	37.3721	117	0.00573997	30.4084	117	0.000513189	42.9143	117	0.00281095	25.5355	117	0.134879
41.8999	118	0.000469086	24.3905	118	0.00771118	46.7881	118	0.000999447	74.6943	118	0.0046621	37.6869	118	0.00508396	30.6515	118	0.000867129	43.3027	118	0.00177076	25.77	118	0.00507044
24.5953	119	0.0954011	47.1949	119	0.00059974	75.2949	119	0.00583308	38.002	119	0.00528164	30.9119	119	0.000503303	43.7389	119	0.00207882	26.0308	119	0.260559
24.8094	120	0.00757888	47.6101	120	0.00074129	75.8967	120	0.00121036	38.3235	120	0.00511391	31.1587	120	0.000799597	44.1425	120	0.00413922	26.2717	120	0.00487785
25.0126	121	0.0541295	48.0341	121	0.000585381	76.5113	121	0.00694499	38.6336	121	0.00552624	31.4009	121	0.000410137	44.4971	121	0.00127351	26.5279	121	0.5999
25.2173	122	0.00628662	48.4257	122	0.000779773	77.1235	122	0.00257673	38.9471	122	0.00451158				44.8669	122	0.00254665	26.7744	122	0.00481786
25.4227	123	0.0065175	48.8399	123	0.000484158	77.7293	123	0.0011993	39.2678	123	0.00754098				45.2421	123	0.00217817	27.0194	123	0.410761
25.6271	124	0.00633949				78.3607	124	0.00358543	39.5794	124	0.0040019				45.6034	124	0.0011004	27.2742	124	0.00457388
25.8371	125	0.00633566				79.0012	125	0.00104281	39.8933	125	0.00401147				45.9972	125	0.00169024	27.5485	125	0.0556813
26.0468	126	0.0063356				79.6387	126	0.00159181	40.2075	126	0.0037659				46.3835	126	0.00212349	27.8104	126	0.00434592
26.2545	127	0.0063356				80.2518	127	0.00966321	40.5196	127	0.00376906				46.7603	127	0.00164313	28.0695	127	0.00434593
26.4575	128	0.0500377				80.9141	128	0.00275009	40.8395	128	0.00358755				47.1504	128	0.00279169	28.2774	128	0.00427338
26.6584	129	0.00831799				81.5118	129	0.0027328	41.1491	129	0.00358755				47.5308	129	0.000972795	28.4814	129	0.00402211
26.8624	130	0.0119071				82.113	130	0.00173879	41.4723	130	0.00339294				47.9061	130	0.00199481	28.6927	130	0.00563704
27.0736	131	0.00846813				82.7245	131	0.000808924	41.7824	131	0.00339294				48.264	131	0.00103029	28.9006	131	0.00376256
27.29	132	0.00863324				83.3672	132	0.0019067	42.1037	132	0.00332099				48.6206	132	0.00251309	29.1089	132	0.0517695
27.4915	133	0.00604509				84.0118	133	0.0011808	42.4611	133	0.00332099				48.9721	133	0.00134034	29.3262	133	0.00376134
27.6938	134	0.00622759				84.6619	134	0.00101978	42.7973	134	0.00337445				49.3395	134	0.00116012	29.5388	134	0.183759
27.8991	135	0.00538019				85.278	135	0.00115271	43.1187	135	0.00337273				49.6881	135	0.00145953	29.7571	135	0.00363374
28.1178	136	0.00575618				85.8979	136	0.000980479	43.485	136	0.00318094				50.033	136	0.00108077	29.9641	136	0.544777
28.3283	137	0.00649845				86.5118	137	0.00109504	43.8502	137	0.0031485				50.3901	137	0.00251835	30.167	137	0.00356044
28.5377	138	0.00654606				87.1262	138	0.00153004	44.1741	138	0.00309328				50.765	138	0.00336674	30.3734	138	0.581255
28.7428	139	0.00733726				87.8093	139	0.000727818	44.4952	139	0.00309032				51.1185	139	0.000924589	30.5785	139	0.00341657
28.9463	140	0.00733885				88.4117	140	0.000957373	44.8274	140	0.00300535				51.5048	140	0.00171839	30.7844	140	0.188441
29.1541	141	0.00556203				89.0368	141	0.00137744	45.1543	141	0.00299141				51.8634	141	0.00476042	30.9961	141	0.0029659
29.3718	142	0.00556203				89.6382	142	0.000924089	45.4819	142	0.00263609				52.2206	142	0.00124212	31.2026	142	0.102724
29.5795	143	0.00380486				90.2337	143	0.000765844	45.8181	143	0.00263537				52.5798	143	0.00114939	31.4071	143	0.00282429
29.7862	144	0.00380486				90.8374	144	0.00290547	46.1671	144	0.00251336				52.9362	144	0.00470588	31.6123	144	0.042422
29.9903	145	0.0034062				91.4333	145	0.00172324	46.4999	145	0.00250938				53.307	145	0.00138689	31.8207	145	0.00263379
30.2	146	0.00340574				92.0409	146	0.00097981	46.8604	146	0.00241776				53.6932	146	0.00096624	32.0382	146	0.0026853
30.4121	147	0.00430581				92.6413	147	0.00118179	47.2596	147	0.00241366				54.0412	147	0.00113198	32.2449	147	0.00246926
30.615	148	0.00430458				93.246	148	0.000628789	47.5963	148	0.00241366				54.3985	148	0.00078207	32.4482	148	0.00246926
30.8159	149	0.00472025				93.8431	149	0.00212999	47.9182	149	0.00846291				54.7831	149	0.00149783	32.6508	149	0.00237458
31.0172	150	0.00442064				94.4685	150	0.00134427	48.26	150	0.00229404				55.1389	150	0.000728668	32.8557	150	0.00237377
31.2209	151	0.00442062				95.0853	151	0.000834624	48.5774	151	0.00742482				55.5033	151	0.00205592	33.0666	151	0.0192163
31.4345	152	0.00442062				95.7356	152	0.000643783	48.89	152	0.00213976				55.8631	152	0.00109244	33.275	152	0.00224749
31.6349	153	0.00420858				96.3654	153	0.000626095	49.2029	153	0.00276212				56.2534	153	0.000668471	33.4875	153	0.011453
31.839	154	0.00420826				96.9948	154	0.000494094	49.5384	154	0.00202853				56.6128	154	0.00200811	33.6888	154	0.00215577
32.0428	155	0.00484287				97.6405	155	0.000614657	49.8551	155	0.00360819				56.9948	155	0.000527584	33.8925	155	0.0619939
32.2473	156	0.00484239				98.269	156	0.000470907	50.1781	156	0.00192706				57.3381	156	0.000478574	34.0955	156	0.00206874
32.4505	157	0.00512714							50.5165	157	0.00219449							34.3096	157	0.0564885
32.6598	158	0.00507883							50.8474	158	0.00181998							34.5147	158	0.0021344
32.866	159	0.00604584							51.1896	159	0.00204595							34.72	159	0.00660594
33.0701	160	0.00590614							51.5282	160	0.0017464							34.928	160	0.00211121
33.2755	161	0.00521048							51.8613	161	0.00198776							35.1348	161	0.00211227
33.4803	162	0.00520706							52.1824	162	0.00176889							35.3487	162	0.00211225
33.6983	163	0.00493415							52.5129	163	0.00203786							35.556	163	0.00211222
33.9009	164	0.00425482							52.8349	164	0.00171227							35.7617	164	0.00211222
34.1083	165	0.0322213							53.1469	165	0.00178644							35.9691	165	0.00211222
34.315	166	0.00490823							53.4761	166	0.00162769							36.1765	166	0.00211222
34.5245	167	0.0851694							53.8079	167	0.0016531							36.3924	167	0.00211222
34.7367	168	0.0038646							54.1427	168	0.00160347							36.6031	168	0.00211222
34.9491	169	0.0038646							54.4547	169	0.00160347							36.8071	169	0.00211222
35.1531	170	0.257258							54.7578	170	0.00158958							37.0124	170	0.00218392
35.356	171	0.00473401							55.0868	171	0.00158955							37.219	171	0.0021285
35.5591	172	0.0589692							55.402	172	0.00146828							37.4266	172	0.00162072
35.7641	173	0.00476194							55.7232	173	0.00146577							37.6404	173	0.00161819
35.9727	174	0.0129541							56.0538	174	0.00134078							37.8521	174	0.0113101
36.1775	175	0.00441524							56.3789	175	0.00133545							38.0987	175	0.00180197
36.38	176	0.00501027							56.706	176	0.00126795							38.3266	176	0.0494571
36.5816	177	0.00442829							57.0292	177	0.0012566							38.538	177	0.00190882
36.7862	178	0.00447267							57.362	178	0.00133927							38.7871	178	0.125909
36.9999	179	0.0043675							57.6814	179	0.00118874							39.0296	179	0.0017757
37.2063	180	0.0047996							58.001	180	0.00147496							39.2691	180	0.0251522
37.4108	181	0.0038945							58.324	181	0.00116617							39.4942	181	0.00154222
37.6177	182	0.00411846							58.6503	182	0.00116662							39.7027	182	0.0457946
37.8233	183	0.00357717							58.9826	183	0.00113967							39.9175	183	0.00131415
38.0332	184	0.00357739							59.3099	184	0.00128065							40.1222	184	0.0341504
38.2458	185	0.00346146							59.6388	185	0.00108882							40.3255	185	0.00125732
38.4536	186	0.00346146							59.9602	186	0.00111005							40.5286	186	0.00152986
38.6595	187	0.00346028							60.2746	187	0.00101082							40.738	187	0.00126047
38.8674	188	0.00346028							60.5977	188	0.0024569							40.9595	188	0.00126039
39.0754	189	0.00346036							60.9181	189	0.000954243							41.1673	189	0.00125915
39.2867	190	0.00346036							61.2418	190	0.000954251							41.3702	190	0.00125915
39.4892	191	0.00310231							61.569	191	0.0537566							41.5787	191	0.00476047
39.6918	192	0.00310112							61.8967	192	0.000958673							41.7824	192	0.0015804
39.8944	193	0.00408488							62.2076	193	0.0233446							41.9914	193	0.0833299
40.1012	194	0.00408022							62.5316	194	0.000929399							42.2021	194	0.00119606
40.3127	195	0.00614926							62.8709	195	0.138397							42.4081	195	0.182109
40.5181	196	0.00354604							63.1764	196	0.000918114							42.6125	196	0.00111219
40.722	197	0.0031817							63.501	197	0.0429813							42.8223	197	0.0434532
40.9275	198	0.00266658							63.8196	198	0.00089973							43.0318	198	0.00089471
41.1309	199	0.00407265							64.1353	199	0.111668							43.2433	199	0.0113176
41.3353	200	0.0021111							64.4607	200	0.00080315							43.4593	200	0.00107089
41.5491	201	0.00230834							64.7928	201	0.0157274							43.668	201	0.00522996
41.7591	202	0.00200256							65.1395	202	0.000739329							43.8776	202	0.00101417
41.9663	203	0.00200568							65.4656	203	0.0997515							44.088	203	0.00259828
42.1739	204	0.00199726							65.7823	204	0.000701739							44.3158	204	0.00113652
42.3774	205	0.00199774							66.1233	205	0.0319032							44.5481	205	0.0011449
42.6003	206	0.00199774							66.4519	206	0.00067381							44.7971	206	0.00127
42.806	207	0.00199769							66.7798	207	0.20148							45.0609	207	0.00127052
43.0161	208	0.00199769							67.0991	208	0.000651956							45.3146	208	0.00122439
43.2226	209	0.00199769							67.4285	209	0.0952617							45.5565	209	0.00130581
43.4286	210	0.00199769							67.7582	210	0.000615281							45.7703	210	0.00122996
43.639	211	0.00199769							68.0608	211	0.000615642							45.9828	211	0.00122996
43.8432	212	0.00199867							68.3825	212	0.000585569							46.1888	212	0.00102209
44.0452	213	0.00176923							68.6897	213	0.000585561							46.4003	213	0.00102108
44.2507	214	0.0018365							69.0012	214	0.000592806							46.6051	214	0.00108353
44.454	215	0.00246216							69.3079	215	0.000592071							46.8104	215	0.00103775
44.6571	216	0.0024632							69.6278	216	0.000543888							47.0189	216	0.00161271
44.869	217	0.00128628							69.9497	217	0.000543278							47.2234	217	0.00105759
45.0717	218	0.00129562							70.2634	218	0.000509895							47.4294	218	0.00233985
45.2742	219	0.00167399							70.583	219	0.000502964							47.646	219	0.000918307
45.4769	220	0.00167409							70.8986	220	0.000535659							47.8532	220	0.00161965
45.6816	221	0.00145192							71.2065	221	0.000503131							48.0582	221	0.000925198
45.894	222	0.00145192							71.5327	222	0.000518258							48.2616	222	0.00326993
46.1166	223	0.00113676							71.8821	223	0.000511368							48.4671	223	0.000928166
46.3405	224	0.00113676							72.2303	224	0.000496912							48.685	224	0.00510948
46.5539	225	0.00110238							72.574	225	0.000481194							48.8944	225	0.000868703
46.7594	226	0.00110197																49.104	226	0.0172689
46.9691	227	0.00109751																49.31	227	0.000825506
47.1862	228	0.0010958																49.5152	228	0.0124283
47.3924	229	0.0010999																49.7258	229	0.000789926
47.6	230	0.00109974																49.9383	230	0.11069
47.8079	231	0.00109111																50.1472	231	0.000741373
48.0101	232	0.0010911																50.3492	232	0.000741377
48.2312	233	0.00108174																50.5516	233	0.00467491
48.4538	234	0.00108161																50.7557	234	0.000687104
48.6591	235	0.00136777																50.9658	235	0.00544003
48.8648	236	0.00136777																51.169	236	0.000665328
49.0816	237	0.00123187																51.3701	237	0.0978024
49.2922	238	0.00123185																51.5737	238	0.0006906
49.4988	239	0.00102524																51.7784	239	0.0406228
49.705	240	0.00101548																51.9891	240	0.000658456
49.9097	241	0.00101689																52.2011	241	0.126592
50.1249	242	0.00097023																52.408	242	0.000625521
50.342	243	0.00135801																52.6366	243	0.00369897
50.5429	244	0.00129375																52.8856	244	0.000581269
50.7468	245	0.00258297																53.1413	245	0.0208203
50.9515	246	0.000987576																53.3581	246	0.000555655
51.1544	247	0.00209725																53.5653	247	0.0188435
51.3566	248	0.000913																53.7868	248	0.000510959
51.569	249	0.0134937																54.0085	249	0.00411353
51.7822	250	0.000938033																54.2195	250	0.000498062
52.0045	251	0.0156398																54.4495	251	0.000623952
52.2164	252	0.000926903																54.6814	252	0.000471113
52.4216	253	0.000926903																		
52.6324	254	0.10377																		
52.8406	255	0.000921405																		
53.0462	256	0.0671354																		
53.2512	257	0.00106353																		
53.4547	258	0.0166391																		
53.6725	259	0.00100126																		
53.8876	260	0.00256152																		
54.0959	261	0.00055551																		
54.3028	262	0.000888912																		
54.5069	263	0.000606425																		
54.7162	264	0.00109985																		
54.9276	265	0.000539454																		
55.1324	266	0.000932035																		
55.3382	267	0.000632728																		
55.5414	268	0.000636333																		
55.744	269	0.000592948																		
55.958	270	0.000597378																		
56.171	271	0.00065291																		
56.3773	272	0.00065458																		
56.5862	273	0.000674234																		
56.789	274	0.000674251																		
56.9994	275	0.000650088																		
57.2151	276	0.000650087																		
57.4231	277	0.000641168																		
57.6271	278	0.000636674																		
57.83	279	0.000650299																		
58.041	280	0.000648082																		
58.2598	281	0.000684604																		
58.4656	282	0.000682812																		
58.6718	283	0.00146997																		
58.8791	284	0.000521547																		
59.0862	285	0.00402439																		
59.2971	286	0.000652539																		
59.5046	287	0.00440852																		
59.7119	288	0.000643623																		
59.921	289	0.0110866																		
60.1308	290	0.00079349																		
60.349	291	0.0474216																		
60.5551	292	0.000740025																		
60.762	293	0.104538																		
60.9692	294	0.000717331																		
61.1746	295	0.000717331																		
61.3811	296	0.053251																		
61.5909	297	0.000606651																		
61.7938	298	0.133549																		
61.9992	299	0.000559831																		
62.2064	300	0.128746																		
62.4112	301	0.000542853																		
62.6292	302	0.0361019																		
62.8348	303	0.000475629																		


==> Tikz/SNP2_graph_pffff_1e-61e-6.dat <==
time iter res
0 0 1
1.57868 1 0.004590287662074
3.15323 2 0.003465320989528
4.92568 3 0.002888228948329
6.4685 4 0.002306772548843
8.02194 5 0.002403358586998
9.57846 6 0.00192612175083
11.1387 7 0.001626958116107
12.7704 8 0.002625977776228
14.5141 9 0.001377968194329
16.0938 10 0.001154471211232
17.6423 11 0.001019414011067
19.2266 12 0.001005882039271
20.8445 13 0.000919616231803



==> Tikz/SNP2_graph_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
1.57486 1 0.03711953119566
3.14133 2 0.013128173471517
4.71388 3 0.010771023161995
6.30092 4 0.011039420602351
8.07025 5 0.011357376365028
9.6093 6 0.016139928357794
11.1574 7 0.021472490783891
12.6843 8 0.034443990401336
14.2674 9 0.043251286777492
15.8738 10 0.047780569659873
17.5858 11 0.047269945051123
19.1311 12 0.032390015302219
20.6808 13 0.018361706197399
22.2466 14 0.012920637128747
23.8141 15 0.010063208597065
25.3694 16 0.008600968560896
26.9258 17 0.008634155247966
28.5179 18 0.008319677262294
30.0914 19 0.008914498852334
31.869 20 0.008896675245183
33.4342 21 0.012195955345343
35.0229 22 0.018663316408152
36.5727 23 0.03301740627391
38.1392 24 0.050072859428254
39.7441 25 0.045767284551715
41.4651 26 0.036493705223621
43.0184 27 0.026919385129026
44.5622 28 0.016481185226403
46.1088 29 0.012249947833345
47.6884 30 0.008500625999861
49.4023 31 0.007443746956945
51.0181 32 0.007123748000278
52.5414 33 0.007019232106837
54.0736 34 0.007729724560061
55.6198 35 0.008746348334145
57.1701 36 0.012617548862767
58.7755 37 0.017886294080824
60.5004 38 0.028442912290464
62.1365 39 0.03217960979342
63.6889 40 0.041210614175419
65.2446 41 0.034592578423872
66.7995 42 0.021925297349934
68.3497 43 0.014814286707936
69.9121 44 0.009485375947694
71.487 45 0.006629581971204
73.3594 46 0.00584347395145
74.917 47 0.006943407873687
76.4824 48 0.005953302149266
78.0664 49 0.008182435487237
79.6383 50 0.008165516102108
81.1851 51 0.014192286290603
82.7796 52 0.019526674549628
84.3387 53 0.028359619531196
85.8839 54 0.029944355567921
87.4651 55 0.029969743340057
89.1069 56 0.019632051192878
90.9185 57 0.019745078945538
92.4532 58 0.010940825624261
94.0038 59 0.012650587744314
95.5575 60 0.008868679140294
97.1244 61 0.013195903178688
98.7177 62 0.01099986088892
100.475 63 0.010480889615358
102.062 64 0.008122469917229
103.619 65 0.005628755999165
105.192 66 0.005351194616401
106.746 67 0.005069138206858
108.327 68 0.005163012102664
109.973 69 0.005310721986506
111.7 70 0.007187382625026
113.261 71 0.008260702858733
114.791 72 0.011510137719969
116.336 73 0.015274309661265
117.912 74 0.014542237601725
119.661 75 0.018880938304236
121.257 76 0.013269892884468
122.793 77 0.019266102107533
124.324 78 0.01248556722543
125.878 79 0.013935278569938
127.44 80 0.008903109132642
129.001 81 0.008449798288934
130.578 82 0.006422045628434
132.162 83 0.005079406343465
133.93 84 0.004227855254921
135.486 85 0.004016710718509
137.026 86 0.004491566390763
138.572 87 0.004338309452598
140.129 88 0.005846456145232
141.695 89 0.006744826806705
143.274 90 0.009762033108437
145.098 91 0.010937695624957
146.658 92 0.010003477777005
148.208 93 0.006163612019197
149.768 94 0.005989566668985
151.347 95 0.003328710788064
152.96 96 0.004265736940947
154.776 97 0.002961074980872
156.315 98 0.00487181783404
157.857 99 0.004519979828893
159.405 100 0.008167133268415
160.983 101 0.010020171106629
162.564 102 0.014019614662308
164.409 103 0.015093117479307
165.957 104 0.00936956597343
167.486 105 0.006748521944773
169.033 106 0.004379112471308
170.612 107 0.003423019405996
172.279 108 0.003001173749739
174.029 109 0.002908864853586
175.589 110 0.003236975725117
177.136 111 0.003614862280031
178.691 112 0.004474620922306
180.278 113 0.005404326354594
182.083 114 0.009928966404674
183.752 115 0.014494505112332
185.297 116 0.017896292689713
186.84 117 0.016797315156152
188.416 118 0.016598038533769
189.985 119 0.010953432565904
191.54 120 0.012047802044933
193.091 121 0.008047575989428
194.647 122 0.015853794254712
196.241 123 0.011652552688322
198.06 124 0.020137980802671
199.717 125 0.020356732976282
201.27 126 0.016485445503234
202.808 127 0.011301818877374
204.365 128 0.008318790429158
205.92 129 0.006558365792585
207.522 130 0.005232063365097
209.102 131 0.005098186339292
210.658 132 0.004815556096543
212.255 133 0.006247313417264
214.024 134 0.006794506851221
215.553 135 0.011844004312444
217.099 136 0.015834840370036
218.632 137 0.019326354594144
220.218 138 0.024417994018224
221.764 139 0.017248904500244
223.325 140 0.013497339500591
224.909 141 0.007180592265424
226.621 142 0.007436191486402
228.161 143 0.004282282465048
229.7 144 0.005398170689295
231.238 145 0.003844639006747
232.799 146 0.004026465883008
234.371 147 0.003411221047506
235.951 148 0.003114105863532
237.701 149 0.003172636850525
239.25 150 0.003035395075468
240.837 151 0.003219291229046
242.43 152 0.002858228420394
244.01 153 0.003305557487654
245.568 154 0.002374678305627
247.114 155 0.002657247687278
248.703 156 0.002167307157265
250.267 157 0.002083240592613
252.056 158 0.002611506225221
253.597 159 0.00166213396397
255.152 160 0.003696268345274
256.73 161 0.003200702510955
258.292 162 0.004022796828267
259.855 163 0.003318599151422
261.631 164 0.003079719343396
263.164 165 0.002625252138833
264.721 166 0.002388467691452
266.301 167 0.002382642414968
267.881 168 0.002476664116297
269.578 169 0.002621426584127
271.23 170 0.002733393614801
272.78 171 0.003285890658691
274.333 172 0.005963831119149
275.908 173 0.009010746330945
277.482 174 0.012071624817417
279.288 175 0.015767110662864
280.849 176 0.014017875773805
282.408 177 0.008871461361897
283.969 178 0.006927262293942
285.508 179 0.004507711970508
287.059 180 0.003983880503582
288.64 181 0.0035086509703
290.315 182 0.003951919732907
291.94 183 0.003739610141198
293.491 184 0.005580693120957
295.046 185 0.006585101203311
296.618 186 0.009861758364054
298.214 187 0.012518171384851
299.985 188 0.017061713152953
301.525 189 0.015140241357724
303.069 190 0.009104994087779
304.631 191 0.005396875217361
306.209 192 0.003409299575711
307.79 193 0.002254581971204
309.343 194 0.001903735132503
310.909 195 0.001889389302358
312.46 196 0.001846308339709
314.006 197 0.002345186756625
315.586 198 0.003233350142589
317.142 199 0.005987419141685
318.709 200 0.007771223134173
320.292 201 0.009419906795576
322.112 202 0.007475699033178
323.682 203 0.005484845586701
325.236 204 0.003819225151283
326.826 205 0.003226733671837
328.421 206 0.00286589691869
329.969 207 0.002831449537456
331.53 208 0.002962413925019
333.113 209 0.003358993531335
334.905 210 0.003970447589901
336.462 211 0.005488097308201
338.006 212 0.00690510885442
339.566 213 0.006514024135772
341.143 214 0.00497345586701
342.735 215 0.003927583988315
344.554 216 0.003143145301523
346.097 217 0.002841109063087
347.645 218 0.003088909369131
349.182 219 0.002852272727273
350.72 220 0.003484880364471
352.292 221 0.003534151770189
353.894 222 0.003733350142589
355.768 223 0.002762650413855
357.328 224 0.001969873756695
358.879 225 0.001623895805801
360.404 226 0.001735897614245
361.959 227 0.001927097099534
363.506 228 0.00187115705641
365.08 229 0.001865618696529
366.841 230 0.00201609341309
368.394 231 0.001881286081936
369.941 232 0.001874669611185
371.528 233 0.001822529039438
373.075 234 0.001719908534465
374.653 235 0.001651978855116
376.355 236 0.002247148222856
378.024 237 0.003749234889059
379.573 238 0.003259511720109
381.105 239 0.002808113653753
382.655 240 0.002376078110872
384.237 241 0.002060913264242
386.037 242 0.001922254295055
387.594 243 0.002019458162343
389.16 244 0.001935061208875
390.741 245 0.002152909160465
392.324 246 0.002255755720943
393.935 247 0.002909038742436
395.736 248 0.002753138693747
397.28 249 0.002441051679766
398.826 250 0.001812460875009
400.391 251 0.001523614105864
401.951 252 0.001290220491062
403.492 253 0.001220621478751
405.036 254 0.001233741392502
406.607 255 0.00119372956806
408.179 256 0.001252373582806
409.973 257 0.001118470473673
411.561 258 0.001066521179662
413.122 259 0.001389658830076
414.685 260 0.001615253529944
416.264 261 0.001737280030604
417.827 262 0.001738836335814
419.385 263 0.001756555609654
420.948 264 0.001753790776935
422.515 265 0.001773318494818
424.1 266 0.001752486610559
425.686 267 0.001812704319399
427.449 268 0.001781882520693
428.976 269 0.001892206301732
430.511 270 0.001992366279474
432.062 271 0.001675697294289
433.632 272 0.001749182722404
435.212 273 0.001726585866314
436.751 274 0.001681366070808
438.326 275 0.001582101620644
439.922 276 0.001557122487306
441.641 277 0.001759007442443
443.219 278 0.001949328789038
444.785 279 0.001907647631634
446.342 280 0.00185918480907
447.913 281 0.001482567642763
449.638 282 0.001314704041177
451.247 283 0.001259398692356
452.82 284 0.001240505668777
454.405 285 0.001256668637407
455.991 286 0.00130426201572
457.544 287 0.001460144675523
459.11 288 0.002019458162343
460.671 289 0.002972951589344
462.227 290 0.003883833553593
463.823 291 0.00541517701885
465.525 292 0.004984915142241
467.133 293 0.004391328163038
468.67 294 0.002745487584336
470.238 295 0.002220473673228
471.819 296 0.001631929470682
473.403 297 0.0014171506573
475.175 298 0.00132032065104
476.727 299 0.001310461153231
478.281 300 0.001503095221534
479.836 301 0.001663577241427
481.405 302 0.002052488349447
482.978 303 0.002976959727342
484.528 304 0.004288212074842
486.1 305 0.005414907491132
487.659 306 0.0052179522849
489.224 307 0.004806157404187
490.987 308 0.00311458405787
492.538 309 0.003288716352507
494.083 310 0.00180263615497
495.64 311 0.002576911038464
497.173 312 0.002194016484663
498.743 313 0.003204675871183
500.34 314 0.00314801418933
502.134 315 0.002757329415038
503.701 316 0.00240507407665
505.262 317 0.001952093621757
506.852 318 0.001357619809418
508.419 319 0.00120767545385
509.968 320 0.001192494957223
511.573 321 0.001191451624122
513.113 322 0.001357219865062
514.656 323 0.001418611323642
516.214 324 0.001938321624817
517.771 325 0.002877964804897
519.363 326 0.00345968387007
521.16 327 0.005257955414899
522.786 328 0.004969091256869
524.331 329 0.005040124852194
525.87 330 0.00445632781526
527.467 331 0.005209883842248
529.036 332 0.004253651665855
530.584 333 0.003697720317173
532.18 334 0.0025457501565
533.936 335 0.001934304792377
535.511 336 0.001213596369201
537.104 337 0.00100328649927
538.681 338 0.000991357724143



==> Tikz/SNP2_graph_pttff_1e-61e-6.dat <==
time iter res
0 0 1
1.56192 1 0.006987417120967
3.13058 2 0.005323058788861
4.7296 3 0.004771191984677
6.50981 4 0.003714230145867
8.04512 5 0.004137067923972
9.5808 6 0.003529129217622
11.1594 7 0.003777568881686
12.722 8 0.002673475762487
14.2781 9 0.002386362162959
15.8359 10 0.00210000884043
17.4 11 0.002044473257699
18.96 12 0.001835815529689
20.501 13 0.001586238396935
22.0724 14 0.003467087078238
23.6504 15 0.001452712538677
25.1953 16 0.001266986886695
26.7558 17 0.001016637689701
28.3194 18 0.001168805068513
29.8973 19 0.001057156328275
31.6602 20 0.001155562104022
33.2738 21 0.000938447031089



==> Tikz/SNP2_km_pffff_1e-61e-6.dat <==
time iter res
0 0 1
1.57573 1 0.016988244058435
3.29974 2 0.01595782760375
4.88747 3 0.015386565157352
6.44263 4 0.012153499527582
7.97129 5 0.01029090050149
9.51909 6 0.01203248782615
11.0774 7 0.010620139545025
12.6201 8 0.009775147176394
14.1925 9 0.009086143615088
15.8357 10 0.00829712370085
17.5248 11 0.007460880151174
19.0389 12 0.007716939821208
20.5687 13 0.006315702449306
22.1162 14 0.005196389635875
23.6649 15 0.005570935387746
25.3987 16 0.005311605131187
27.1149 17 0.004875154444364
28.6921 18 0.004875236209027
30.2678 19 0.004549549385857
31.8432 20 0.00444319172905
33.4421 21 0.004260438621993
35.1467 22 0.00383699760157
36.6841 23 0.003202113162294
38.2158 24 0.003437858856022
39.7521 25 0.003280679918599
41.3264 26 0.003339096227924
43.0162 27 0.003481957264336
44.6455 28 0.003517597572498
46.1856 29 0.003042781088742
47.7248 30 0.002773711752308
49.3031 31 0.002559951667999
50.8483 32 0.002232674976379
52.6098 33 0.002750208954139
54.1332 34 0.002630623591831
55.6894 35 0.002170879060978
57.2358 36 0.001923559124936
58.7876 37 0.002108056544807
60.3424 38 0.002149265935024
62.0985 39 0.002169316447416
63.6285 40 0.001990160985537
65.1623 41 0.00198143942147
66.6996 42 0.001799449451268
68.2499 43 0.001783741550985
69.8037 44 0.001773820771858
71.3494 45 0.001918625990261
73.008 46 0.001805917944618
74.7176 47 0.001545006904572
76.2462 48 0.00163404862272
77.7701 49 0.001640844174722
79.3086 50 0.001621729413475
80.8515 51 0.001647503452286
82.6032 52 0.001265135547642
84.2655 53 0.001667481284977
85.8215 54 0.001484328439567
87.3669 55 0.001648275674104
88.9291 56 0.001408550766771
90.4823 57 0.001386964895705
92.2935 58 0.001306072388982
93.8381 59 0.001320744603532
95.3795 60 0.001427692782906
96.9226 61 0.001113589287012
98.4863 62 0.001271631295879
100.159 63 0.001193328003489
101.935 64 0.00121040773312
103.462 65 0.001024565738789
105.006 66 0.001114161639654
106.569 67 0.001080856166873
108.11 68 0.001100316156697
109.842 69 0.001184660949197
111.398 70 0.001293744094774
112.959 71 0.001070381205029
114.507 72 0.000997637909732



==> Tikz/SNP2_km_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
1.559 1 0.02558216713594
3.11371 2 0.013481055551286
4.82912 3 0.080365264900894
6.34836 4 0.065252744028115
7.88275 5 0.052725024278798
9.39851 6 0.015145917319341
10.9461 7 0.011944260073081
12.4691 8 0.027529152023699
14.0056 9 0.047892111312173
15.5596 10 0.042921001334461
17.3181 11 0.028559551174116
18.8687 12 0.021018242284932
20.3962 13 0.011580043177833
21.9405 14 0.019062244548624
23.4903 15 0.016739794171691
25.065 16 0.030607284337905
26.9361 17 0.041159443578869
28.458 18 0.013301078048474
29.9864 19 0.012310153777362
31.5389 20 0.009952210942576
33.0892 21 0.03702806559118
34.6287 22 0.055286699411021
36.1943 23 0.017826855493995
37.729 24 0.015607808340728
39.2552 25 0.008682167834611
40.8335 26 0.032093426209923
42.4404 27 0.032741163565734
44.2501 28 0.037001166779618
45.7624 29 0.025546185608787
47.2996 30 0.010000139734086
48.8441 31 0.010261791810185
50.3983 32 0.010220081185504
51.9362 33 0.012304494546877
53.4749 34 0.022604084427335
55.0194 35 0.047252478533351
56.5728 36 0.021710974016447
58.1059 37 0.008585751315247
59.6594 38 0.009087955620454
61.4596 39 0.008769711239511
63.1625 40 0.034091833241342
64.7196 41 0.056953447589238
66.257 42 0.009037930817654
67.8143 43 0.006409965835016
69.4266 44 0.055022043052072
71.1327 45 0.012099364908579
72.6631 46 0.004776851651308
74.1995 47 0.053911436536272
75.7473 48 0.012185930174877
77.2729 49 0.009334865750477
78.8112 50 0.005779262064292
80.3483 51 0.031802499842799
81.8716 52 0.02750232307918
83.3949 53 0.020554115518169
84.9543 54 0.008308518888555
86.5907 55 0.007703679897156
88.2876 56 0.005501687289089
89.8401 57 0.02219780757219
91.353 58 0.025596699480888
92.8912 59 0.029025215015825
94.4424 60 0.021773714621076
95.9844 61 0.007104570003284
97.534 62 0.005969649756513
99.0842 63 0.005126040145603
100.612 64 0.00855780449804
102.185 65 0.024675781986879
103.847 66 0.02105038112472
105.487 67 0.031242445625974
107.033 68 0.009332350536928
108.561 69 0.006586345185113
110.102 70 0.004906888191771
111.655 71 0.006950513173431
113.196 72 0.011534769333958
114.857 73 0.017319481027605
116.575 74 0.028402979130714
118.083 75 0.018471029630613
119.606 76 0.005936896086747
121.14 77 0.004816906427069
122.7 78 0.0118029889121
124.268 79 0.033447030301337
125.964 80 0.015275311083009
127.74 81 0.009198135947292
129.271 82 0.004236192525624
130.803 83 0.021615535635685
132.352 84 0.031865799383773
133.915 85 0.005719462862173
135.658 86 0.004912260967379
137.188 87 0.027321367437766
138.714 88 0.003413270546151
140.272 89 0.026795897407234
141.834 90 0.007275464790504
143.429 91 0.007211047376842
145.118 92 0.00458021784544
146.661 93 0.004935442852252
148.186 94 0.005519209943478
149.732 95 0.006608374263776
151.312 96 0.015503706446632
152.979 97 0.013599270588071
154.596 98 0.008003130043527
156.142 99 0.005156208734778
157.696 100 0.003568612929595
159.256 101 0.003074401414109
160.781 102 0.007170524491892
162.325 103 0.008018361058905
163.99 104 0.019898413319453
165.658 105 0.034053895436984
167.191 106 0.006074380453996
168.756 107 0.003571980521068
170.313 108 0.040998539778801
171.869 109 0.003322142961943
173.41 110 0.016852419845035
174.975 111 0.008013889568152
176.796 112 0.004876901256908
178.431 113 0.003151793137659
179.941 114 0.006037853963907
181.453 115 0.007629690698601
182.997 116 0.015764799586387
184.595 117 0.018103948186601
186.274 118 0.010452458970579
187.844 119 0.005272264879933
189.398 120 0.003743937287342
190.941 121 0.003161930845601
192.487 122 0.005344130120381
194.039 123 0.005221674154085
195.571 124 0.020872220165026
197.103 125 0.016693192853999
198.648 126 0.002800934821036
200.211 127 0.002757198052107
201.76 128 0.009645215155559
203.528 129 0.015094285574552
205.053 130 0.002988304256999
206.568 131 0.002470736189032
208.077 132 0.002216573859945
209.608 133 0.003728992726841
211.135 134 0.004163782322241
212.707 135 0.007352737740081
214.255 136 0.004298632701968
215.772 137 0.003587414150871
217.325 138 0.002480950750721
218.997 139 0.002453115720783
220.616 140 0.002526042940285
222.144 141 0.003061846306479
223.695 142 0.003495084853524
225.268 143 0.002500716137191
226.835 144 0.002508715913616
228.594 145 0.00252033480287
230.141 146 0.002200602253911
231.681 147 0.002178258773554
233.239 148 0.002246868209797
234.785 149 0.002170349824284
236.345 150 0.002098561437584
237.908 151 0.002183289200651
239.474 152 0.002367423792523
241.176 153 0.002176099881925
242.831 154 0.002306960853496
244.355 155 0.002249711798448
245.904 156 0.002676885886159
247.47 157 0.002739766224874
249.016 158 0.002522493694499
250.55 159 0.002225293266913
252.099 160 0.002327410936987
253.855 161 0.0023274318971
255.4 162 0.002976301099009
256.975 163 0.003420320130791
258.535 164 0.002510658217412
260.087 165 0.001901291841625
261.638 166 0.002006469688183
263.169 167 0.001907258487099
264.704 168 0.00227635210195
266.258 169 0.007801912959638
267.818 170 0.004704399527699
269.375 171 0.001884167429382
270.929 172 0.002236919142871
272.493 173 0.001775419376926
274.035 174 0.003448721083778
275.612 175 0.005789246064739
277.32 176 0.003336046503504
278.873 177 0.001868125956305
280.407 178 0.00155835644768
281.936 179 0.001871898776628
283.506 180 0.002044037197214
285.055 181 0.003213723284589
286.814 182 0.003923830949703
288.342 183 0.001852203257202
289.871 184 0.002588238581979
291.399 185 0.001779918814496
292.939 186 0.00453043757729
294.506 187 0.002511713209762
296.287 188 0.001716025403657
297.811 189 0.004140865932131
299.355 190 0.008379084602002
300.917 191 0.00208424568047
302.482 192 0.001684808808837
304.027 193 0.005117893648387
305.575 194 0.00259777543335
307.123 195 0.004107127137058
308.87 196 0.001819386707096
310.392 197 0.001626483801326
311.933 198 0.003366550454485
313.498 199 0.003123112716501
315.041 200 0.004553116419454
316.609 201 0.003145861425707
318.472 202 0.002193797203921
320.031 203 0.001589181787059
321.565 204 0.001576479958639
323.096 205 0.001703058080473
324.657 206 0.00244974812931
326.194 207 0.004285819086279
327.759 208 0.005062377296006
329.316 209 0.001758958701591
331.144 210 0.001670220570255
332.659 211 0.004800906874218
334.197 212 0.004773302405522
335.746 213 0.002040683579149
337.305 214 0.001593890825759
338.845 215 0.002230805776607
340.418 216 0.001757603280956
342.076 217 0.003985761096633
343.701 218 0.003000558936344
345.238 219 0.00290310139804
346.805 220 0.001846802534776
348.384 221 0.001677186314444
349.942 222 0.001658301252716
351.695 223 0.001802269281557
353.229 224 0.00447865911171
354.781 225 0.003662898504147
356.333 226 0.002112555806301
357.848 227 0.001696700179558
359.395 228 0.001259835532981
361.035 229 0.005423890336689
362.745 230 0.002807348615585
364.297 231 0.001330841408799
365.813 232 0.002407282940564
367.353 233 0.005766958478016
368.911 234 0.001443250494309
370.464 235 0.001051352276618
372.12 236 0.005033354526336
373.876 237 0.003069762242453
375.43 238 0.002065060190458
377.016 239 0.001368946894061
378.584 240 0.001077077321857
380.117 241 0.001339868230757
381.668 242 0.001367801074555
383.216 243 0.004027192253142
384.996 244 0.002651964311914
386.55 245 0.001424386392695
388.101 246 0.001318104646857
389.679 247 0.001071355211033
391.229 248 0.001922992545187
392.795 249 0.001957828252835
394.348 250 0.002583187194768
395.866 251 0.003196347350991
397.407 252 0.001339497935429
398.931 253 0.001026898811562
400.475 254 0.003323868677906
402.002 255 0.001113855333301
403.553 256 0.000812532750176



==> Tikz/SNP2_km_pttff_1e-61e-6.dat <==
time iter res
0 0 1
1.56889 1 0.011120872676089
3.29491 2 0.010744589760131
4.80723 3 0.00955246026626
6.3219 4 0.007930502609818
7.82885 5 0.006952495454812
9.37927 6 0.007680781185854
10.9386 7 0.007135182687232
12.6945 8 0.006041581138936
14.2076 9 0.008415694094188
15.7469 10 0.005483367544426
17.3173 11 0.005438660489121
18.881 12 0.00453501847399
20.5313 13 0.003976206674095
22.2532 14 0.004023846108733
23.7677 15 0.003825195003226
25.306 16 0.003576271186441
26.8452 17 0.003479490938948
28.3955 18 0.013285085918715
30.1643 19 0.003234654858953
31.7195 20 0.002818638203038
33.2991 21 0.002724197994253
34.8606 22 0.002416878775438
36.4265 23 0.001931147733271
37.986 24 0.002269690927218
39.5056 25 0.002132303090728
41.0555 26 0.002002914785057
42.7396 27 0.002115459503841
44.3533 28 0.002093073720016
45.8735 29 0.00208703888335
47.402 30 0.001725324027916
48.968 31 0.001714169256935
50.5162 32 0.001504205031963
52.2796 33 0.001761832150607
53.8106 34 0.001642320098528
55.3334 35 0.001474500029324
56.8821 36 0.001424538150255
58.4612 37 0.001435100580611
60.0166 38 0.001516485836608
61.774 39 0.001304773913553
63.3224 40 0.001199888569585
64.8711 41 0.001091396399038
66.4319 42 0.001157779602369
67.9557 43 0.001067673450238
69.5028 44 0.00111472054425
71.0314 45 0.001073995660079
72.5648 46 0.001135047797783
74.1219 47 0.001040156002581
75.8144 48 0.001095331652103
77.4176 49 0.001051662659082
78.9502 50 0.001048149668641
80.4805 51 0.001041710163627
82.0475 52 0.001042490176529
83.5944 53 0.001076969092722
85.114 54 0.000926954430825



==> Tikz/SNP2_lf_pffff_1e-61e-6.dat <==
time iter res
0 0 1
1.58669 1 0.00356143407269
3.18737 2 0.004296865115283
4.77709 3 0.004439513238018
6.35434 4 0.002865361843493
7.95135 5 0.002692519814042
9.5201 6 0.002692928585101
11.1198 7 0.00251850337885
12.8062 8 0.002873822755571
14.5179 9 0.001943485778985
16.1076 10 0.001629903225074
17.6876 11 0.001677229829906
19.2723 12 0.001661693285449
20.8679 13 0.00159975149315
22.6514 14 0.001211136740408
24.2368 15 0.001041902277763
25.8224 16 0.001097550293439
27.3956 17 0.001113479387882
28.9673 18 0.000964728897194



==> Tikz/SNP2_lf_pfftt_1e-61e-6.dat <==
time	iter	res
0	0	1
1.57415	1	0.03542542829313
3.13255	2	0.012173647319468
4.68749	3	0.010445959624897
6.25115	4	0.012441223094406
7.79457	5	0.011313145782005
9.35221	6	0.015394010580798
10.9043	7	0.018457380775034
12.4751	8	0.03483660879696
14.0517	9	0.03545455413587
15.6316	10	0.026657594682863
17.1951	11	0.016356691304265
18.7735	12	0.012927958899139
20.3466	13	0.013025840829657
21.9351	14	0.013973528906205
23.511	15	0.017589430661395
25.2929	16	0.019469336694742
26.8661	17	0.019916155770737
28.43	18	0.016301686434042
30.005	19	0.01319782654367
31.5789	20	0.012815848278233
33.2044	21	0.013446303405336
34.9656	22	0.014822189117439
36.5546	23	0.018327412670219
38.1235	24	0.018432074714949
39.693	25	0.016130369181994
41.285	26	0.010991424587941
42.8636	27	0.009486267881358
44.46	28	0.009777593154949
46.2716	29	0.009906701808667
47.8995	30	0.012727229320652
49.4539	31	0.013731354685918
51.005	32	0.017700395347505
52.5681	33	0.012802479038943
54.1494	34	0.010820871292424
55.7169	35	0.010472316125213
57.3041	36	0.011222330449398
58.8779	37	0.011210393628603
60.4634	38	0.014563589831739
62.0135	39	0.012665348841651
63.5703	40	0.01324423690292
65.1581	41	0.010578506083004
66.7174	42	0.008324337745182
68.2814	43	0.007638123340782
69.8635	44	0.008831643079509
71.4266	45	0.009043335434214
73.0366	46	0.012161805993239
74.5994	47	0.010498004163563
76.1787	48	0.007536746309135
77.7833	49	0.008101300635994
79.3441	50	0.007565814855135
80.9392	51	0.011020550430681
82.5231	52	0.010229950915793
84.3238	53	0.010354475830325
85.8649	54	0.00776081475964
87.417	55	0.00744722970263
88.9962	56	0.007205236922019
90.584	57	0.007574839091656
92.196	58	0.007930059779599
93.9771	59	0.009745506980653
95.5209	60	0.013615137798659
97.0953	61	0.012565079546974
98.6433	62	0.00761919631773
100.226	63	0.006282959949579
101.793	64	0.005833849003992
103.333	65	0.0057516186329
104.899	66	0.006018516396417
106.467	67	0.006304723161252
108.051	68	0.005806308371054
109.639	69	0.004498185603239
111.225	70	0.004822618842988
112.79	71	0.004796481980175
114.373	72	0.004855325731966
115.961	73	0.004564831261101
117.543	74	0.004185975667985
119.346	75	0.004742728088772
120.955	76	0.004897075956378
122.509	77	0.004976880765484
124.069	78	0.004952787486392
125.662	79	0.005013225997441
127.291	80	0.005097547699536
129.1	81	0.005537223781967
130.64	82	0.007752029259535
132.206	83	0.008038169178174
133.786	84	0.005421302927863
135.36	85	0.004555539639795
136.916	86	0.004497498042361
138.494	87	0.004778452606047
140.253	88	0.005480289921503
141.811	89	0.007200987413816
143.366	90	0.005347170495999
144.934	91	0.005810968505892
146.507	92	0.004577713478103
148.082	93	0.005238669569701
149.677	94	0.004892826448175
151.476	95	0.006299041234554
153.03	96	0.00572059244829
154.57	97	0.0055774938406
156.151	98	0.00534276819649
157.747	99	0.005577971313432
159.396	100	0.005351381806375
161.163	101	0.006027741171527
162.715	102	0.006911180503829
164.27	103	0.006965984835463
165.844	104	0.005000611165225
167.426	105	0.00409745220497
168.994	106	0.003896226054737
170.568	107	0.004128984510781
172.149	108	0.004083720086327
173.871	109	0.00515334517466
175.504	110	0.005408267919555
177.082	111	0.004054069023473
178.627	112	0.004053247770202
180.208	113	0.003878168032239
181.8	114	0.004479564162799
183.586	115	0.002881835023587
185.147	116	0.003391413128593
186.728	117	0.003453513245096
188.316	118	0.003263794190111
189.885	119	0.003044003896178
191.469	120	0.003089058232587
193.039	121	0.003339464084494
194.61	122	0.00348356538513
196.183	123	0.003545990183159
197.772	124	0.003528314138926
199.553	125	0.003666513875361
201.113	126	0.003768158291793
202.689	127	0.003236788326744
204.26	128	0.002924129567028
205.861	129	0.003165654424263
207.448	130	0.003221967570045
209.019	131	0.003255085085659
210.589	132	0.003118260470979
212.152	133	0.002978150843217
213.709	134	0.003077331499838
215.301	135	0.00309716572127
217.062	136	0.003135019767375
218.696	137	0.003116150041063
220.265	138	0.00298665940908
221.842	139	0.00307556485036
223.429	140	0.003593622872859
225.022	141	0.004016339120304
226.85	142	0.004162589048683
228.43	143	0.004102838098512
229.992	144	0.003605158616475
231.56	145	0.002673647319468
233.124	146	0.002629777115682
234.704	147	0.002834784850742
236.27	148	0.002889035313891
237.846	149	0.002806031436811
239.438	150	0.002644015355526
241.199	151	0.00258794094616
242.792	152	0.002582994327623
244.371	153	0.002692421551214
245.917	154	0.002690034187055
247.493	155	0.002716705819439
249.066	156	0.002717402929773
250.662	157	0.002815790981493
252.246	158	0.003467197616456
253.798	159	0.003293359307855
255.386	160	0.002583404954258
256.961	161	0.002370031895185
258.537	162	0.002307311064
260.095	163	0.002291993735556
261.665	164	0.002350579652018
263.257	165	0.002427290437174
264.864	166	0.003242756737142
266.46	167	0.004677056475487
268.036	168	0.004403111212972
269.601	169	0.003072805057392
271.197	170	0.002616178689433
272.89	171	0.002645581466415
274.533	172	0.002747464619263
276.114	173	0.003290007448576
277.673	174	0.003867300750587
279.253	175	0.004417406749556
280.84	176	0.002914370022346
282.611	177	0.002764195267289
284.163	178	0.002188706812582
285.713	179	0.002189012395195
287.277	180	0.002001547011975
288.856	181	0.002184543249489
290.486	182	0.002032735537348
292.236	183	0.002258188659065
293.791	184	0.002497880020627
295.359	185	0.003857512557535
296.925	186	0.006820202830459
298.515	187	0.006311913902099
300.279	188	0.003362459176073
301.916	189	0.002237428140339
303.496	190	0.002154662999675
305.085	191	0.002446933669474
306.671	192	0.002353635478141
308.238	193	0.00255370614412
310.068	194	0.001616140491606
311.639	195	0.001542218147787
313.219	196	0.001558251685479
314.79	197	0.001709075803587
316.375	198	0.00178690387517
318.124	199	0.002596010237018
319.816	200	0.002237466338165
321.377	201	0.002318187895109
322.954	202	0.002077255104185
324.531	203	0.002088504364102
326.111	204	0.002026432895968
327.687	205	0.002428732405126
329.499	206	0.00287779560343
331.196	207	0.003615032754636
332.794	208	0.002698447258351
334.381	209	0.002152189690407
335.964	210	0.001656276857847
337.522	211	0.001528963501977
339.103	212	0.001710154892187
340.772	213	0.001762953837927
342.458	214	0.002946437097729
344.021	215	0.004354829160221
345.59	216	0.004311436429267
347.156	217	0.002911696174488
348.74	218	0.001819515269581
350.308	219	0.002078401038981
351.9	220	0.001889111709544
353.761	221	0.003416805133788
355.405	222	0.003721490097213
356.969	223	0.003240550812659
358.538	224	0.002390954754674
360.131	225	0.002205456559522
361.79	226	0.002121087110143
363.626	227	0.002120609637312
365.182	228	0.002201082908383
366.738	229	0.00268414217231
368.308	230	0.004397792165626
369.882	231	0.003566063141007
371.645	232	0.002212771443305
373.195	233	0.002057153497966
374.762	234	0.002062902270861
376.323	235	0.001927739261636
377.906	236	0.001508088389771
379.504	237	0.00246678698982
381.063	238	0.001883353387192
382.641	239	0.002377098493096
384.243	240	0.002018745583376
385.804	241	0.002036259286847
387.401	242	0.001903063465689
389.116	243	0.002052636604977
390.734	244	0.002118785691094
392.288	245	0.003414532363109
393.856	246	0.004649258007219
395.438	247	0.003698399511068
397.031	248	0.002302440841116
398.825	249	0.00186121774671
400.386	250	0.001641580244084
401.988	251	0.001690989132718
403.557	252	0.001669569701484
405.147	253	0.001643356443018
406.824	254	0.001517064879008
408.548	255	0.001461238755515
410.15	256	0.001565709811112
411.714	257	0.00162824920262
413.292	258	0.001537558012949
414.872	259	0.001594682862545
416.457	260	0.001550172845165
418.024	261	0.001871435665311
419.627	262	0.002464533318054
421.393	263	0.002429114383392
422.948	264	0.001974693939915
424.533	265	0.001820250577742
426.092	266	0.001864531408163
427.687	267	0.001840275788308
429.278	268	0.001839005710575
430.872	269	0.001520875112206
432.665	270	0.00135908821788
434.235	271	0.001509692698485
435.797	272	0.001562720831185
437.382	273	0.00156111652247
438.957	274	0.001618422811742
440.567	275	0.001846502034034
442.363	276	0.002389980710098
443.945	277	0.002710068947077
445.536	278	0.002100708569682
447.136	279	0.001762228079222
448.731	280	0.001656735231765
450.318	281	0.001681735709238
451.919	282	0.001710995244371
453.742	283	0.001983937813938
455.383	284	0.002463225042495
456.977	285	0.003025544796501
458.516	286	0.002382331595332
460.09	287	0.001970530376822
461.727	288	0.001600164250654
463.427	289	0.001414417769629
465.022	290	0.001389866116618
466.614	291	0.00150530949789
468.225	292	0.001712017036231
469.8	293	0.002658024408411
471.589	294	0.004779856376172
473.173	295	0.004635172558681
474.733	296	0.002503103573407
476.32	297	0.002067877537768
477.911	298	0.002043134895624
479.473	299	0.002114507534521
481.06	300	0.002387335510609
482.693	301	0.003703756756241
484.41	302	0.003510934127848
485.98	303	0.002142086365286
487.53	304	0.001841297580168
489.113	305	0.001814091178212
490.692	306	0.001884527970358
492.459	307	0.001894383009607
494.043	308	0.002063924062721
495.61	309	0.002369993697359
497.158	310	0.003054441452281
498.75	311	0.002002616551118
500.313	312	0.001689938692488
501.862	313	0.001442579117248
503.456	314	0.001444565404229
505.158	315	0.001441767413434
506.823	316	0.001485341584064
508.392	317	0.001576892224832
509.957	318	0.00163668137283
511.547	319	0.001584923317863
513.126	320	0.001549724020703
514.97	321	0.001557010256116
516.529	322	0.001543268588017
518.108	323	0.001588189232033
519.699	324	0.001504641035925
521.287	325	0.001432217956798
522.97	326	0.001263211673256
524.709	327	0.001224135296702
526.264	328	0.001218310128154
527.823	329	0.001217613017819
529.383	330	0.001215645829752
530.98	331	0.001173418132508
532.538	332	0.001069185813327
534.124	333	0.001020158902958
535.75	334	0.001084082965679
537.479	335	0.001106552837144
539.07	336	0.001064707118165
540.663	337	0.000984348440574


==> Tikz/SNP2_lf_pttff_1e-61e-6.dat <==
time iter res
0	0	1
6.98819	1	0.005537761355911
14.5903	2	0.007267783099893
21.8373	3	0.006305079996056
29.2868	4	0.004296444677395
36.8104	5	0.004796307155794
43.7347	6	0.005176364966761
50.4365	7	0.004348344810765
58.273	8	0.005065610777542
64.7189	9	0.003237990212614
71.5166	10	0.002824174740655
77.8126	11	0.005306206116338
84.5445	12	0.002574632713535
90.9024	13	0.002352724744028
97.3868	14	0.002270071666918
103.733	15	0.003397115679019
111.258	16	0.002073493619517
118.529	17	0.001831569770157
126.797	18	0.001629215815503
133.832	19	0.002075107552271
140.325	20	0.001476494185172
146.653	21	0.001463878524315
153.011	22	0.006039222198581
159.335	23	0.001272967404786
165.795	24	0.001174714707546
173.62	25	0.001114744910403
181.627	26	0.001092949033976
189.127	27	0.001414344800386
196.38	28	0.001275920227092
204.207	29	0.002972755154465
211.112	30	0.001155368272469
217.4	31	0.001286486037665
223.639	32	0.000908908805015




==> Tikz/SNP2_re_pffff_1e-61e-6.dat <==
time iter res
0 0 1
1.54393 1 0.013677962443341
3.08979 2 0.010706114520058
4.80803 3 0.009156486078135
6.44639 4 0.009138786963091
7.97908 5 0.007941784095464
9.50787 6 0.007124232986957
11.0537 7 0.008083006999476
12.6095 8 0.006266720113472
14.4304 9 0.005752995590639
15.9626 10 0.005686361814313
17.4784 11 0.005267398476766
19.0017 12 0.004613154080972
20.5479 13 0.009896333754741
22.0812 14 0.004238734544109
23.6446 15 0.003903801917918
25.2627 16 0.004293040609294
26.9211 17 0.003588868675033
28.4604 18 0.003326015232339
29.9893 19 0.003502217014585
31.5079 20 0.003180308963646
33.0277 21 0.002840510622553
34.5487 22 0.002857722549413
36.103 23 0.002733452560821
37.6486 24 0.002579205081558
39.4524 25 0.002341518917086
40.9959 26 0.002345379420924
42.5253 27 0.002153969967007
44.0593 28 0.002094761185286
45.6038 29 0.002193333538898
47.2167 30 0.00201278406463
48.9791 31 0.001881378927569
50.5076 32 0.002054805587247
52.0513 33 0.001773568499275
53.582 34 0.001649810366625
55.1553 35 0.008455181770528
56.8714 36 0.001576633467978
58.5386 37 0.001501439980266
60.1031 38 0.001745866609109
61.638 39 0.001470074928309
63.1762 40 0.001409867102464
64.7494 41 0.001520051802288
66.6111 42 0.001367105547162
68.1808 43 0.001176059942647
69.6966 44 0.001068157010268
71.2371 45 0.001076470044094
72.7818 46 0.001157528290833
74.2992 47 0.001059714470722
75.84 48 0.001046992075483
77.4701 49 0.001098788196479
79.1072 50 0.001064617187259
80.6275 51 0.001067133298387
82.1662 52 0.0010467577318
83.7158 53 0.001046412383214
85.2709 54 0.00105183312263
86.8043 55 0.001339915512935
88.375 56 0.000998248589313



==> Tikz/SNP2_re_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
1.56192 1 0.049751836587286
3.11376 2 0.028308050718676
4.94015 3 0.054278800117501
6.44755 4 0.151194655998332
7.96652 5 0.053768103594078
9.49966 6 0.026421550986359
11.0616 7 0.023046070777757
12.6769 8 0.031352519211523
14.4388 9 0.133640734660347
15.9764 10 0.03899325641518
17.5202 11 0.019818865505985
19.0629 12 0.02586799969989
20.6088 13 0.088531073518173
22.1509 14 0.039028099753681
23.7066 15 0.016946197561729
25.2689 16 0.021806716117079
27.0001 17 0.074531681369114
28.5325 18 0.036666382663786
30.0689 19 0.014717877048795
31.5966 20 0.01740984286163
33.1328 21 0.046988276615415
34.6559 22 0.021815999196314
36.1957 23 0.013045778297178
37.7694 24 0.012928277403841
39.5318 25 0.014771032214828
41.1438 26 0.03333998832621
42.6555 27 0.012427131007138
44.1671 28 0.01190977101314
45.6949 29 0.01901301792906
47.2405 30 0.028084112327802
48.7829 31 0.011525871178837
50.3266 32 0.01042236738867
51.8616 33 0.01566335231066
53.3913 34 0.022215044437973
54.9567 35 0.019240389787596
56.5485 36 0.009785255672534
58.2678 37 0.010113546047252
59.8171 38 0.018984151367601
61.3486 39 0.025935524563918
62.8749 40 0.009218390161462
64.4132 41 0.009213481574359
65.9535 42 0.013676391857849
67.504 43 0.028641224247403
69.1943 44 0.008225774660246
70.7535 45 0.008282948255099
72.2704 46 0.008414055853617
73.7909 47 0.018530297808812
75.3317 48 0.00862492163428
76.8545 49 0.007681519169559
78.3887 50 0.009753502454929
79.9272 51 0.013543376777296
81.4657 52 0.014004351602349
83.0214 53 0.007040961269213
84.7686 54 0.007061485775906
86.2837 55 0.008198116170743
87.8329 56 0.014192047834563
89.3668 57 0.006712022350603
90.9319 58 0.00653887384804
92.4966 59 0.007402530847164
94.3261 60 0.007529060488799
95.8529 61 0.006138976597739
97.4021 62 0.006081281624463
98.9623 63 0.005912990842815
100.521 64 0.00611375968524
102.214 65 0.005718287793259
103.848 66 0.005900134413901
105.39 67 0.013132123650616
106.946 68 0.007467525118359
108.473 69 0.005277977356917
110.025 70 0.006015206446781
111.589 71 0.01724656239946
113.147 72 0.012023660407158
114.933 73 0.005141783139639
116.452 74 0.005239280904706
117.999 75 0.005229438297407
119.543 76 0.011338047781153
121.079 77 0.015650254267355
122.614 78 0.005079472059839
124.161 79 0.004665879088529
125.711 80 0.011425957269859
127.256 81 0.010170389011886
128.98 82 0.004600020092144
130.498 83 0.004442907155219
132.043 84 0.009546171874305
133.596 85 0.012830232827257
135.14 86 0.004462554220177
136.701 87 0.004162532729213
138.251 88 0.014596561191388
140.007 89 0.010636183408213
141.531 90 0.00412154729856
143.053 91 0.004076428990166
144.575 92 0.007971431005739
146.109 93 0.016517904262205
147.657 94 0.004160269183865
149.233 95 0.003749639167982
151.035 96 0.006268647226458
152.563 97 0.013778760060378
154.094 98 0.008258303587211
155.64 99 0.003694080574584
157.206 100 0.004139172432561
158.834 101 0.010374489589599
160.582 102 0.010543835844639
162.098 103 0.003482464517655
163.608 104 0.003645350766871
165.139 105 0.006631183261972
166.662 106 0.009057958205797
168.214 107 0.003365828349507
169.818 108 0.003366095396992
171.494 109 0.003595985131813
173.052 110 0.00793301431756
174.589 111 0.003419365011947
176.13 112 0.003145717639249
177.666 113 0.005421992250536
179.222 114 0.006625498965509
180.854 115 0.004458128861856
182.601 116 0.003093071135092
184.126 117 0.003066658867185
185.657 118 0.008270778519718
187.21 119 0.01202853084462
188.756 120 0.003215429749344
190.302 121 0.002825909201312
191.841 122 0.010723075573167
193.392 123 0.014180094280479
195.068 124 0.003248581787107
196.721 125 0.002761181977601
198.264 126 0.011319761386714
199.789 127 0.018840708718592
201.328 128 0.003605993054222
202.891 129 0.002617790194779
204.448 130 0.011418403641002
206.233 131 0.018064872192345
207.754 132 0.003421946470967
209.295 133 0.002582539926778
210.844 134 0.014589058428718
212.384 135 0.012093359800706
213.922 136 0.00378383396259
215.478 137 0.002527044916115
217.016 138 0.002876355742856
218.541 139 0.006572292933288
220.086 140 0.014697784904696
221.633 141 0.002712884532483
223.206 142 0.002428962189891
225.029 143 0.004164287612685
226.62 144 0.01386332509725
228.142 145 0.002653854321782
229.671 146 0.002329696824805
231.232 147 0.003794019916656
232.755 148 0.0145514174499
234.307 149 0.003501742802752
235.873 150 0.002237450993607
237.42 151 0.004687115721848
238.974 152 0.014020501616909
240.512 153 0.003214743055812
242.073 154 0.00221723168404
243.877 155 0.005064326652483
245.55 156 0.012734095732708
247.096 157 0.003939064850574
248.626 158 0.002385802229719
250.18 159 0.002201145252214
251.781 160 0.002666965081634
253.467 161 0.011960268420872
255.008 162 0.006832816829587
256.526 163 0.002167204788543
258.076 164 0.002252596400963
259.636 165 0.00496517573632
261.328 166 0.021410722846675
262.925 167 0.004188652516541
264.467 168 0.002076777423551
266.02 169 0.004282691380852
267.542 170 0.018656954615916
269.067 171 0.004071927332564
270.626 172 0.001569768698728
272.196 173 0.001994666680231
273.944 174 0.005770679966479
275.486 175 0.011615739015765
277.042 176 0.007308034187165
278.601 177 0.00177653975129
280.175 178 0.001469206245859
281.761 179 0.014207562021778
283.607 180 0.006753173096365
285.144 181 0.001720599661486
286.656 182 0.001556530773408
288.178 183 0.011336877858839
289.703 184 0.004488788456427
291.254 185 0.00172870010186
292.801 186 0.001644898057802
294.334 187 0.008872029573601
295.872 188 0.008939974083677
297.425 189 0.001804910367419
299.062 190 0.001558616287099
300.74 191 0.005102514442818
302.272 192 0.001910101643359
303.801 193 0.001173522369042
305.369 194 0.001229302230355
306.923 195 0.001458435330637
308.478 196 0.001892438359718
310.012 197 0.001514973098145
311.579 198 0.001525451532789
313.263 199 0.001713936190911
314.962 200 0.005330547561793
316.493 201 0.004857759064673
318.019 202 0.001417564348906
319.555 203 0.001326005211241
321.106 204 0.005098356131983
322.865 205 0.010537884500691
324.441 206 0.00183446362241
325.99 207 0.001362921346886
327.513 208 0.004724095440228
329.06 209 0.007662444349212
330.601 210 0.001829186255447
332.129 211 0.001576521185131
333.657 212 0.005360393297362
335.21 213 0.002812734858726
336.802 214 0.001013296421437
338.547 215 0.001598380929249
340.101 216 0.004309688609916
341.666 217 0.002080617820715
343.2 218 0.00153704902356
344.76 219 0.001400918389017
346.297 220 0.001502549031826
347.876 221 0.001798997173112
349.605 222 0.001463267618458
351.312 223 0.001448134927649
352.86 224 0.001440733897355
354.393 225 0.002186928152782
355.92 226 0.001513726876549
357.477 227 0.001476263929388
359.097 228 0.001466840968136
360.852 229 0.003372669851738
362.374 230 0.002156128676195
363.92 231 0.001786013578729
365.487 232 0.001842271582205
367.047 233 0.004637813669525
368.79 234 0.002224187635193
370.32 235 0.001177729002756
371.839 236 0.001185332226146
373.359 237 0.002581509886479
374.899 238 0.005228064910342
376.435 239 0.002049538580096
378.003 240 0.001382021600327
379.56 241 0.001325954345053
381.123 242 0.003678248473696
382.908 243 0.006764554405838
384.488 244 0.001629256705117
386.041 245 0.001385188020504
387.581 246 0.004441343019951
389.138 247 0.008399876903826
390.696 248 0.001765794269161
392.226 249 0.001394445666646
393.757 250 0.006961419268366
395.322 251 0.00553454640713
396.911 252 0.001667622527109
398.706 253 0.001481693894913
400.22 254 0.007142986124976
401.741 255 0.002346736997649
403.278 256 0.001042190959298
404.826 257 0.002316814962798
406.521 258 0.006410754638043
408.227 259 0.002560209670425
409.748 260 0.001337615418559
411.273 261 0.001277059222231
412.821 262 0.001399748466702
414.371 263 0.005647888989632
416.18 264 0.002259819399601
417.7 265 0.001275723984806
419.258 266 0.001551062658242
420.812 267 0.004486626643455
422.376 268 0.002194469065092
423.976 269 0.001350840627333
425.836 270 0.001875588935078
427.349 271 0.005894729881469
428.863 272 0.002201145252214
430.398 273 0.001611809602773
431.934 274 0.003391630223163
433.466 275 0.007055025770082
435.012 276 0.001370246077899
436.562 277 0.000998185348758



==> Tikz/SNP2_re_pttff_1e-61e-6.dat <==
time iter res
0 0 1
1.54809 1 0.02429314144174
3.09776 2 0.019321835951663
4.90213 3 0.01683403718935
6.41898 4 0.016450690735192
7.97156 5 0.014189466217735
9.4907 6 0.01260875507279
11.0581 7 0.017851475273928
12.6548 8 0.011445048968726
14.3383 9 0.010121487167382
15.8711 10 0.009157676925006
17.4002 11 0.009196757029054
18.9443 12 0.008327958877791
20.5 13 0.007317004024347
22.0273 14 0.018543057577644
23.5592 15 0.006683409366349
25.1194 16 0.006294110537961
26.9458 17 0.006080457576062
28.5203 18 0.005785233368084
30.0653 19 0.005265174318724
31.6036 20 0.005020358927037
33.1486 21 0.005067243757066
34.6682 22 0.00477951931472
36.2128 23 0.006708958266741
37.8398 24 0.004335124316522
39.4764 25 0.004404632686554
40.9942 26 0.004020473004797
42.5147 27 0.00391494542904
44.0628 28 0.004298099871126
45.6247 29 0.00367755073919
47.347 30 0.003430747457817
48.9314 31 0.009123498776205
50.4516 32 0.003247940670529
51.9676 33 0.003123290951375
53.5211 34 0.002964824517909
55.0771 35 0.003237199289329
56.5936 36 0.002888810327087
58.1278 37 0.002728468952213
59.6691 38 0.004906936266675
61.2407 39 0.002578484934394
62.9632 40 0.002535530704425
64.4971 41 0.002448831606542
66.0342 42 0.002510930569564
67.5505 43 0.002336391596196
69.0928 44 0.01152704941826
70.6518 45 0.002261213222629
72.1926 46 0.003407706009187
73.7284 47 0.002270859005536
75.4559 48 0.002151235484734
77.0263 49 0.003926454858527
78.5598 50 0.002104700794365
80.0847 51 0.001982456873524
81.631 52 0.002236285537764
83.1948 53 0.00198872550293
85.0123 54 0.001986421358068
86.5367 55 0.001867430347621
88.0442 56 0.001981293506265
89.5827 57 0.001857129464704
91.1523 58 0.001824769783173
92.7497 59 0.012097099375283
94.5793 60 0.001749715652711
96.0941 61 0.00166336669449
97.5976 62 0.001680749434412
99.1273 63 0.001656917347839
100.651 64 0.001613974412697
102.203 65 0.005231244656135
103.808 66 0.001567665618883
105.471 67 0.00280344401888
106.998 68 0.001534492709753
108.519 69 0.001548566065142
110.067 70 0.001499343205766
111.627 71 0.001517222918109
113.33 72 0.001480051639953
114.905 73 0.001444450342855
116.447 74 0.002326056828796
117.991 75 0.001410611038887
119.566 76 0.001371395396906
121.119 77 0.002279781919466
122.878 78 0.001365126767499
124.382 79 0.001325222141025
125.9 80 0.001352002177643
127.459 81 0.00133926161193
129.013 82 0.001291868514651
130.575 83 0.001251579864033
132.333 84 0.001571065362039
133.834 85 0.001248055877772
135.357 86 0.00124025115179
136.883 87 0.001180874242258
138.428 88 0.001187075102698
139.98 89 0.001199826963239
141.51 90 0.001175960992183
143.045 91 0.001117520423872
144.614 92 0.001149440736603
146.341 93 0.001121333557724
147.865 94 0.001112185876721
149.377 95 0.001109443492541
150.891 96 0.001083646105939
152.449 97 0.001070239145388
154.094 98 0.001072766927841
155.721 99 0.001076132786513
157.244 100 0.001033065608266
158.768 101 0.000981643645925



==> Tikz/SNP2_smoothing2.dat <==
tacg	iacg	racg	tagm	iagm	ragm	tars	iars	rars	tppcg	ippcg	rppcg	tppgm	ippgm	rppgm	tpprs	ipprs	rpprs	tpcg	ipcg	rpcg	tpgm	ipgm	rpgm	tprs	iprs	rprs
0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6	0	0	24696.6
1.723	1	105.567	2.40962	1	105.566	1.22291	1	105.568	2.75636	1	2261.36	4.30451	1	105.352	2.26949	1	105.567	1.4684	1	2260.45	2.30868	1	105.353	1.17268	1	105.567
3.20792	2	147.562	5.03826	2	147.601	2.42824	2	105.543	5.47862	2	5533.22	8.68321	2	146.685	4.4875	2	105.445	2.92485	2	5548.64	4.60765	2	146.711	2.34504	2	105.543
4.67724	3	117.831	7.56066	3	147.405	3.65121	3	147.526	8.09552	3	2699.89	12.9938	3	146.087	6.65602	3	147.529	4.39378	3	2684.05	6.95411	3	146.261	3.51881	3	147.526
6.36004	4	91.4545	9.97486	4	117.85	4.83288	4	147.532	10.7068	4	1572.64	17.3074	4	117.21	8.98937	4	147.533	5.84751	4	1581.79	9.2969	4	117.175	4.68601	4	147.532
7.95304	5	90.3311	12.3995	5	128.147	6.01837	5	117.264	13.6701	5	2529.66	21.6345	5	1484.27	11.3606	5	117.817	7.30874	5	2496.73	11.6044	5	1031.36	5.85122	5	117.234
9.5647	6	88.5204	14.8452	6	91.5934	7.20885	6	117.838	16.3167	6	1362.88	25.9474	6	90.1044	13.3945	6	117.838	8.75171	6	1373.96	13.9267	6	90.0932	7.02303	6	117.838
11.0354	7	77.4772	17.2722	7	87.2285	8.40592	7	118.309	19.1453	7	583	30.2583	7	2191.96	15.4743	7	126.585	10.2123	7	579.828	16.2427	7	2037.44	8.20546	7	118.346
12.7252	8	79.2329	19.7877	8	88.5159	9.5951	8	91.5977	21.7899	8	88168.7	34.5666	8	85.6006	17.5798	8	91.5973	11.7008	8	96532.2	18.5654	8	85.8349	9.37731	8	91.5972
14.5372	9	60.358	22.2103	9	77.3145	10.7567	9	91.5979	24.3589	9	10092.6	38.8718	9	5949.27	19.682	9	91.5969	13.1797	9	11556	20.8842	9	5735.01	10.5617	9	91.5974
16.1044	10	53.1459	24.5011	10	77.4286	11.938	10	88.7772	26.9444	10	3509.26	43.1894	10	77.228	21.8183	10	88.6887	14.6465	10	1919.01	23.1854	10	78.0265	11.7553	10	88.7758
17.6532	11	48.9244	26.8232	11	60.4269	13.12	11	88.6889	29.5296	11	15492.3	47.5185	11	3552.6	23.9984	11	88.6876	16.0927	11	26088.8	25.5529	11	4072.21	12.9207	11	88.6879
19.1967	12	45.8822	29.2033	12	50.066	14.2956	12	99.2688	32.1102	12	5065.63	51.8099	12	60.6187	26.1366	12	78.5587	17.5504	12	1991.13	27.8904	12	60.6037	14.0972	12	100.743
20.7004	13	43.3223	31.5345	13	53.1376	15.475	13	77.5116	34.6932	13	4658.12	56.1061	13	2450.6	28.3361	13	77.5109	19.011	13	6822.47	30.2082	13	1930.1	15.272	13	77.5111
22.2998	14	43.5848	33.8955	14	48.244	16.6385	14	77.5082	37.2603	14	915.267	60.4191	14	52.8499	30.5322	14	76.1209	20.4951	14	248.679	32.5257	14	52.8747	16.4608	14	77.5076
24.0492	15	48.3084	36.2407	15	45.9766	17.8166	15	60.4001	39.8661	15	2221.42	64.7161	15	3866.85	32.6735	15	60.3951	22.0249	15	1327.65	34.8728	15	3490.07	17.646	15	60.4001
25.6647	16	38.9017	38.6262	16	43.2075	18.9831	16	60.3951	42.4521	16	862.149	69.0107	16	45.782	34.6888	16	60.3917	23.5086	16	740.286	37.2099	16	45.8611	18.8178	16	60.3949
27.3879	17	34.926	40.9614	17	43.2077	20.1896	17	66.2186	45.0588	17	3324.79	73.2985	17	2679.22	36.7478	17	53.1721	25.0284	17	19286.8	39.5453	17	2552.73	19.9966	17	64.813
28.9833	18	28.1751	43.3828	18	43.4593	21.3859	18	53.1687	47.6577	18	693.527	77.6037	18	42.8766	38.8412	18	53.1686	26.5703	18	820.858	41.8747	18	43.1558	21.1741	18	53.1686
30.522	19	23.0154	45.7795	19	39.9109	22.5649	19	53.2071	50.2433	19	3424.4	81.8965	19	1630.48	40.9238	19	51.8445	28.0695	19	19773.7	44.1873	19	2160.44	22.3567	19	53.2115
48.2827	20	39.0771	23.7291	20	46.039	52.8571	20	595.367	86.2038	20	42.9255	43.1447	20	46.0389	29.5766	20	1368.37	46.5034	20	43.3367	23.5276	20	46.039
50.7844	21	34.9006	24.9196	21	46.0391	55.483	21	1209.78	90.4994	21	801.856	45.2049	21	46.521	31.121	21	2997.77	48.8496	21	1523.79	24.7189	21	46.039
53.1722	22	34.919	26.0969	22	449.921	58.0599	22	2334.71	94.8005	22	39.5467	47.3118	22	43.4312	32.7115	22	1130.17	51.1574	22	39.2489	25.8983	22	177.99
55.546	23	28.4595	27.3212	23	43.4316	60.6359	23	1136.94	99.097	23	686.572	49.4018	23	43.4324	34.2234	23	6211.93	53.4706	23	428.621	27.0737	23	43.4315
57.9832	24	28.5792	28.6016	24	43.4314	63.227	24	657.486	103.418	24	49.065	51.5057	24	43.7199	35.7349	24	1422.69	55.7793	24	161.689	28.2482	24	43.4314
60.3847	25	28.1597	29.8882	25	43.7304	65.84	25	1869.61	107.714	25	101.515	53.5427	25	43.7198	37.2161	25	5531.78	58.1035	25	35.7769	29.4147	25	43.7498
62.7256	26	27.4432	31.2046	26	43.72	68.4232	26	3962.91	112.017	26	3351.27	55.5523	26	43.9427	38.6866	26	2101.68	60.4303	26	2559.45	30.5874	26	43.72
65.074	27	27.0085	32.4388	27	104.22	71.0342	27	2827.4	116.344	27	28.1165	57.5851	27	38.8232	40.1411	27	6116.98	62.7824	27	28.1151	31.7614	27	36.8183
67.4951	28	25.7772	33.7425	28	38.8231	73.6516	28	3995.72	120.661	28	944.384	59.6325	28	38.8233	41.6073	28	803.67	65.1079	28	1862.14	32.9367	28	38.8231
69.9308	29	26.0737	35.1849	29	38.82	76.2436	29	4492.88	124.994	29	26.9084	61.6871	29	36.7629	43.0509	29	5230.5	67.4135	29	27.0893	34.1022	29	38.8209
72.3304	30	22.9678	36.6535	30	34.9296	78.8496	30	465.766	129.333	30	319.386	63.832	30	34.9038	44.5122	30	2238.31	69.7158	30	396.181	35.2857	30	34.906
37.9295	31	34.9039	81.4778	31	994.439	133.646	31	26.474	65.9931	31	35.2451	45.9674	31	3018.05	72.0393	31	29.5409	36.4608	31	34.9039
39.2786	32	173.452	84.1041	32	508.461	137.928	32	140.176	68.114	32	28.2131	47.4424	32	2854.74	74.3717	32	107.862	37.6327	32	28.5308
40.5541	33	28.2159	86.6965	33	1042.59	142.514	33	40.7501	70.1408	33	28.2133	48.8909	33	464.653	76.6939	33	102.509	38.8095	33	28.2159
41.802	34	28.2178	89.2887	34	416.604	147.219	34	30.4099	72.2157	34	27.1726	50.3706	34	1141.21	79.0024	34	23.5058	39.9902	34	28.2328


==> Tikz/msi_mouse.txt <==
beta	dpcg	mpcg	cg
1 	5.6294670846395	1.65237394184763	1
1e-1 	4.54621435594887	33.1433691756272	1
1e-2 	3.80767626199416	43.0518867924528	1
1e-3 	4.81774960380349	37.8423236514523	1







==> Tikz/news20_beta_tol.dat <==
tol b1 b2 b3 b4 b5
1.00E-06	1.35005363708575	0.306174445055215	0.400773503419285	0.740066425412921	1.16631317194471
1.00E-05	1.5631987866709	1.47216099511895	0.7466239027684	0.970440104925678	1.24637784512985
0.0001	1.875135505722	1.90568257556	1.9129410550932	1.78509868856041	1.43802547896115
0.001	3.05118951656189	2.98144704067854	3.04052807405285	2.93632673519365	2.33499143697424
0.01	2.67184141390017	2.70480576843218	2.77587990942219	2.65629465235764	2.75534332414782


==> Tikz/news20_graph_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0663571 1 0.284669145891263
0.133504 2 0.395667928940981
0.200631 3 0.326469008559444
0.267752 4 0.287304965021178
0.333721 5 0.229605884872424
0.400313 6 0.248767752857114
0.464909 7 0.238712616171162
0.530861 8 0.240800467744019
0.604727 9 0.184763646499738
0.674085 10 0.172394944557377
0.739605 11 0.126406461394122
0.805754 12 0.157011741190708
0.871413 13 0.148908483979087
0.937959 14 0.139909850498678
1.00484 15 0.130087905961697
1.0726 16 0.117107329575971
1.1386 17 0.114385848023985
1.20605 18 0.10944394210308
1.27397 19 0.088957705878754
1.34071 20 0.102483530379566
1.40848 21 0.096253288825133
1.47516 22 0.085022673347429
1.54008 23 0.07459565297201
1.6062 24 0.074009613227366
1.67539 25 0.080091645194406
1.74647 26 0.086859656398507
1.81644 27 0.083161215318617
1.88445 28 0.08488058250447
1.95043 29 0.065486066259204
2.0178 30 0.070870017472415
2.08586 31 0.064140622344295
2.15189 32 0.078416468940573
2.22637 33 0.066057285045109
2.29323 34 0.065662218112843
2.35941 35 0.061980909517367
2.42507 36 0.051569253989082
2.49113 37 0.046744352058958
2.55723 38 0.049263915044633
2.62585 39 0.056642916873458
2.69903 40 0.046819272685245
2.77014 41 0.047242417855856
2.84494 42 0.04751871316006
2.91475 43 0.043720740504049
2.98296 44 0.043937887945394
3.05107 45 0.039191169971922
3.11888 46 0.045984743930546
3.18712 47 0.049818885164764
3.25544 48 0.042106615722454
3.3234 49 0.03918491525539
3.39166 50 0.0409267178375
3.45985 51 0.039539530488344
3.52828 52 0.042539958800454
3.59696 53 0.035825112686877
3.66566 54 0.03658825608985
3.73462 55 0.036404421812644
3.80356 56 0.031425735439088
3.87314 57 0.029421438720775
3.94727 58 0.02907790521385
4.01758 59 0.02210790745739
4.08663 60 0.026683368572769
4.15422 61 0.028292870303014
4.22411 62 0.028441555792751
4.29055 63 0.02558600575162
4.35623 64 0.022951818286888
4.42085 65 0.025152118785225
4.48639 66 0.024513661796599
4.55283 67 0.026811250331432
4.61812 68 0.025182848479492
4.68482 69 0.028953150813453
4.75151 70 0.020565371985669
4.81763 71 0.020347816628028
4.88407 72 0.02487963069978
4.95033 73 0.025427734228936
5.02173 74 0.023347225149399
5.0932 75 0.019899312661042
5.15978 76 0.020149909238624
5.22579 77 0.020271264336558
5.29202 78 0.016668343655882
5.35823 79 0.018723493939044
5.42537 80 0.018954714492586
5.4931 81 0.018312518271251
5.55871 82 0.019232913406169
5.62587 83 0.018039282339264
5.69325 84 0.01707884342133
5.75754 85 0.016031722290586
5.82379 86 0.014489730707259
5.88936 87 0.015722997640884
5.95462 88 0.01622038357729
6.02054 89 0.016427673041492
6.0894 90 0.018548361876143
6.16153 91 0.016514015324056
6.23555 92 0.014542351909388
6.30245 93 0.012451440964314
6.37024 94 0.015450305597292
6.43624 95 0.015561870704132
6.50426 96 0.014031164804982
6.57045 97 0.014798455356961
6.63754 98 0.013134292843109
6.70472 99 0.012461842829851
6.77065 100 0.012194725642298
6.83804 101 0.011395957549511
6.90598 102 0.013014841354554
6.97384 103 0.011909320207494
7.04241 104 0.012930334695321
7.1095 105 0.011081862001917
7.17478 106 0.010448571953035
7.24443 107 0.011476453031838
7.31266 108 0.00939417631502
7.37742 109 0.011944740939159
7.44231 110 0.011837594925521
7.50859 111 0.012471632820945
7.5749 112 0.011517584591642
7.64108 113 0.010392551448443
7.70754 114 0.0101106812882
7.77368 115 0.010447960078592
7.84032 116 0.01049976544813
7.9055 117 0.010598277233512
7.97271 118 0.011904697156144
8.03799 119 0.009661769404918
8.10485 120 0.008711800338571
8.17339 121 0.009618462291538
8.24374 122 0.009240663815785
8.31843 123 0.007102638538572
8.39177 124 0.008765577303537
8.46182 125 0.008300960642876
8.52925 126 0.008330670546404
8.59416 127 0.008237733617062
8.65909 128 0.007607502940397
8.72281 129 0.008465554868141
8.78795 130 0.008204012536627
8.85232 131 0.008203468648233
8.91656 132 0.008598943496794
8.98257 133 0.007864082290314
9.04755 134 0.008897946141452
9.11252 135 0.007698128344064
9.17786 136 0.007813160739416
9.24318 137 0.009007471666814
9.30897 138 0.008128344063798
9.37472 139 0.007813160739416
9.44856 140 0.006926214740735
9.51905 141 0.007061574964817
9.58526 142 0.006161602839097
9.6535 143 0.007395250494599
9.72177 144 0.006940151880834
9.78921 145 0.007406264234579
9.85625 146 0.00645364371231
9.9232 147 0.006510255695531
9.98863 148 0.006899768167572
10.0532 149 0.005763578513689
10.1193 150 0.005898360856352
10.1836 151 0.006074431126733
10.2517 152 0.006993656901604
10.3169 153 0.006976184486943
10.3814 154 0.006112544105949
10.4462 155 0.006328229847235
10.512 156 0.006167741979346
10.5853 157 0.006703540033585
10.654 158 0.006765135394217
10.7191 159 0.006177484380205
10.7854 160 0.00552557295243
10.8519 161 0.005793730326537
10.9184 162 0.00570536885831
10.9855 163 0.005428108152207
11.0574 164 0.004875381571701
11.1229 165 0.005208948323804
11.1897 166 0.005449258612133
11.256 167 0.005124380477126
11.3218 168 0.004994683490948
11.3864 169 0.005493170801352
11.4513 170 0.004903017900727
11.5151 171 0.004881622691024
11.5793 172 0.004934434254091
11.6446 173 0.005954524131648
11.719 174 0.005393849981984
11.7877 175 0.004923121375494
11.853 176 0.005108233790426
11.9187 177 0.004213720944462
11.9858 178 0.004378002433901
12.0527 179 0.004575658274922
12.1195 180 0.005422438115699
12.1864 181 0.004897014732577
12.2574 182 0.004498181373182
12.3229 183 0.004678031667902
12.3891 184 0.00405765896838
12.4547 185 0.00328312110355
12.5218 186 0.003924535485318
12.5876 187 0.00409868854911
12.6548 188 0.00420930185126
12.722 189 0.004173942307039
12.7955 190 0.004129153097784
12.8638 191 0.003691295746113
12.928 192 0.003724058223253
12.9927 193 0.003810332519767
13.0578 194 0.004938418236578
13.1219 195 0.004063723323974
13.1873 196 0.004183698305108
13.2527 197 0.002960908021674
13.3187 198 0.003754679139841
13.386 199 0.003600425592668
13.4534 200 0.003808836826683
13.519 201 0.004275601846501
13.5848 202 0.004357361869344
13.6519 203 0.003911794899687
13.7181 204 0.003756732318528
13.7845 205 0.002788678963077
13.8504 206 0.00357905077878
13.9263 207 0.003463052981528
13.9967 208 0.003777168924937
14.0629 209 0.003448408786517
14.1289 210 0.003360285269463
14.1951 211 0.003377009837581
14.2628 212 0.003128806368933
14.3285 213 0.003295079849615
14.3947 214 0.003365384223157
14.4594 215 0.003547437265873
14.5257 216 0.003810386908606
14.592 217 0.003847690853837
14.6568 218 0.003012393856781
14.7228 219 0.002679887687047
14.7893 220 0.003283447436586
14.8554 221 0.003589928546662
14.9201 222 0.003598555976314
14.9944 223 0.00335458123993
15.0666 224 0.00329873070046
15.1342 225 0.003219744508427
15.2003 226 0.00276998279953
15.266 227 0.002656004187941
15.334 228 0.002935773579262
15.4017 229 0.00329641237618
15.47 230 0.002971330283026
15.5369 231 0.00291980365629
15.6009 232 0.002885790235844
15.6651 233 0.002900332451781
15.7296 234 0.002901977714173
15.7952 235 0.00317013508828
15.8608 236 0.003043041967788
15.9259 237 0.003645228399133
15.9911 238 0.00281698835399
16.0574 239 0.002994404748146
16.1299 240 0.003096560585768
16.2049 241 0.003292992677903
16.2745 242 0.003041063573755
16.3396 243 0.002749022700542
16.4055 244 0.002841959629884
16.4705 245 0.003003848010388
16.5368 246 0.002894274894792
16.6019 247 0.002680676325218
16.6685 248 0.002005880793261
16.7344 249 0.002524879494728
16.8018 250 0.002875340780072
16.8692 251 0.002652285351046
16.9361 252 0.002607727294359
17.0019 253 0.002656616062384
17.0681 254 0.002700215515776
17.133 255 0.002529176213041
17.1988 256 0.002716736125747
17.2717 257 0.002452678310411
17.3394 258 0.00309543201735
17.4035 259 0.002916159604049
17.4695 260 0.002529318983745
17.5338 261 0.002312803812658
17.5985 262 0.002779949554351
17.6641 263 0.003020844522704
17.7294 264 0.002833570151405
17.7945 265 0.002663333084051
17.8596 266 0.002490159019369
17.9249 267 0.002641353194325
17.9902 268 0.002024617748438
18.056 269 0.002510887965789
18.1221 270 0.002406046679221
18.1897 271 0.002371299009443
18.2577 272 0.002325496808055
18.3252 273 0.002473543228929
18.3942 274 0.002240990148821
18.4615 275 0.002342969222716
18.5268 276 0.002424987592546
18.5911 277 0.002487527959263
18.6554 278 0.002410051057523
18.7207 279 0.002875837078232
18.7865 280 0.002664332478975
18.8534 281 0.002198437680588
18.9197 282 0.002013760376371
18.9865 283 0.002242553827955
19.0527 284 0.002634724554521
19.1194 285 0.002510684007642
19.1863 286 0.002636512587617
19.2524 287 0.002330731733848
19.3197 288 0.002198906784328
19.387 289 0.002093800352168
19.4622 290 0.002352256117045
19.5331 291 0.002334097043287
19.5995 292 0.002210607183406
19.6659 293 0.002147645303184
19.7341 294 0.002104487759112
19.799 295 0.002359496631291
19.864 296 0.002066782696191
19.9299 297 0.002159046563645
19.9943 298 0.002062173242051
20.0588 299 0.002437415442351
20.124 300 0.002509705008532
20.1901 301 0.002385378920246
20.2584 302 0.00216043347905
20.3245 303 0.002678412389778
20.3908 304 0.002061969283903
20.457 305 0.002263588711596
20.5225 306 0.002444853116141
20.5956 307 0.002171834739511
20.6641 308 0.002124196914793
20.73 309 0.002180842891039
20.7971 310 0.002159903187866
20.8627 311 0.001936344662075
20.93 312 0.001989788495401
20.9978 313 0.001989353384685
21.0638 314 0.001938017118887
21.13 315 0.002067217806906
21.1943 316 0.00211530433955
21.2591 317 0.002068523139052
21.3235 318 0.001970596033694
21.3881 319 0.002129261875463
21.4542 320 0.002059005092155
21.5207 321 0.002063879691887
21.5864 322 0.002644759295393
21.654 323 0.00209125087532
21.7246 324 0.002217099851111
21.792 325 0.001898211287044
21.8567 326 0.002323729170774
21.9229 327 0.002314428679235
21.9892 328 0.002280721196011
22.0555 329 0.002047991352175
22.1215 330 0.002202557635173
22.1875 331 0.001984641951472
22.2597 332 0.001536076797041
22.3272 333 0.002021041682247
22.3949 334 0.002003759628524
22.4625 335 0.001986994268776
22.5299 336 0.001989557342833
22.5957 337 0.002162513852158
22.6597 338 0.001924773436491
22.7241 339 0.002031559124068
22.7974 340 0.001915472944952
22.8667 341 0.002557594381633
22.9319 342 0.002136481993895
22.9972 343 0.00207241194107
23.0635 344 0.002276744012129
23.1277 345 0.001816655222348
23.1937 346 0.002292435192299
23.2589 347 0.001938499819837
23.3242 348 0.002078326727356
23.3905 349 0.002048344879631
23.4568 350 0.001934658608054
23.5225 351 0.001946019076885
23.589 352 0.00163392231914
23.6557 353 0.001927193739845
23.7221 354 0.001983465792819
23.7891 355 0.001986287213864
23.856 356 0.001905043884995
23.9305 357 0.001923950805295
23.9988 358 0.001901664978346
24.0651 359 0.001903636573775
24.1319 360 0.001911325795947
24.1992 361 0.001986518366431
24.2693 362 0.001941436817165
24.3358 363 0.002403898320065
24.4019 364 0.001867481592777
24.4684 365 0.001692648668493
24.5346 366 0.001745854550646
24.6002 367 0.002379375752096
24.6672 368 0.002096234252731
24.7342 369 0.001988075246959
24.801 370 0.001953042035774
24.8677 371 0.001776951369579
24.9364 372 0.001871424783634
25.0045 373 0.001750701955959
25.0746 374 0.001717565555548
25.143 375 0.001993534526715
25.2105 376 0.00200280102523
25.2777 377 0.001716790514586
25.3435 378 0.001804961621875
25.4091 379 0.002034298961853
25.474 380 0.001766352344499
25.5392 381 0.001648430542053
25.6033 382 0.001793716729327
25.6675 383 0.002138372006064
25.7325 384 0.002160209125088
25.7969 385 0.001982269238352
25.861 386 0.001942402219065
25.9253 387 0.00237254995275
25.9906 388 0.001868773327713
26.0563 389 0.001778977353847
26.1315 390 0.001964613261359
26.2037 391 0.001935773579262
26.2758 392 0.001810291728137
26.3419 393 0.001967597848921
26.4091 394 0.001903228657479
26.4766 395 0.001661252710944
26.5426 396 0.001343227569703
26.6092 397 0.001673748546798
26.6768 398 0.001861213279035
26.7429 399 0.00172616579078
26.8072 400 0.001811773824011
26.8735 401 0.00170449863688
26.9398 402 0.001942565385583
27.0057 403 0.001791010884566
27.0717 404 0.001635866720149
27.1377 405 0.001818443255444
27.2046 406 0.001470545044157
27.277 407 0.001922740653618
27.3455 408 0.002113285153886
27.4115 409 0.002061921693668
27.4781 410 0.001811223137012
27.5441 411 0.001779881568302
27.6107 412 0.001924651061602
27.6777 413 0.001790072677087
27.7432 414 0.001780683803683
27.8086 415 0.001974715988279
27.8753 416 0.002129044320106
27.9432 417 0.001756202027344
28.0099 418 0.001715342411737
28.0763 419 0.00178836622725
28.1435 420 0.001866047087138
28.2099 421 0.001734371706926
28.2781 422 0.001704621011768
28.3446 423 0.001648009028547
28.4145 424 0.00184788801338
28.4818 425 0.002132987510963
28.5477 426 0.001883363133885
28.6138 427 0.001751905309031
28.68 428 0.001942218656732
28.745 429 0.001535417332363
28.8108 430 0.001909109450741
28.8763 431 0.001855040145762
28.9421 432 0.001735024372999
29.0079 433 0.001730040995588
29.0742 434 0.001620073560905
29.1445 435 0.001585693015793
29.2112 436 0.001936120308113
29.2782 437 0.001585693015793
29.3449 438 0.001569634710957
29.4122 439 0.00158371462176
29.4876 440 0.001922183168014
29.558 441 0.001570804071005
29.6228 442 0.001684272787224
29.6884 443 0.001695490485352
29.7545 444 0.00168376969046
29.8204 445 0.001638762925848
29.8854 446 0.001845297744903
29.9497 447 0.001943809530284
30.0143 448 0.001725152798646
30.0801 449 0.001422104984057
30.1455 450 0.001492885259945
30.2108 451 0.001816634826534
30.2788 452 0.001962131770561
30.3446 453 0.001722338176206
30.4092 454 0.001654127772981
30.4753 455 0.00170035828648
30.5457 456 0.00160992324375
30.618 457 0.001235904792337
30.6857 458 0.001712962900013
30.7526 459 0.00160030321778
30.8212 460 0.001517686570716
30.8879 461 0.001567737900183
30.9552 462 0.00160070433547
31.0221 463 0.001562441786945
31.0881 464 0.001541352514464
31.1536 465 0.001565616735446
31.2205 466 0.001696088762586
31.2856 467 0.001713595170271
31.3527 468 0.001923325333642
31.4196 469 0.001440875932259
31.4863 470 0.00129554215475
31.5528 471 0.001597753740932
31.621 472 0.001824609590112
31.6939 473 0.001777522452393
31.7622 474 0.001612792255029
31.8278 475 0.001507971364276
31.8954 476 0.001592525613744
31.963 477 0.001618312722229
32.0288 478 0.001175363215468
32.097 479 0.001493143606932
32.1649 480 0.001467145741694
32.237 481 0.001411811896199
32.3055 482 0.0013817280694
32.3729 483 0.001461863225666
32.4392 484 0.001476521017887
32.5057 485 0.001442480403021
32.5728 486 0.001532582314109
32.6394 487 0.001437789365622
32.7044 488 0.001609318167912
32.7708 489 0.001666596414416
32.8436 490 0.001479940716165
32.9107 491 0.001394733800624
32.9754 492 0.001249175669153
33.0404 493 0.001542997776856
33.1051 494 0.001739334688522
33.1713 495 0.001416149406142
33.2378 496 0.00154681179422
33.3028 497 0.001383822039717
33.3681 498 0.001347925405707
33.4349 499 0.001268143776897
33.5017 500 0.001069570124211
33.5689 501 0.001508365683362
33.6359 502 0.001440923522493
33.7024 503 0.001253207241874
33.7688 504 0.001333084051153
33.8341 505 0.001529529740497
33.9016 506 0.001279708203877
33.9713 507 0.001266172181468
34.0374 508 0.001241160113945
34.1024 509 0.001334661327496
34.1683 510 0.001628299872866
34.2353 511 0.001456437938935
34.3023 512 0.001435273881799
34.3684 513 0.001058671960514
34.4332 514 0.001388016778957
34.4986 515 0.001510452855074
34.5638 516 0.001555806348537
34.6306 517 0.001315509657418
34.6969 518 0.001237760811481
34.7622 519 0.001276302102809
34.8291 520 0.00128215570165
34.8964 521 0.001069067027446
34.9639 522 0.001252806124183
35.0381 523 0.00116783036121
35.1079 524 0.001234762626709
35.1748 525 0.001207473026535
35.2407 526 0.001221682110831
35.3057 527 0.00119639809911
35.3711 528 0.001227019015698
35.4376 529 0.001236897388656
35.5036 530 0.001367641359993
35.5704 531 0.001418549313681
35.6374 532 0.001286119288322
35.7033 533 0.001162935365663
35.7695 534 0.000981358225292
35.8356 535 0.001355383475311
35.9017 536 0.001309173357627
35.969 537 0.001379097009294
36.0352 538 0.001173935508434
36.1028 539 0.001144123625832
36.174 540 0.001061153451312
36.2446 541 0.001206140499969
36.3104 542 0.001029152417924
36.3779 543 0.001111313558458
36.4437 544 0.001042647648702
36.5098 545 0.001044768813439
36.5754 546 0.001040084574645
36.64 547 0.001077279742197
36.7057 548 0.001078836622725
36.7706 549 0.001122694423104
36.8365 550 0.001087538837031
36.9066 551 0.001145000645867
36.9757 552 0.001299777685619
37.0455 553 0.001172623377683
37.114 554 0.001097940702568
37.1822 555 0.001047121130744
37.2629 556 0.001173751946101
37.33 557 0.001233470891773
37.3948 558 0.001088803377547
37.4598 559 0.001067666514831
37.5252 560 0.001123510255696
37.59 561 0.001040050581621
37.6563 562 0.001036590091713
37.7212 563 0.000794423784239
37.7869 564 0.001063961275146
37.8537 565 0.001034740871173
37.9204 566 0.001057726954429
37.9862 567 0.000965571864653
38.052 568 0.000943415211199
38.1179 569 0.000968032959637
38.1832 570 0.001048079734039
38.2514 571 0.001019158468682
38.3156 572 0.001051567418366
38.3866 573 0.00119316876177
38.4554 574 0.00079526681125
38.5212 575 0.000979053498222
38.5883 576 0.00094188552509
38.6566 577 0.001258931667222
38.7238 578 0.00091562251426
38.7907 579 0.001054116895213
38.8577 580 0.00095941232859
38.9254 581 0.000893282298472
38.9939 582 0.000719231213755
39.0617 583 0.00090498269755
39.1295 584 0.000960132980712
39.1978 585 0.000885130771166
39.2657 586 0.000938778562639
39.3346 587 0.000886504089361
39.4038 588 0.000881173983099
39.4774 589 0.000904860322662
39.5481 590 0.00070765998817
39.6126 591 0.000872390185534
39.6793 592 0.000830932292694
39.7461 593 0.000892486861696
39.8127 594 0.000847527687319
39.8792 595 0.001118846412716
39.9462 596 0.000727396338271
40.013 597 0.00084786081896
40.0783 598 0.000853000564284
40.1454 599 0.000984696340311
40.2116 600 0.000976687583708
40.2821 601 0.0008995302164
40.3497 602 0.000874518148876
40.4178 603 0.000840633901923
40.4848 604 0.000657616137169
40.5542 605 0.000851477676781
40.6257 606 0.000860207085506
40.6945 607 0.000843326149474
40.7626 608 0.000874130628395
40.8297 609 0.000770540285133
40.8951 610 0.00079664692805
40.9608 611 0.00075380891841
41.0255 612 0.000699522058074
41.0912 613 0.000860105106432
41.1574 614 0.000811603858888
41.222 615 0.000891419480723
41.2866 616 0.00092068747493
41.3525 617 0.000753203842572
41.4187 618 0.000633519161868
41.4843 619 0.000784334654529
41.5508 620 0.000949058053287
41.6169 621 0.000785748764354
41.6868 622 0.000827261046033
41.757 623 0.000756385589677
41.8226 624 0.000756351596652
41.8888 625 0.00073672402423
41.9567 626 0.000561608277981
42.0241 627 0.000757031457145
42.0905 628 0.000729932217909
42.1607 629 0.000718605742102
42.2279 630 0.000668298105229
42.2953 631 0.000770261542332
42.3616 632 0.000683341378349
42.4275 633 0.000605212490397
42.4938 634 0.000648607305781
42.5602 635 0.000668470109933
42.6259 636 0.000830422397324
42.6909 637 0.0008077558485
42.7584 638 0.000752816322091
42.8293 639 0.000747411431174
42.8981 640 0.000583288349231
42.9637 641 0.000743536226366
43.0307 642 0.00078101013672
43.097 643 0.000760002447498
43.1622 644 0.000643800692098
43.2279 645 0.000653041355914
43.2931 646 0.000704362664781
43.3583 647 0.000650667283074
43.4249 648 0.000478660538857
43.4917 649 0.000623445668949
43.5577 650 0.000645526857889
43.623 651 0.000626846331133
43.6867 652 0.000657519596979
43.752 653 0.000658501995391
43.8167 654 0.000511922033599
43.886 655 0.000651360740776
43.955 656 0.000676405441603
44.0234 657 0.000809299131818
44.0884 658 0.000657668486427
44.155 659 0.000596677521773
44.2213 660 0.000650391259714
44.2911 661 0.000631081862002
44.358 662 0.000754189640286
44.4249 663 0.000673004779419
44.4918 664 0.000667239562442
44.5586 665 0.000612039649464
44.6256 666 0.000580876884063
44.6916 667 0.000620933584428
44.758 668 0.000575960812841
44.8256 669 0.000560537497705
44.8929 670 0.000573836928662
44.9614 671 0.000625689208574
45.0401 672 0.000628615328135
45.1081 673 0.000559041804622
45.1736 674 0.000515071827261
45.2389 675 0.00054924093576
45.3046 676 0.000659003732434
45.3697 677 0.000600683259795
45.436 678 0.000680112041009
45.5019 679 0.000641852891787
45.5688 680 0.000440225985628
45.6351 681 0.000552032442943
45.7007 682 0.000580583864191
45.7664 683 0.000604763782472
45.8329 684 0.000714356614023
45.8981 685 0.000594047141527
45.9646 686 0.000597307072589
46.0313 687 0.000545673027895
46.103 688 0.000413409568357
46.1757 689 0.00054067061439
46.2459 690 0.000581356865571
46.3152 691 0.000571975470633
46.3815 692 0.000530655589473
46.4493 693 0.00055781125713
46.5153 694 0.000556998823841
46.5798 695 0.000557125957753
46.6454 696 0.00046414551734
46.7108 697 0.000547469219316
46.7763 698 0.000684973043531
46.8427 699 0.000573812453685
46.9092 700 0.00055749376228
46.9747 701 0.000553632834542
47.0408 702 0.000634436293673
47.1098 703 0.00055081413294
47.1754 704 0.000563223626512
47.2474 705 0.000537916499534
47.3169 706 0.000547200674422
47.3826 707 0.000532507529455
47.4486 708 0.000507583843795
47.5161 709 0.000573665603818
47.5823 710 0.00051280721196
47.6495 711 0.000423438190483
47.7161 712 0.00044715648349
47.7837 713 0.000480683803683
47.8517 714 0.000491089068523
47.9177 715 0.000515102420983
47.9843 716 0.00048196194141
48.0484 717 0.000455847820027
48.1126 718 0.000497647002835
48.1788 719 0.000511686122008
48.2468 720 0.000601422948011
48.3168 721 0.0004895940553
48.3881 722 0.000443526028459
48.4558 723 0.000508883737057
48.5215 724 0.000562629428441
48.588 725 0.000549715478384
48.6526 726 0.000512533908042
48.7189 727 0.000459650959623
48.7847 728 0.000509278056143
48.8514 729 0.00046969385882
48.9243 730 0.000371604266804
48.9923 731 0.000448506686428
49.0596 732 0.000471768113183
49.1259 733 0.00045881881038
49.1948 734 0.000452492708496
49.2636 735 0.000469858385059
49.3309 736 0.000449923515695
49.3956 737 0.000405609528925
49.4793 738 0.000380360190089
49.5486 739 0.000416893173521
49.6132 740 0.000444652557295
49.6791 741 0.000473975620203
49.7438 742 0.000503580145354
49.8099 743 0.000502698366295
49.8758 744 0.000413336143423
49.9407 745 0.00036909966075
50.0058 746 0.000443290796729
50.072 747 0.000518443935304
50.1375 748 0.000437667670594
50.2034 749 0.000440308928608
50.274 750 0.000430134136475
50.341 751 0.000424136407209
50.408 752 0.000400284861546
50.475 753 0.000365112958821
50.551 754 0.000405936541822
50.6228 755 0.000406317263697
50.69 756 0.000405846120376
50.7553 757 0.000399417359558
50.8192 758 0.000413986090054
50.8844 759 0.000413931021354
50.9503 760 0.000413312348306
51.0171 761 0.000410334559348
51.0824 762 0.000503882003413
51.1488 763 0.000425405026888
51.2152 764 0.000412352385291
51.2817 765 0.000414055435825
51.348 766 0.00042836038045
51.4127 767 0.000499938132695
51.4792 768 0.000379652455316
51.5453 769 0.000408623350488
51.6107 770 0.000422117221546
51.685 771 0.000382344023006
51.7559 772 0.000383609923244
51.8219 773 0.000350888237734
51.8887 774 0.000400546607836
51.9558 775 0.000371807545092
52.0234 776 0.000394476133497
52.091 777 0.000412591016323
52.1551 778 0.000359277036352
52.2191 779 0.000344137223042
52.2869 780 0.000371332322607
52.3503 781 0.00040666603213
52.414 782 0.000454849104964
52.4775 783 0.00045801793472
52.5415 784 0.00041613308949
52.6058 785 0.000364703002944
52.6707 786 0.0003969644229
52.7353 787 0.000423278423268
52.8156 788 0.000431013196092
52.8847 789 0.000384407399602
52.9505 790 0.000401195194746
53.0159 791 0.000351215250631
53.0814 792 0.000356342758466
53.1465 793 0.000351911427775
53.2126 794 0.000277432710808
53.2779 795 0.000352162976157
53.3435 796 0.00036486345002
53.4094 797 0.000349891562251
53.475 798 0.000326044095752
53.5391 799 0.000374638484183
53.6039 800 0.00030656949194
53.6686 801 0.000313701908368
53.7334 802 0.000339830986682
53.7981 803 0.000372114162174
53.8634 804 0.000385988075247
53.936 805 0.000388466166743
54.0063 806 0.000335330990081
54.0736 807 0.00031272426898
54.1399 808 0.000265306719061
54.2066 809 0.000329191169972
54.2764 810 0.000340769874022
54.3426 811 0.000327777060147
54.4076 812 0.000419199260312
54.4739 813 0.000300064586747
54.5395 814 0.000310306685068
54.605 815 0.00036519454208
54.6718 816 0.000309135285439
54.7379 817 0.000283381490118
54.8054 818 0.00029882656079
54.8727 819 0.000353668187288
54.9389 820 0.000308269143172
55.0163 821 0.000275115746249
55.0849 822 0.000278640143043
55.1516 823 0.000318225700086
55.2186 824 0.000321879950234
55.2858 825 0.000399752530781
55.3524 826 0.000303745351454
55.419 827 0.000339605272998
55.4857 828 0.000273132593192
55.552 829 0.000309560198247
55.6175 830 0.000356839056626
55.6826 831 0.000321561775524
55.7474 832 0.000298444479193
55.8122 833 0.000307720495754
55.8788 834 0.000300293699733
55.9441 835 0.000305446362406
56.011 836 0.000246183603125
56.0804 837 0.000301286975913
56.1606 838 0.000277020035489
56.23 839 0.000278129567813
56.2977 840 0.000270757840491
56.3626 841 0.000257945869508
56.4273 842 0.00028590921143
56.4914 843 0.00027729809843
56.5565 844 0.000307802079013
56.6207 845 0.00026181359585
56.6861 846 0.000284259190014
56.7515 847 0.000325436300471
56.8178 848 0.000269874701711
56.8839 849 0.000271392150331
56.9513 850 0.000295113842639
57.0179 851 0.000275646037433
57.0841 852 0.000333338998837
57.1499 853 0.000255238665026
57.2227 854 0.000276092025916
57.2999 855 0.000269457267369
57.3667 856 0.000231876618918
57.4329 857 0.000226161711617
57.4985 858 0.000246358327271
57.5648 859 0.000255322967727
57.6311 860 0.000244782410649
57.6978 861 0.000248711324436
57.7629 862 0.000259946019077
57.828 863 0.000238335973458
57.8936 864 0.000236923903215
57.9581 865 0.000235158985376
58.0236 866 0.000279555915126
58.0894 867 0.000295166191897
58.1564 868 0.000250259366778
58.2212 869 0.000240210348836
58.2892 870 0.00024300253588
58.3619 871 0.000292730251752
58.4316 872 0.000236067278994
58.4978 873 0.000244100510575
58.5632 874 0.000252587888965
58.6283 875 0.000225387350516
58.6941 876 0.000230506020165
58.7601 877 0.000234214659152
58.8268 878 0.000174237366492
58.8941 879 0.000226090326265
58.9622 880 0.00022292285623
59.0294 881 0.000214211123877
59.0964 882 0.000230907817716
59.161 883 0.000229729619482
59.2272 884 0.000189118832816
59.292 885 0.000201097974696
59.3581 886 0.000219424294135
59.4263 887 0.000225858493837
59.4955 888 0.000226248053899
59.5636 889 0.000254717891889
59.6279 890 0.000182467077756
59.6942 891 0.000198017526804
59.7592 892 0.000228102713323
59.8253 893 0.000210358354466
59.8917 894 0.00025452685109
59.958 895 0.000196731910612
60.0244 896 0.00021393849982
60.0911 897 0.000207210600385
60.1577 898 0.000174508630829
60.2249 899 0.000213863035305
60.2929 900 0.000201154403116
60.3601 901 0.000190368416401
60.4271 902 0.000185310934196
60.4949 903 0.00020218099246
60.5661 904 0.000199855189715
60.6353 905 0.000182259720305
60.7004 906 0.000176646112218
60.7656 907 0.000183447436586
60.8304 908 0.000207870065063
60.8978 909 0.000216990393571
60.9691 910 0.000227740347681
61.0346 911 0.000199349373509
61.1002 912 0.000200795436776
61.1654 913 0.000176868426599
61.2316 914 0.000227131192679
61.297 915 0.000215232954198
61.3629 916 0.000199581205937
61.4283 917 0.000195516320051
61.4943 918 0.000198916982235
61.5617 919 0.000192428393694
61.6296 920 0.000171512485638
61.7049 921 0.00014532221988
61.7747 922 0.00018952470953
61.8414 923 0.000190909585353
61.9076 924 0.000181675040282
61.9738 925 0.000176215080665
62.0398 926 0.000153197043967
62.1051 927 0.000174148984628
62.1715 928 0.000179804064206
62.2382 929 0.000205730544092
62.3056 930 0.00019893669819
62.372 931 0.000165961424716
62.4395 932 0.000177395998341
62.5051 933 0.000186890250121
62.5719 934 0.000192221036243
62.6369 935 0.000199098504987
62.7018 936 0.000166769098981
62.7701 937 0.000163777712813
62.8399 938 0.000179725200389
62.908 939 0.00017449639334
62.9738 940 0.000169274384896
63.04 941 0.000163311328515
63.1057 942 0.000173114916819
63.1716 943 0.000175313585652
63.2384 944 0.000157729673871
63.3041 945 0.000165159869195
63.3681 946 0.000166081080162
63.4319 947 0.00014245048916
63.4961 948 0.000151956298568
63.5604 949 0.000165547389676
63.6242 950 0.00016436715186
63.6895 951 0.000148688209179
63.7543 952 0.000196416455343
63.8196 953 0.000144628082318
63.8943 954 0.000160900543209
63.9686 955 0.000154712453005
64.0378 956 0.000175883308745
64.1065 957 0.000189934665407
64.1747 958 0.000151942021497
64.2443 959 0.000166715390002
64.3166 960 0.000152296228814
64.3867 961 0.000142753027079
64.4551 962 0.000138121137543
64.5229 963 0.000162413912665
64.5919 964 0.000161819034734
64.6608 965 0.000143545064553
64.7293 966 0.000142264207385
64.7965 967 0.000152105867876
64.8624 968 0.00014677032273
64.9278 969 0.000143298275194
65.0006 970 0.00014826057693
65.0714 971 0.000167249080489
65.1376 972 0.000172252173854
65.203 973 0.000147622187927
65.2697 974 0.000163964674449
65.3361 975 0.000170304373543
65.4018 976 0.000118789984295
65.4679 977 0.000151404251848
65.5353 978 0.00014372114842
65.6013 979 0.000145966727627
65.6676 980 0.000150964382109
65.7338 981 0.000142294121246
65.7999 982 0.000133544316706
65.8658 983 0.000136454119615
65.9317 984 0.000106074553502
65.9979 985 0.000151053443833
66.0641 986 0.000130441433418
66.1417 987 0.000128417488731
66.2101 988 0.000154048229303
66.283 989 0.000129484189844
66.3489 990 0.000133788386623
66.4148 991 0.000131024753721
66.4811 992 0.000144435681798
66.5457 993 0.000154479940716
66.611 994 0.00015687304965
66.6759 995 0.000127942266247
66.7424 996 0.000127454806274
66.8091 997 0.000151073839648
66.8743 998 0.00015575467914
66.9404 999 0.000144878270979
67.0062 1000 0.000129978448422
67.0823 1001 0.000130521656956
67.1491 1002 0.000137373970861
67.2229 1003 0.000129418243376
67.2968 1004 0.000117440461217
67.3626 1005 0.000128034047413
67.4305 1006 0.000131129452236
67.4984 1007 0.000124242465446
67.5665 1008 0.000125539639266
67.6336 1009 0.000124904649566
67.6999 1010 0.000131578160162
67.7661 1011 0.000130634513798
67.8334 1012 0.000133850253928
67.9005 1013 0.000128822005724
67.9653 1014 0.000173083643236
68.031 1015 0.00012440019308
68.0969 1016 0.000136518706361
68.1624 1017 0.00016366281639
68.2297 1018 0.000109587392667
68.3034 1019 0.000137452154818
68.3771 1020 0.000139682097234
68.4482 1021 0.000130990760696
68.5169 1022 0.000124548402668
68.5826 1023 0.000134215339012
68.6513 1024 0.000131279701405
68.7173 1025 0.000125308486699
68.7846 1026 0.000105220648723
68.8518 1027 0.000134618496285
68.9194 1028 0.000131984036876
68.9861 1029 0.000128576576087
69.0517 1030 0.000138787400825
69.1165 1031 0.000111503919396
69.1822 1032 0.000119686040425
69.2498 1033 0.000122505421887
69.3179 1034 0.000141682246803
69.3855 1035 0.00016409044864
69.4622 1036 0.000130174248244
69.5337 1037 0.000127257646731
69.6028 1038 0.000122727056408
69.6724 1039 0.000128284915935
69.7418 1040 0.000132402151079
69.8123 1041 0.00016023971881
69.8823 1042 0.000130214360013
69.951 1043 0.000122643433567
70.0214 1044 0.000122676066871
70.0906 1045 0.000133914840675
70.1591 1046 0.000113486392592
70.2279 1047 0.000131510853973
70.2999 1048 0.000128414089429
70.368 1049 0.000118002705845
70.4364 1050 0.000120266641285
70.5034 1051 0.000143160263514
70.5785 1052 0.000135235129751
70.6491 1053 0.000130921414926
70.714 1054 0.000133018104685
70.7794 1055 0.000135538347531
70.8445 1056 0.000141420500513
70.9095 1057 0.000161833311804
70.9747 1058 0.000142866563781
71.0447 1059 0.000124030348972
71.111 1060 0.000134991059835
71.178 1061 0.000131026113442
71.2445 1062 0.000154065905676
71.3105 1063 0.00014675672552
71.3781 1064 0.000128851239726
71.4452 1065 0.000128063961275
71.5138 1066 0.000133076572687
71.5798 1067 0.000120792853307
71.6503 1068 0.000119480042695
71.7221 1069 0.000129873070046
71.7899 1070 0.000129604525151
71.8572 1071 0.000122162092339
71.9234 1072 0.000128665637811
71.9912 1073 0.000131839906451
72.0578 1074 0.000131764441937
72.124 1075 0.000129299947651
72.1939 1076 0.000153384005602
72.2635 1077 0.000148597107873
72.3316 1078 0.000122428597652
72.399 1079 0.0001555058502
72.4663 1080 0.000152523982079
72.5348 1081 0.000140102251018
72.6034 1082 0.000127989176621
72.6718 1083 0.000141281129112
72.7415 1084 0.000128785293258
72.8156 1085 0.000131622351094
72.8864 1086 0.00013360482429
72.9585 1087 9.7029689507713E-05
73.0292 1088 0.000120846562285
73.0991 1089 0.000132079897205
73.1693 1090 0.00013410180231
73.2394 1091 0.000120585495856
73.3102 1092 0.000124719727512
73.3778 1093 0.000127811733032
73.4464 1094 0.000122050595218
73.515 1095 0.000105979373033
73.5836 1096 0.000125493408753
73.6522 1097 0.000131022034279
73.7212 1098 0.00012409629544
73.7899 1099 0.000138712616171
73.8628 1100 0.000146248189871
73.9374 1101 0.000123521133463
74.0073 1102 0.000150480321438
74.0767 1103 0.0001095506802
74.1458 1104 0.000147951920266
74.2154 1105 0.000131252506986
74.2886 1106 0.000136653318739
74.3583 1107 0.00012335116834
74.4277 1108 0.000122984723535
74.4975 1109 0.000142484482184
74.568 1110 0.000105404890916
74.6373 1111 0.000120253044075
74.7073 1112 0.000116793234028
74.7774 1113 0.000118253574367
74.8458 1114 0.000132792391001
74.9144 1115 0.000123147210192
74.9925 1116 0.000120603172229
75.0648 1117 0.000126146754686
75.1296 1118 0.000126327597577
75.1958 1119 0.000153702860173
75.2628 1120 0.000134547790793
75.3287 1121 0.000106975368654
75.3951 1122 0.000121926180748
75.4618 1123 0.000145412641326
75.5286 1124 0.000144264356954
75.5938 1125 0.000117241941954
75.6591 1126 0.000132799189606
75.7246 1127 0.000127147509331
75.7898 1128 0.000118770948201
75.8568 1129 0.000111489642325
75.9224 1130 0.000126944910904
75.9899 1131 0.000127212775938
76.0594 1132 0.000128297153424
76.1333 1133 0.000121132783553
76.2044 1134 0.000123712174262
76.2702 1135 0.000124658540068
76.3362 1136 0.000123113897028
76.4012 1137 0.000124594633181
76.4655 1138 0.000127586019349
76.5305 1139 0.000127183541937
76.5966 1140 0.000159334144634
76.6612 1141 0.000123670702772
76.7274 1142 0.000138470585836
76.7927 1143 0.000139013794369
76.8579 1144 0.000113776693023
76.9247 1145 0.00013730326537
76.9913 1146 0.000134327515994
77.0589 1147 0.000115954966041
77.1263 1148 0.000123221994847
77.1975 1149 0.000121157938391
77.2699 1150 0.00012387534078
77.3361 1151 0.000118081569662
77.4021 1152 0.000106931177722
77.4691 1153 0.000115661266308
77.5355 1154 0.000116169801957
77.6022 1155 0.000128370578357
77.6676 1156 0.000114509582634
77.7321 1157 0.000112998932619
77.7964 1158 0.000111645330378
77.8608 1159 0.000112591016323
77.933 1160 0.000125058298037
78.0015 1161 0.000143674917907
78.0694 1162 0.000124820346865
78.1421 1163 0.000125454656704
78.213 1164 9.36303870445784E-05
78.2902 1165 0.000117359557819
78.3665 1166 0.000134955027228
78.4372 1167 0.000130700460266
78.5066 1168 0.000126611779263
78.576 1169 0.000117861294862
78.6454 1170 0.000124724486535
78.7147 1171 0.000123357287085
78.7839 1172 8.95920157183746E-05
78.8535 1173 0.000116778956958
78.9256 1174 0.00011141281809
78.9966 1175 0.000113810686047
79.067 1176 0.000123622432677
79.1351 1177 0.000114757731713
79.2032 1178 0.000117445900101
79.2717 1179 9.84084465867604E-05
79.3402 1180 0.000118968787605
79.4124 1181 0.000148644018247
79.4852 1182 0.000120738464467
79.5539 1183 0.000110607183406
79.6227 1184 0.000129209526205
79.6911 1185 0.000118099925895
79.7593 1186 0.000122620318311
79.8258 1187 0.000135598175254
79.8906 1188 0.00012206691187
79.9559 1189 0.000115738770404
80.0208 1190 0.000124166321071
80.0866 1191 0.0001163118928
80.1531 1192 0.000112819449449
80.2201 1193 9.56869650347749E-05
80.2909 1194 0.000109766195977
80.3587 1195 0.000108066544745
80.4276 1196 0.000109249502002
80.4991 1197 0.000107345212762
80.5721 1198 0.000109919844448
80.641 1199 0.000120484876503
80.7085 1200 0.000105730544092
80.7758 1201 0.000110637777128
80.8433 1202 0.000107696700637
80.9105 1203 0.00012964395706
80.9779 1204 0.000135779698006
81.0461 1205 0.000104424532086
81.114 1206 8.2156381510514E-05
81.1808 1207 0.000104849444894
81.2467 1208 0.000116592675183
81.3129 1209 0.000109842340352
81.3797 1210 0.000113912665121
81.4464 1211 0.000130935691996
81.5139 1212 0.000105670036509
81.5806 1213 0.000109943639565
81.6529 1214 9.04343628687393E-05
81.724 1215 0.000104604695117
81.7943 1216 0.000108503015181
81.8647 1217 0.000110297167021
81.9353 1218 0.000109220268001
82.0043 1219 0.000108772919797
82.073 1220 0.000110794145041
82.1417 1221 0.000100554766162
82.2106 1222 0.000108925888408
82.281 1223 0.00012757446172
82.3502 1224 0.00011520779936
82.4161 1225 0.000105950818892
82.4819 1226 0.000120828885913
82.5484 1227 9.12311593660981E-05
82.6146 1228 0.000124986912686
82.6808 1229 0.000110704403456
82.755 1230 0.000113654318134
82.8243 1231 0.000102155157762
82.8901 1232 0.000106922339536
82.9569 1233 0.000103238175526
83.0227 1234 0.000102504606055
83.0907 1235 0.000107519936909
83.158 1236 8.41028221009049E-05
83.2269 1237 0.000108164444656
83.2961 1238 0.000100718612541
83.3631 1239 0.000102679330201
83.4278 1240 0.000110976347653
83.4932 1241 0.000106657193944
83.5578 1242 0.000102906403606
83.6228 1243 0.000100414714901
83.6887 1244 0.000121375493749
83.7535 1245 0.000120308792636
83.8255 1246 0.000117870133049
83.8988 1247 9.52464154355526E-05
83.9694 1248 0.000107244593409
84.0346 1249 0.000111984580764
84.1 1250 0.000127590098512
84.1663 1251 0.00010800467744
84.2313 1252 0.000106039200756
84.301 1253 0.000104834487963
84.3663 1254 0.000107382605089
84.4336 1255 9.84709937520821E-05
84.501 1256 8.76530535934026E-05
84.5669 1257 9.52776890182134E-05
84.6337 1258 9.57644691309343E-05
84.7014 1259 0.00010124142526
84.7673 1260 0.000100388200341
84.8335 1261 0.000107275866992
84.8992 1262 8.92840389152146E-05
84.9698 1263 9.58963620665039E-05
85.0379 1264 0.000103475446838
85.1028 1265 0.000116882295753
85.1689 1266 0.00011290375215
85.2353 1267 0.000100049629816
85.3019 1268 0.000115564046258
85.3676 1269 8.33067054640388E-05
85.4342 1270 0.000109927322913
85.5011 1271 0.000103841891644
85.568 1272 0.000105729184371
85.6348 1273 8.95117921802446E-05
85.7014 1274 0.000106920979815
85.7683 1275 0.000100804954823
85.8339 1276 9.01828144864674E-05
85.9001 1277 7.60689106595326E-05
85.9662 1278 8.3934896559226E-05
86.0388 1279 9.69956964830817E-05
86.1123 1280 9.65313517666175E-05
86.1815 1281 9.91712500594878E-05
86.2464 1282 9.36732182556139E-05
86.3164 1283 8.40647499133178E-05
86.3812 1284 9.22053994520324E-05
86.446 1285 0.000108124332887
86.5113 1286 0.000107678344404
86.5764 1287 8.78631304856243E-05
86.6423 1288 8.66135469001761E-05
86.7081 1289 0.000106103107642
86.7734 1290 0.000107889101156
86.8401 1291 0.000102212266043
86.9064 1292 0.000100359646201
86.9728 1293 9.28974974335266E-05
87.0397 1294 9.05764537116983E-05
87.1066 1295 8.91031960241758E-05
87.1821 1296 9.27125753795321E-05
87.2532 1297 8.8399540414307E-05
87.3213 1298 8.91439876537334E-05
87.3875 1299 9.72601622147135E-05
87.4536 1300 8.62491416761281E-05
87.5213 1301 8.40423145170611E-05
87.5875 1302 9.4669893737805E-05
87.6527 1303 9.03663768194766E-05
87.7184 1304 7.57935671600188E-05
87.7845 1305 8.6021388411098E-05
87.8499 1306 8.79889046767603E-05
87.9179 1307 0.000102540638661
87.9831 1308 0.000106372332397
88.0502 1309 8.83805043205134E-05
88.1165 1310 8.38369966482878E-05
88.1835 1311 9.74722786884131E-05
88.2508 1312 9.94737879787068E-05
88.3263 1313 9.41892323695178E-05
88.3965 1314 9.07783722780085E-05
88.4645 1315 8.95104324592593E-05
88.5329 1316 8.6682892670424E-05
88.601 1317 8.17987748913923E-05
88.6691 1318 7.66060004487079E-05
88.7372 1319 7.79942755746521E-05
88.8055 1320 8.88176546172725E-05
88.8741 1321 8.49608060426001E-05
88.9426 1322 8.39444146061228E-05
89.0122 1323 7.55603750110477E-05
89.0787 1324 7.71056979107887E-05
89.1469 1325 9.35841565310798E-05
89.2171 1326 7.95164832176437E-05
89.2844 1327 8.05886232145164E-05
89.3529 1328 8.96198899985723E-05
89.4246 1329 0.000106725179993
89.4954 1330 8.25303047814588E-05
89.5635 1331 9.15493340766475E-05
89.6319 1332 9.13229405326027E-05
89.6994 1333 7.27906233640857E-05
89.7671 1334 9.46814513661797E-05
89.8347 1335 8.41069012638606E-05
89.9027 1336 8.55611228575896E-05
89.9707 1337 7.99053634194263E-05
90.039 1338 8.75204807973404E-05
90.1074 1339 8.5686217188233E-05
90.1758 1340 6.41346395719598E-05
90.2444 1341 7.35996573503117E-05
90.3162 1342 8.00420153784443E-05
90.3848 1343 8.16831986076457E-05
90.4536 1344 8.16689215373005E-05
90.5349 1345 7.83899543813609E-05
90.6053 1346 8.4933611622895E-05
90.6726 1347 7.5623602036862E-05
90.7396 1348 6.8726417339162E-05
90.8068 1349 8.19456247577997E-05
90.8738 1350 9.78230867026086E-05
90.9413 1351 8.5378240385073E-05
91.0092 1352 7.86075097390015E-05
91.0766 1353 0.000102693607272
91.1416 1354 8.12154545887184E-05
91.2081 1355 9.09850498677671E-05
91.2744 1356 7.17082854598236E-05
91.3416 1357 7.78630624995751E-05
91.407 1358 7.63354159726424E-05
91.4723 1359 9.0839559722345E-05
91.538 1360 8.1797415170407E-05
91.6086 1361 7.60084030756889E-05
91.6798 1362 7.78147924045986E-05
91.7468 1363 7.72063172636975E-05
91.8149 1364 8.09550680200423E-05
91.8814 1365 8.18993942443011E-05
91.9463 1366 7.83124502852015E-05
92.0138 1367 7.38410078251943E-05
92.0788 1368 8.00454146809075E-05
92.1458 1369 7.81390858595816E-05
92.2128 1370 0.000101117010789
92.2796 1371 8.14778807388724E-05
92.3477 1372 6.19415455948439E-05
92.4133 1373 7.86952117425504E-05
92.4791 1374 9.01359041124761E-05
92.5451 1375 9.00230472707001E-05
92.6122 1376 8.28335225611704E-05
92.6786 1377 8.08496896436851E-05
92.7502 1378 8.26397623207718E-05
92.8197 1379 8.16974756779909E-05
92.8861 1380 5.96568744093712E-05
92.9537 1381 7.60757092644589E-05
93.0208 1382 8.59907946889298E-05
93.0887 1383 7.6491104025454E-05
93.1547 1384 7.38695619658846E-05
93.2226 1385 8.41014623799196E-05
93.2899 1386 8.06946814513662E-05
93.3564 1387 7.79133721760295E-05
93.4219 1388 6.90350740028146E-05
93.4876 1389 7.35935386058781E-05
93.5527 1390 7.97761899258272E-05
93.6175 1391 8.41789664760791E-05
93.6826 1392 8.22699182127827E-05
93.7481 1393 9.37595605381776E-05
93.8215 1394 7.02846575882629E-05
93.8978 1395 6.94348319724792E-05
93.9638 1396 8.53734813616246E-05
94.0298 1397 8.895158713432E-05
94.0948 1398 8.80738872383387E-05
94.1613 1399 7.97517149480926E-05
94.2267 1400 7.81696795817498E-05
94.2946 1401 7.75204128112911E-05
94.3609 1402 6.72315400879739E-05
94.4268 1403 7.32481694756236E-05
94.4931 1404 7.70900611194583E-05
94.5605 1405 8.00012237488867E-05
94.6268 1406 7.36356899564209E-05
94.694 1407 7.853204522432E-05
94.7592 1408 7.29694266736466E-05
94.8241 1409 6.93267341541516E-05
94.89 1410 7.19176824915527E-05
94.9673 1411 8.13330704539428E-05
95.0414 1412 7.61205800569723E-05
95.1064 1413 8.19694198750416E-05
95.1738 1414 8.71451978054103E-05
95.241 1415 6.7171508406475E-05
95.3066 1416 6.90221566534547E-05
95.3746 1417 7.63626103923475E-05
95.4416 1418 7.62953042035774E-05
95.509 1419 8.58017934719795E-05
95.5759 1420 8.09367117867413E-05
95.6437 1421 7.66454323572803E-05
95.7113 1422 7.47649382346742E-05
95.7789 1423 7.81710393027351E-05
95.8466 1424 6.17835460163574E-05
95.914 1425 7.26091006125543E-05
95.9808 1426 7.65978421227964E-05
96.0561 1427 7.17871492769684E-05
96.1282 1428 6.79775510065335E-05
96.1933 1429 7.5818721998246E-05
96.2585 1430 7.19081644446559E-05
96.3285 1431 7.36431684218398E-05
96.3951 1432 6.74072160392687E-05
96.4617 1433 7.46099300423553E-05
96.5278 1434 9.22557091284868E-05
96.5946 1435 7.73368504782818E-05
96.6615 1436 8.14744814364092E-05
96.728 1437 6.00788638171447E-05
96.7948 1438 6.76062112054606E-05
96.8625 1439 8.58126712398616E-05
96.9297 1440 8.00433750994296E-05
96.9973 1441 7.01174119070766E-05
97.0689 1442 7.51959697869997E-05
97.1448 1443 7.10161874783294E-05
97.2167 1444 7.79568832475576E-05
97.2843 1445 5.91683266593695E-05
97.3524 1446 6.57302721481552E-05
97.4186 1447 6.86421146380763E-05
97.4868 1448 7.5829599766128E-05
97.5538 1449 6.90813045163132E-05
97.6184 1450 6.74860118703642E-05
97.6837 1451 7.03716797313191E-05
97.7484 1452 5.46507896579622E-05
97.8131 1453 6.47803710678569E-05
97.8782 1454 7.0807470307093E-05
97.9443 1455 8.72159032966435E-05
98.0104 1456 7.48376833073853E-05
98.0764 1457 7.68827036692071E-05
98.1431 1458 6.99624037147577E-05
98.2087 1459 6.90337142818294E-05
98.2854 1460 6.87848853415279E-05
98.3584 1461 8.46514695184548E-05
98.4253 1462 6.96843407732733E-05
98.4915 1463 7.97659920184378E-05
98.5593 1464 7.0111293162643E-05
98.6263 1465 7.00596237652034E-05
98.6937 1466 6.90024406991685E-05
98.761 1467 5.23160127541828E-05
98.8292 1468 7.00195119961384E-05
98.8984 1469 7.15451189415932E-05
98.9678 1470 6.82933462053587E-05
99.0354 1471 6.71528122429277E-05
99.1027 1472 6.40752197649042E-05
99.1699 1473 6.71204508834787E-05
99.2365 1474 7.99638314217922E-05
99.3037 1475 8.25078693852022E-05
99.377 1476 7.84742570824467E-05
99.4463 1477 5.99498942816934E-05
99.5126 1478 7.08142689120193E-05
99.5791 1479 7.87835936065919E-05
99.6454 1480 8.05974614009205E-05
99.7109 1481 7.78977353846991E-05
99.7777 1482 6.46531011836371E-05
99.8441 1483 7.37308704253887E-05
99.9108 1484 7.38063349400703E-05
99.9777 1485 6.70745603002264E-05
100.045 1486 6.35274561659947E-05
100.112 1487 7.69751646962043E-05
100.178 1488 7.19367185853463E-05
100.246 1489 7.14642155429706E-05
100.317 1490 8.00121015167687E-05
100.384 1491 7.33997783654794E-05
100.452 1492 7.17830701140126E-05
100.523 1493 5.98414565331194E-05
100.591 1494 7.73925990386773E-05
100.658 1495 7.50219255008872E-05
100.724 1496 7.12351025569553E-05
100.79 1497 9.49078449102244E-05
100.857 1498 7.32658458484319E-05
100.923 1499 7.05464038779242E-05
100.989 1500 6.99957168788964E-05



==> Tikz/news20_graph_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0744917 1 0.272590440273518
0.14735 2 0.317349232658484
0.219913 3 0.328305406620543
0.292571 4 0.241302232571248
0.365772 5 0.297735889572611
0.438942 6 0.242600036236504
0.511858 7 0.230773515142161
0.583925 8 0.208129726682816
0.657534 9 0.170447789237758
0.731943 10 0.185177927943042
0.804533 11 0.186786426074177
0.882976 12 0.157461700028855
0.960639 13 0.171657685829514
1.03497 14 0.164107072157615
1.10822 15 0.119421423826172
1.1822 16 0.14612101650103
1.25649 17 0.130442689285403
1.33116 18 0.126294280671852
1.40544 19 0.107225827232403
1.47972 20 0.121619100663665
1.55431 21 0.114967689117641
1.62767 22 0.09718965783346
1.70017 23 0.098549197764074
1.77487 24 0.10104549023292
1.84778 25 0.096190469799559
1.92073 26 0.08012360673999
1.99904 27 0.103626334543454
2.07957 28 0.096083102381544
2.15275 29 0.095426147992565
2.22745 30 0.081972339468934
2.29985 31 0.064574254635253
2.37363 32 0.074122439119319
2.44632 33 0.079006314546272
2.51836 34 0.067848155629072
2.58957 35 0.070571261768476
2.66302 36 0.064582105877695
2.73627 37 0.053622912207004
2.80824 38 0.067979009669778
2.88152 39 0.069160722314305
2.95473 40 0.055117265351863
3.02853 41 0.051252843558962
3.11158 42 0.059181927379363
3.18874 43 0.053154924473732
3.26198 44 0.041408861838264
3.33468 45 0.051340012481462
3.40663 46 0.045121895571765
3.47895 47 0.046588937129666
3.5519 48 0.048882372283101
3.62503 49 0.04082914488562
3.69854 50 0.057493172103261
3.77556 51 0.051462478442636
3.84956 52 0.043212969984096
3.92247 53 0.045910643466357
3.99445 54 0.042242234315969
4.06755 55 0.041558773595668
4.14112 56 0.042839130055496
4.22086 57 0.042982130035364
4.29713 58 0.031778474174781
4.37135 59 0.036556861113534
4.44651 60 0.035278249374249
4.52044 61 0.03710014024869
4.59409 62 0.028635427221667
4.66887 63 0.034941585414136
4.74183 64 0.031911274249938
4.81409 65 0.028042557760316
4.88649 66 0.033704578549332
4.95989 67 0.026420168969474
5.03219 68 0.029278558055576
5.10492 69 0.028104226921038
5.17796 70 0.025566530891619
5.2526 71 0.029276544916488
5.33004 72 0.027574368713134
5.40522 73 0.036073707732467
5.47895 74 0.028435858033432
5.55266 75 0.027561149099791
5.62731 76 0.028086578401702
5.70068 77 0.026569879412969
5.77784 78 0.02191033478503
5.85207 79 0.0264972050919
5.92651 80 0.026368632608827
6.00066 81 0.025511236671342
6.07463 82 0.019084625656787
6.14859 83 0.023451795384543
6.22284 84 0.024150824380457
6.29489 85 0.021150911616484
6.36688 86 0.018280041068037
6.4451 87 0.022633253031452
6.51969 88 0.020301434026077
6.59166 89 0.017612081518712
6.66471 90 0.019771911341355
6.73791 91 0.016545252011462
6.81382 92 0.022172378389623
6.8865 93 0.020103810872293
6.95969 94 0.019688500278484
7.03306 95 0.025404808718234
7.10538 96 0.017250186215366
7.17823 97 0.019762718006187
7.25168 98 0.02068258836003
7.3288 99 0.017656236369371
7.40209 100 0.015288113755779
7.47604 101 0.017586715966206
7.5549 102 0.016864938498601
7.63123 103 0.015648331443219
7.70527 104 0.014810395850249
7.78063 105 0.016716570147832
7.85254 106 0.016643023466491
7.92483 107 0.013325168935922
7.99672 108 0.016262070446447
8.07095 109 0.012629629381094
8.14379 110 0.015478556713483
8.2168 111 0.013392676199999
8.29036 112 0.013323692633924
8.36192 113 0.01810724662967
8.43726 114 0.015106394400789
8.51005 115 0.014629347541622
8.5847 116 0.01501345447957
8.66257 117 0.012038571744922
8.73724 118 0.014775434334758
8.8108 119 0.014322343830735
8.88416 120 0.012427376007408
8.95637 121 0.010901886311325
9.02962 122 0.013106944658807
9.10275 123 0.012897242670496
9.17558 124 0.011536159333248
9.24829 125 0.01152267130136
9.32205 126 0.011617020419941
9.39363 127 0.011919326806289
9.4665 128 0.010008723602714
9.53761 129 0.01123546345817
9.6096 130 0.012316250729763
9.68157 131 0.011604203434415
9.76382 132 0.013869186222076
9.84246 133 0.009947524174445
9.91632 134 0.012350474094255
9.98877 135 0.01114540903631
10.0622 136 0.009985773817113
10.1362 137 0.010138302655331
10.2104 138 0.0084680011542
10.2835 139 0.009954167533435
10.3571 140 0.009931083538562
10.4312 141 0.010237684621631
10.5055 142 0.00947222203582
10.5792 143 0.010885848303259
10.6543 144 0.009315465605519
10.7291 145 0.009450278819764
10.8045 146 0.007942840270834
10.8834 147 0.00947671804645
10.9574 148 0.009179578717094
11.03 149 0.007618120935975
11.1019 150 0.008481958918542
11.1743 151 0.009051207547929
11.2456 152 0.007315076398628
11.3183 153 0.008856268579596
11.3908 154 0.008549868810436
11.4635 155 0.009577844733293
11.5363 156 0.009958797753337
11.6089 157 0.007503506217245
11.6818 158 0.008717294877903
11.756 159 0.008512424423403
11.83 160 0.00676790519457
11.9046 161 0.008632877245489
11.9852 162 0.007178115836023
12.0634 163 0.006666731534482
12.1399 164 0.008073023265177
12.2156 165 0.007381711302434
12.289 166 0.005588682132049
12.3621 167 0.006948081142926
12.4363 168 0.00719126834473
12.509 169 0.007443715986338
12.5801 170 0.006455573375565
12.6532 171 0.006729722656538
12.7258 172 0.006975728253065
12.7983 173 0.005872769609652
12.8724 174 0.007054240677488
12.9448 175 0.006732004214171
13.0212 176 0.007490420813174
13.1006 177 0.008087719180518
13.175 178 0.005525489696083
13.2478 179 0.00648734071037
13.3212 180 0.006154790264459
13.3948 181 0.005884318317553
13.4683 182 0.007004046409566
13.5414 183 0.006387837955724
13.6154 184 0.004918286684427
13.6919 185 0.006445198998799
13.7695 186 0.006395749592339
13.8436 187 0.006102025888969
13.9174 188 0.005714812006362
13.9913 189 0.005794646392119
14.0633 190 0.005937143087216
14.1376 191 0.004686574375424
14.2173 192 0.005487300447588
14.2909 193 0.00511864770737
14.3644 194 0.005700767005992
14.4369 195 0.005538199314191
14.5099 196 0.004512847182612
14.5827 197 0.005487005187188
14.6558 198 0.00691553539434
14.7288 199 0.005233805973655
14.8019 200 0.006549640654673
14.8745 201 0.0054679273391
14.9476 202 0.005248931358668
15.021 203 0.005129028794599
15.0943 204 0.005781191912549
15.1682 205 0.004868468202468
15.2429 206 0.00494825561498
15.3213 207 0.005330141389469
15.3954 208 0.005333080572537
15.4689 209 0.003931519718697
15.5427 210 0.004868132679287
15.6159 211 0.00474229135491
15.6887 212 0.004237677911167
15.7617 213 0.004748035511774
15.8356 214 0.004770005569685
15.9098 215 0.004597150737144
15.9818 216 0.004814925413197
16.0544 217 0.004185960368002
16.1279 218 0.00543169083552
16.2049 219 0.005449601062937
16.2867 220 0.004659745941847
16.3747 221 0.004820736674697
16.459 222 0.004646365277377
16.5426 223 0.003463887639997
16.6167 224 0.004345374141899
16.6912 225 0.004811643996484
16.7646 226 0.003903053931996
16.838 227 0.004546694761141
16.9121 228 0.004142765113642
16.9858 229 0.004049751377323
17.0584 230 0.004149730574885
17.133 231 0.004331564007757
17.2059 232 0.00398325068279
17.2789 233 0.003923051113601
17.3515 234 0.004113916830514
17.4259 235 0.003286161010864
17.5038 236 0.004088947195362
17.5784 237 0.004001483012461
17.6521 238 0.003954087007871
17.7258 239 0.004240268150127
17.8017 240 0.003517651874568
17.8751 241 0.004853624656928
17.9485 242 0.003976513377309
18.0218 243 0.003472107957939
18.0954 244 0.004017601546091
18.1686 245 0.004160554552714
18.2424 246 0.003802544607807
18.3164 247 0.003693345233222
18.3908 248 0.003790861690634
18.4648 249 0.004031988780105
18.5395 250 0.003225444735977
18.6234 251 0.003594647734212
18.7001 252 0.003601270961811
18.7721 253 0.003693325101831
18.8447 254 0.002986478415794
18.9188 255 0.003306191744788
18.9932 256 0.003299092074271
19.0651 257 0.003135940572134
19.1372 258 0.003523288664014
19.2113 259 0.00293226458016
19.2843 260 0.003519812643856
19.3571 261 0.004400205340187
19.4308 262 0.003660074754565
19.5046 263 0.003842552391945
19.5765 264 0.003286221405037
19.6505 265 0.003448352916703
19.7313 266 0.003529361633595
19.8088 267 0.003451365914871
19.8815 268 0.003298528395327
19.9541 269 0.003554807711665
20.0281 270 0.003566759047383
20.1035 271 0.002719609987854
20.1772 272 0.003483160091531
20.2507 273 0.003591131451272
20.3241 274 0.00296942712772
20.3961 275 0.002689406191074
20.4695 276 0.00300756940297
20.5421 277 0.003630810422692
20.6152 278 0.002889901423289
20.6882 279 0.003799001483012
20.7595 280 0.003527999409479
20.8424 281 0.003726796894397
20.918 282 0.00316504385288
20.991 283 0.002708752457707
21.0629 284 0.003183054737252
21.1364 285 0.003256957073164
21.2097 286 0.002489441085485
21.2831 287 0.003186799175955
21.3562 288 0.003207823058495
21.4309 289 0.002937216902316
21.5051 290 0.003284194845022
21.5794 291 0.002896678991552
21.6536 292 0.002608578656699
21.7284 293 0.002689446453856
21.8051 294 0.002732634997752
21.8777 295 0.002877379698163
21.9573 296 0.002246898088189
22.0329 297 0.002876245629811
22.1057 298 0.002697069540535
22.1783 299 0.002551049852034
22.2512 300 0.002757275820186
22.3244 301 0.002889539058254
22.3965 302 0.002742546352528
22.4693 303 0.003642184658538
22.5428 304 0.002477731326457
22.6175 305 0.003013219613343
22.6925 306 0.002794411525892
22.7655 307 0.002256554445347
22.8377 308 0.002736775353809
22.9122 309 0.002994879916253
22.9847 310 0.002579213667872
23.065 311 0.00275178666094
23.1437 312 0.002556404802008
23.2204 313 0.00271247676502
23.2976 314 0.002402178216493
23.3777 315 0.002817582756793
23.4536 316 0.002381939458197
23.5302 317 0.002411049449406
23.6058 318 0.002547687909758
23.6816 319 0.002532857785144
23.758 320 0.002307298971286
23.8357 321 0.002836237845673
23.9117 322 0.002339999060535
23.9873 323 0.003206756094779
24.0605 324 0.002538548258299
24.1446 325 0.002097462773703
24.2202 326 0.002639903100905
24.2941 327 0.002728937532294
24.3699 328 0.002342616141349
24.4433 329 0.002431905570356
24.5169 330 0.002086752873756
24.5914 331 0.002344488360701
24.6659 332 0.002401252172513
24.74 333 0.00246731668691
24.8144 334 0.002166761731568
24.8883 335 0.00239110595151
24.9628 336 0.002354835895612
25.0396 337 0.002154535266842
25.1148 338 0.002061910737413
25.1875 339 0.002499969802914
25.2705 340 0.002146247844264
25.3487 341 0.002327551150509
25.4248 342 0.002263318592682
25.5007 343 0.002188993497561
25.5766 344 0.002390891216674
25.6529 345 0.001856912784104
25.729 346 0.002372826648593
25.8066 347 0.002544607806953
25.8794 348 0.002612101650103
25.9522 349 0.002485763751418
26.0251 350 0.002123855027144
26.0977 351 0.001979492823159
26.1699 352 0.002219968997658
26.2449 353 0.002389911488985
26.324 354 0.002147274545198
26.4049 355 0.001727300179169
26.4789 356 0.002278517792794
26.5543 357 0.001975882593728
26.6271 358 0.002040564752619
26.7001 359 0.001950671381886
26.7734 360 0.00211015226042
26.8469 361 0.00209738224814
26.9199 362 0.001952000053684
26.993 363 0.002227699451755
27.0655 364 0.001839049529932
27.1399 365 0.002253756182015
27.2139 366 0.002400312707605
27.2868 367 0.002311868797015
27.3586 368 0.001965085457754
27.4356 369 0.002060830352769
27.5174 370 0.001889807476799
27.5908 371 0.002232591379738
27.6649 372 0.002023802014481
27.7388 373 0.001942712772025
27.8149 374 0.002116943249609
27.8885 375 0.00203738399286
27.9624 376 0.001714765033116
28.0383 377 0.001848954174244
28.1129 378 0.001933888512357
28.1854 379 0.002206709121533
28.2582 380 0.001605505264359
28.3308 381 0.001944793015749
28.4151 382 0.002241663926561
28.4977 383 0.00177899088048
28.576 384 0.002532750417726
28.6526 385 0.001814422128425
28.7285 386 0.001888472094537
28.8027 387 0.001847377215292
28.877 388 0.001664671422149
28.9511 389 0.001980761100784
29.0245 390 0.002037390703324
29.0983 391 0.001601988981419
29.1728 392 0.001899309493293
29.2467 393 0.002012441199562
29.3207 394 0.001526489555163
29.3938 395 0.001896430704397
29.4679 396 0.001816160138504
29.5424 397 0.001845270129713
29.6175 398 0.001432563195791
29.6981 399 0.001820213258534
29.775 400 0.001671912012401
29.8501 401 0.001614282550781
29.9238 402 0.001723616134639
29.996 403 0.001702256728917
30.0685 404 0.001645291603197
30.1418 405 0.001854866092698
30.2147 406 0.001587219250978
30.2884 407 0.001946014320129
30.3616 408 0.001713469913636
30.4347 409 0.002029069728428
30.5074 410 0.001849034699807
30.5804 411 0.001613645056737
30.6545 412 0.001428281919998
30.7293 413 0.001731272773636
30.8078 414 0.001730876856282
30.8846 415 0.001408486052301
30.9594 416 0.00168886264352
31.0346 417 0.001647660396857
31.1111 418 0.001432328329564
31.1851 419 0.001559833848921
31.2596 420 0.001722663248804
31.3324 421 0.001511021936506
31.4058 422 0.001534709873105
31.4782 423 0.001492675528952
31.553 424 0.001435938558995
31.6257 425 0.001466833533529
31.7042 426 0.001621154065534
31.779 427 0.0016903053932
31.8544 428 0.00178282255521
31.9328 429 0.001753135464129
32.0071 430 0.001322035149408
32.0836 431 0.001581032203515
32.158 432 0.001224921319814
32.2311 433 0.001450205004664
32.3064 434 0.001580783916361
32.3815 435 0.001427074036545
32.4548 436 0.001518933573121
32.5299 437 0.001589118312184
32.6071 438 0.00164031914965
32.6835 439 0.001175679937727
32.758 440 0.001417102287597
32.8326 441 0.001433589896726
32.907 442 0.001417182813161
32.9859 443 0.001135745968689
33.0605 444 0.001415807168117
33.1342 445 0.001493970648432
33.2073 446 0.001200361022943
33.2806 447 0.001288825064924
33.3535 448 0.001163386368364
33.427 449 0.001292099771173
33.5003 450 0.001551881949524
33.5725 451 0.001265338442233
33.6463 452 0.001647412109703
33.7202 453 0.0014501244791
33.7988 454 0.001715174371397
33.8728 455 0.001469135222553
33.9464 456 0.001376745559351
34.0206 457 0.001073405761604
34.1028 458 0.001388670053214
34.1797 459 0.001336281463686
34.2534 460 0.001320733319465
34.3276 461 0.001055220405178
34.4014 462 0.001278423846304
34.4734 463 0.001198267358292
34.5462 464 0.001200944833279
34.619 465 0.001233926762
34.6917 466 0.001244079693466
34.7647 467 0.001182296454862
34.837 468 0.001445500969662
34.9098 469 0.001411049449406
34.9814 470 0.001615671616752
35.0542 471 0.001389086101959
35.1276 472 0.001008602814368
35.2108 473 0.001307808966522
35.2861 474 0.001205353607881
35.3598 475 0.00118628918072
35.4326 476 0.001356540353373
35.5048 477 0.001331906241402
35.5775 478 0.001244670214265
35.6525 479 0.001291368330638
35.727 480 0.001334744767516
35.8028 481 0.001165788714342
35.8761 482 0.001303433744237
35.9508 483 0.001166184631696
36.023 484 0.001287798363989
36.0936 485 0.001235255433798
36.1664 486 0.001241972607887
36.2389 487 0.001125351460532
36.3182 488 0.001168352111447
36.3926 489 0.001212204991243
36.4649 490 0.001156776561693
36.5376 491 0.001376155038552
36.6095 492 0.001419813314902
36.6816 493 0.001212010387798
36.7543 494 0.001224169747888
36.8267 495 0.001313378651331
36.8988 496 0.001205890444971
36.9712 497 0.001250206346757
37.045 498 0.001281960260634
37.1175 499 0.001209621462747
37.1927 500 0.001216117191537
37.2661 501 0.001131223116205
37.3406 502 0.001197280920139
37.421 503 0.001210889740372
37.4968 504 0.001227571952946
37.5698 505 0.001162997161474
37.6414 506 0.000939015306568
37.7131 507 0.001181652250354
37.7862 508 0.000996430033351
37.8593 509 0.001145033250347
37.9319 510 0.001293173445353
38.004 511 0.001069245274156
38.0759 512 0.001413679951148
38.1489 513 0.001406915803813
38.2209 514 0.001073714442931
38.2932 515 0.001279014367103
38.3666 516 0.001206789647097
38.4411 517 0.000943645526469
38.519 518 0.001234899779226
38.5951 519 0.001201602458714
38.6702 520 0.000975802068165
38.7451 521 0.001204595325491
38.8197 522 0.00122657880433
38.8943 523 0.001142919454305
38.9692 524 0.001005073110501
39.0441 525 0.001097925795693
39.1158 526 0.001203830332638
39.1882 527 0.001082250152663
39.2603 528 0.001201917850504
39.3322 529 0.000926218452433
39.4047 530 0.001108964508358
39.4769 531 0.001101374973997
39.5494 532 0.000993390193328
39.6369 533 0.001217439152871
39.7126 534 0.001043215385751
39.7891 535 0.001264734500507
39.8636 536 0.001406875541031
39.9362 537 0.001012615671617
40.0104 538 0.000990591929996
40.0841 539 0.001172794438368
40.1572 540 0.001148012696197
40.2341 541 0.001202904288657
40.3086 542 0.001129082478308
40.3843 543 0.001172297864059
40.4583 544 0.000918756416881
40.5328 545 0.001170150515699
40.6086 546 0.001191234792412
40.6822 547 0.001022909522819
40.7598 548 0.000968984237121
40.8341 549 0.001093335838573
40.9057 550 0.000968615161622
40.9785 551 0.001089269297616
41.0516 552 0.001204085330255
41.1241 553 0.001006260862563
41.198 554 0.001322108964508
41.271 555 0.0011519047651
41.3443 556 0.001196529348213
41.4177 557 0.001121694257856
41.4896 558 0.00119471081257
41.5631 559 0.000905046939693
41.6371 560 0.001113514202696
41.7112 561 0.00114824085196
41.7865 562 0.000907348628717
41.8677 563 0.001156830245402
41.9437 564 0.001134833345636
42.0171 565 0.001044832607485
42.0911 566 0.000964099019601
42.1658 567 0.001103810872293
42.238 568 0.001065541098234
42.31 569 0.001032612853222
42.382 570 0.001106743344898
42.4546 571 0.000894531643191
42.5268 572 0.001131679427732
42.5993 573 0.001004771139638
42.6725 574 0.001114930110521
42.7452 575 0.001133692566819
42.8178 576 0.001005770998718
42.8911 577 0.001238765006274
42.9749 578 0.001307003710886
43.0515 579 0.001138349628576
43.1249 580 0.001077975587333
43.1986 581 0.001139007254011
43.2745 582 0.001002093664651
43.3487 583 0.000929036847156
43.4235 584 0.001035753350199
43.4973 585 0.001018541010998
43.5713 586 0.001038551613531
43.6463 587 0.001097825138739
43.721 588 0.001055951845713
43.7953 589 0.000975526939156
43.8687 590 0.000974647868421
43.9409 591 0.001038242932204
44.0132 592 0.00110748820636
44.0917 593 0.000920226008415
44.1652 594 0.001095483186933
44.2375 595 0.001270263922534
44.3098 596 0.001287261526899
44.3815 597 0.001131625744023
44.4546 598 0.000975352467102
44.5268 599 0.001148522691433
44.5988 600 0.001118339026043
44.6724 601 0.00093778058126
44.7451 602 0.001092429925984
44.8183 603 0.001100361693989
44.8917 604 0.000942491326726
44.9644 605 0.001107152683179
45.0388 606 0.001009998590803
45.1135 607 0.001034740070191
45.1946 608 0.001012796854135
45.2703 609 0.001079257285886
45.3433 610 0.000998725011911
45.4158 611 0.000990323511451
45.4879 612 0.001050630448058
45.5605 613 0.000954107139262
45.6329 614 0.001093228471155
45.7058 615 0.00101811825179
45.7794 616 0.001031787466196
45.8538 617 0.001117614295972
45.9265 618 0.000905422725656
45.9997 619 0.001339005911918
46.0726 620 0.001165480033015
46.1462 621 0.001058273666128
46.2204 622 0.00116284282081
46.3048 623 0.00102651975225
46.381 624 0.000811650706947
46.4551 625 0.000986867622684
46.5288 626 0.00106346085451
46.6026 627 0.001019936787433
46.6769 628 0.000773448037525
46.7508 629 0.000954355426416
46.8238 630 0.001042873152106
46.8961 631 0.001044450111058
46.9686 632 0.000866783876098
47.0412 633 0.000960441816925
47.1136 634 0.001007764006415
47.1857 635 0.000967199253796
47.2578 636 0.001021439931285
47.3298 637 0.001202441266667
47.4121 638 0.001068815804484
47.4879 639 0.001177780312842
47.5612 640 0.000898356607458
47.6333 641 0.001130572201233
47.7065 642 0.001002630501741
47.7809 643 0.0008012360674
47.8558 644 0.001042316183625
47.9291 645 0.000968413847713
48.0021 646 0.000897229249569
48.0755 647 0.000959770770563
48.1479 648 0.001011588970682
48.221 649 0.000851108233068
48.295 650 0.000915877627985
48.3708 651 0.000937800712651
48.452 652 0.000966776494588
48.5289 653 0.000767945457352
48.6039 654 0.000966320183061
48.6767 655 0.000969205682421
48.7491 656 0.000992007837822
48.8224 657 0.000980647022903
48.8953 658 0.000860080122936
48.9679 659 0.001298051952409
49.0411 660 0.000927735017212
49.1141 661 0.000784560565289
49.1878 662 0.000862979043222
49.2616 663 0.000913455150616
49.3369 664 0.001001449460143
49.4108 665 0.000972279074761
49.4843 666 0.000990497983506
49.5591 667 0.000746800786466
49.6367 668 0.000983243972326
49.7125 669 0.000910294522249
49.7873 670 0.000964468095101
49.8626 671 0.000806966803336
49.9372 672 0.000935720468927
50.0099 673 0.000928996584374
50.0826 674 0.000732574603579
50.1552 675 0.000873796310587
50.2284 676 0.001013239744734
50.3017 677 0.000833627475322
50.375 678 0.001136718985915
50.4467 679 0.000892471530858
50.5197 680 0.000977103898108
50.5914 681 0.000970890008791
50.6685 682 0.0007545983452
50.7509 683 0.000929828681864
50.8257 684 0.000945705638803
50.8984 685 0.00091727340442
50.9711 686 0.000895625448762
51.0455 687 0.000941988041954
51.1193 688 0.000731802900262
51.1934 689 0.000909046376014
51.2677 690 0.000910160312976
51.3417 691 0.00081957576449
51.4152 692 0.00067494514196
51.4888 693 0.000809221519115
51.5619 694 0.000829118043766
51.6349 695 0.000747760382765
51.7082 696 0.000943122110307
51.7814 697 0.000865126391582
51.86 698 0.000870313579965
51.9357 699 0.000838640191651
52.0082 700 0.000742506089746
52.0802 701 0.000850175478624
52.1537 702 0.000859234604519
52.2261 703 0.000861288006388
52.2992 704 0.000987833929446
52.373 705 0.001029217358627
52.4463 706 0.000951859133948
52.5197 707 0.000990954295032
52.5925 708 0.000822132451131
52.6661 709 0.000892411136685
52.7398 710 0.000912750551936
52.8128 711 0.000851416914395
52.8878 712 0.000788345266774
52.9661 713 0.0008827413586
53.0427 714 0.000941719623409
53.1147 715 0.000848477731326
53.1885 716 0.000681118768496
53.2609 717 0.000838512692842
53.334 718 0.000888438542219
53.4061 719 0.000757725421249
53.4784 720 0.000982673582918
53.5511 721 0.000926949892968
53.6237 722 0.000939927929621
53.6961 723 0.000960971943552
53.7687 724 0.000721005764288
53.8441 725 0.000897611745996
53.9182 726 0.000930935908362
53.9919 727 0.000849658772925
54.0709 728 0.000871769750572
54.1467 729 0.000835130619174
54.2208 730 0.000824977687708
54.2946 731 0.00093204313486
54.3685 732 0.000831741835043
54.4411 733 0.000816166848968
54.5148 734 0.000635268183679
54.5892 735 0.000770307540548
54.6616 736 0.00085918092081
54.7342 737 0.000719207360037
54.8067 738 0.000853027425665
54.8794 739 0.000857550278149
54.9519 740 0.000786909227559
55.0238 741 0.000905644170956
55.0972 742 0.000982519242254
55.1758 743 0.000957113426967
55.2504 744 0.001052415431382
55.323 745 0.000862261023614
55.3983 746 0.000908200857597
55.4717 747 0.000929318686628
55.544 748 0.00091077767563
55.6172 749 0.000922547828829
55.6909 750 0.000866656377289
55.764 751 0.000684655182827
55.8395 752 0.000881144268257
55.9124 753 0.00084098885392
55.986 754 0.000803665255232
56.06 755 0.00078235953322
56.1337 756 0.000940659370156
56.2088 757 0.000807161406782
56.2881 758 0.000756832929587
56.3629 759 0.000814871729488
56.4368 760 0.000675106193087
56.5104 761 0.000785365820925
56.5843 762 0.000822897443984
56.6582 763 0.00087263540038
56.7323 764 0.000949852705323
56.8052 765 0.00075291401883
56.878 766 0.001031196945397
56.9521 767 0.000914240274861
57.025 768 0.00085175914804
57.0983 769 0.000903845766704
57.171 770 0.000941525019964
57.2435 771 0.000734742083331
57.3181 772 0.000824561638964
57.3968 773 0.000846954456083
57.4725 774 0.000874091570987
57.5462 775 0.000755370048517
57.6207 776 0.000776434193838
57.6957 777 0.000762221431879
57.7681 778 0.000777346816892
57.8481 779 0.000637517531086
57.9205 780 0.000790660376725
57.9927 781 0.000827078062823
58.0663 782 0.000686675032378
58.1398 783 0.000806617859228
58.2153 784 0.000941900805927
58.288 785 0.00088257359701
58.3615 786 0.0008536850511
58.4424 787 0.000698451896041
58.5187 788 0.000799142402749
58.5917 789 0.000788278162138
58.6651 790 0.000763113923541
58.7389 791 0.000779782715188
58.8132 792 0.00086086524718
58.8874 793 0.000632775246442
58.9615 794 0.000823588621738
59.0372 795 0.000797075579952
59.1119 796 0.000823353755511
59.1863 797 0.000602873420525
59.2618 798 0.000773991585079
59.3345 799 0.000705773011857
59.4066 800 0.000629688433174
59.4794 801 0.000713067285819
59.5565 802 0.000760382764845
59.6326 803 0.000710604545668
59.7058 804 0.000850376792533
59.778 805 0.000706692345374
59.8551 806 0.000860616960026
59.9291 807 0.000899483965347
60.0028 808 0.000700733453674
60.0778 809 0.000715241476034
60.1513 810 0.000798665959831
60.2247 811 0.000632324974332
60.2988 812 0.00081935431919
60.3727 813 0.00079266680535
60.4469 814 0.000602923749002
60.521 815 0.000724938095973
60.595 816 0.000739540064823
60.6761 817 0.00059115024057
60.7526 818 0.000670209567779
60.8262 819 0.000706772870938
60.8992 820 0.00070881285188
60.9719 821 0.000580454432597
61.0441 822 0.000679716281598
61.1168 823 0.000692251427651
61.1893 824 0.000619654276914
61.2611 825 0.000773669482825
61.3334 826 0.000888418410828
61.4064 827 0.000678058797082
61.4809 828 0.000785936210333
61.5536 829 0.00066540353373
61.6265 830 0.000693754571503
61.7005 831 0.000702397648654
61.7923 832 0.000602048704545
61.8733 833 0.000706839975574
61.9459 834 0.000749243395226
62.0186 835 0.000558760845787
62.092 836 0.000633149690312
62.1659 837 0.000661150441884
62.2396 838 0.000723897974111
62.3144 839 0.000520442085344
62.388 840 0.000659335261473
62.4607 841 0.000635768113219
62.5331 842 0.000611745324484
62.6056 843 0.000700444903738
62.6779 844 0.000595435542642
62.75 845 0.000648075774555
62.8225 846 0.000762040249361
62.9025 847 0.000592735252079
62.9798 848 0.000809127572624
63.0535 849 0.000683373484274
63.1286 850 0.000581959589588
63.2004 851 0.000682259547312
63.2731 852 0.000497193684112
63.3464 853 0.000619685816093
63.4188 854 0.000695499292046
63.491 855 0.000560608236423
63.5636 856 0.000629907194288
63.6355 857 0.000636797498339
63.7093 858 0.000574126465397
63.7824 859 0.000554246716906
63.8594 860 0.000605975667859
63.934 861 0.000614548956187
64.0139 862 0.000568925185041
64.0892 863 0.000540701646077
64.1615 864 0.000585267848156
64.2353 865 0.000560934364955
64.3081 866 0.000565111628562
64.3813 867 0.000664692895632
64.4535 868 0.000548122076754
64.5284 869 0.000674119754934
64.6014 870 0.000674864616396
64.6743 871 0.000670271304044
64.7485 872 0.000618538997859
64.8221 873 0.000517650532475
64.8954 874 0.000576549613813
64.9743 875 0.000593058025379
65.0514 876 0.000610220036102
65.14 877 0.00047600405312
65.217 878 0.000628502694251
65.2919 879 0.000582783634521
65.3681 880 0.000567999812107
65.4435 881 0.000541962542192
65.5183 882 0.000540728487931
65.5918 883 0.000565721609706
65.666 884 0.00043441931003
65.7389 885 0.000579942424222
65.8177 886 0.000582944014602
65.8898 887 0.000473905020098
65.9618 888 0.000574617000289
66.0345 889 0.000708182068299
66.1081 890 0.000572563598419
66.1823 891 0.000616874131834
66.2608 892 0.000470498788761
66.3344 893 0.00055417759913
66.4069 894 0.000503339797747
66.48 895 0.000519424779058
66.5525 896 0.000543694512854
66.6247 897 0.000568896330047
66.6988 898 0.000492931197616
66.7728 899 0.000549187698378
66.8456 900 0.000551667214688
66.9187 901 0.000531081525423
66.9929 902 0.000524265707518
67.0669 903 0.000620326665369
67.1393 904 0.000529049597037
67.2119 905 0.000479786741466
67.2848 906 0.000539858811845
67.3651 907 0.00054399782581
67.4415 908 0.000534455546534
67.5172 909 0.000675542373223
67.5934 910 0.000532487367552
67.6685 911 0.000595514055066
67.7414 912 0.000560172727334
67.8162 913 0.000453437434992
67.8895 914 0.000532537024983
67.9623 915 0.000451394098818
68.0339 916 0.000532811482945
68.1054 917 0.000548330101127
68.1791 918 0.000462114735507
68.2519 919 0.000507339905114
68.3248 920 0.00051269619718
68.4017 921 0.00049103951792
68.484 922 0.000457051690701
68.56 923 0.000519488528462
68.6349 924 0.00056010696479
68.709 925 0.000535412458647
68.7826 926 0.000513908106911
68.855 927 0.000532225659471
68.9272 928 0.000410013353823
69.0009 929 0.000523753028097
69.0757 930 0.000485602029244
69.1493 931 0.000498816945263
69.2226 932 0.000669517047933
69.2965 933 0.000517139195147
69.3699 934 0.000494684641762
69.4461 935 0.000539168305138
69.5259 936 0.000455735097738
69.6036 937 0.000472197878151
69.6767 938 0.000471964354017
69.7495 939 0.00045300796532
69.8282 940 0.000444273625865
69.9009 941 0.000488851235732
69.9753 942 0.000534759530536
70.0486 943 0.000469295602633
70.1225 944 0.000449112541185
70.1969 945 0.000492113863147
70.2684 946 0.000505350252649
70.3399 947 0.00041197683548
70.4121 948 0.000495962985083
70.484 949 0.000510998449883
70.5556 950 0.000449108514907
70.6391 951 0.000524624717322
70.7159 952 0.000474037216231
70.788 953 0.000509359083619
70.8605 954 0.00056256433657
70.933 955 0.000484702156072
71.006 956 0.000606085048416
71.0783 957 0.00042350339885
71.1517 958 0.000461703384087
71.2256 959 0.000524622033136
71.2987 960 0.000493315036136
71.3725 961 0.000401833969709
71.4465 962 0.000446598130465
71.5203 963 0.000479595493253
71.5938 964 0.000523777856812
71.6687 965 0.000453317317693
71.7592 966 0.000477727300179
71.8407 967 0.000450795525463
71.9134 968 0.000384956482643
71.9851 969 0.00047985049087
72.0569 970 0.000520466914059
72.1302 971 0.000468484307581
72.2026 972 0.000601446104911
72.2753 973 0.000429413975212
72.3479 974 0.000508141805517
72.4207 975 0.000459833177874
72.4931 976 0.000449891626012
72.5658 977 0.000474388173479
72.6391 978 0.000485761067232
72.7126 979 0.000421541259286
72.7852 980 0.000474677394461
72.8654 981 0.00048981083203
72.9422 982 0.000500678427873
73.0158 983 0.000462024144248
73.0894 984 0.000435535931177
73.1637 985 0.000392668147442
73.2387 986 0.000462620033418
73.313 987 0.00045462787124
73.3854 988 0.000429150925037
73.4584 989 0.000345402325847
73.531 990 0.000429505237517
73.6044 991 0.000391206608465
73.6782 992 0.000411106488347
73.7515 993 0.000470280027647
73.8328 994 0.00037189188101
73.908 995 0.000451814844888
73.9851 996 0.000445205709262
74.0607 997 0.000387429959536
74.1339 998 0.000560897457405
74.2068 999 0.000451675267244
74.2809 1000 0.00043876030895
74.3544 1001 0.000429269029197
74.4285 1002 0.000474301608498
74.502 1003 0.000428010146221
74.576 1004 0.000450814985807
74.6503 1005 0.000449503761215
74.7244 1006 0.000451593399588
74.7985 1007 0.000341131786795
74.8725 1008 0.000413451124338
74.9457 1009 0.000414357707974
75.018 1010 0.000372140168164
75.0974 1011 0.000426909630186
75.1775 1012 0.000373863415223
75.2526 1013 0.000445766704022
75.3268 1014 0.000441777333396
75.4015 1015 0.000444011246737
75.4759 1016 0.000517410297877
75.5505 1017 0.000362004683904
75.6251 1018 0.000424558283732
75.7 1019 0.000429905852195
75.7747 1020 0.000340574818314
75.851 1021 0.000431633125533
75.9258 1022 0.000400356325619
76.001 1023 0.000344925882929
76.0763 1024 0.000434216654029
76.1537 1025 0.000450040598305
76.235 1026 0.000417871306729
76.3114 1027 0.000378532555814
76.3858 1028 0.000419141597493
76.4617 1029 0.000436069413036
76.5352 1030 0.000409206756095
76.6091 1031 0.000329424040907
76.6835 1032 0.000402166137658
76.7556 1033 0.000357532830943
76.8291 1034 0.000367328765744
76.9024 1035 0.000411344709806
76.9748 1036 0.000387985585924
77.052 1037 0.000430592332624
77.1277 1038 0.00034802880131
77.2 1039 0.000364702961328
77.2793 1040 0.000424978358755
77.3562 1041 0.000381565685373
77.4308 1042 0.000473687601076
77.5046 1043 0.000517627716899
77.5776 1044 0.000415630682924
77.6514 1045 0.000387811784916
77.7254 1046 0.000432577287765
77.7997 1047 0.000414429509935
77.8754 1048 0.000368917803531
77.9501 1049 0.000382232705458
78.0249 1050 0.000402360070057
78.0983 1051 0.000412892142718
78.1717 1052 0.000323695989156
78.2447 1053 0.000396814542917
78.3179 1054 0.000401833298663
78.3945 1055 0.000332767864932
78.482 1056 0.000382719885117
78.556 1057 0.000368428610733
78.6288 1058 0.000368240717751
78.7027 1059 0.000454656055187
78.7766 1060 0.000411184329725
78.8502 1061 0.000518179988055
78.9236 1062 0.000419185886553
78.9974 1063 0.000313863146805
79.0714 1064 0.000383311748009
79.1454 1065 0.00039566638259
79.2195 1066 0.000416050086901
79.2944 1067 0.000404873138685
79.3689 1068 0.000396494453802
79.4442 1069 0.000420607833795
79.5245 1070 0.00038957663685
79.603 1071 0.000439109924105
79.6758 1072 0.000381440199703
79.7517 1073 0.00034486481771
79.8256 1074 0.000408802115138
79.9009 1075 0.00037823259809
79.9742 1076 0.000397354735239
80.048 1077 0.000410238154354
80.1219 1078 0.000328576509351
80.1953 1079 0.000410059656022
80.2691 1080 0.0004850658632
80.3433 1081 0.00037919018125
80.4171 1082 0.000477287764812
80.4908 1083 0.000385054455412
80.5646 1084 0.000399707423786
80.6442 1085 0.000411669496245
80.7205 1086 0.000376224156327
80.7942 1087 0.000308492091719
80.8683 1088 0.000389151864502
80.9425 1089 0.000420868199784
81.0166 1090 0.00032835909033
81.0908 1091 0.000366270525631
81.1662 1092 0.000398135833205
81.2409 1093 0.000393790136961
81.3142 1094 0.000315240133941
81.3878 1095 0.000381681776394
81.4606 1096 0.000371700632797
81.534 1097 0.000396620610518
81.6056 1098 0.000384922930325
81.6789 1099 0.00034354218533
81.7599 1100 0.000442066554378
81.8365 1101 0.000372950121124
81.9097 1102 0.000446505526067
81.9848 1103 0.000442190697955
82.0596 1104 0.00039739701116
82.1352 1105 0.000394558485046
82.209 1106 0.000426957945524
82.284 1107 0.00036348299904
82.3593 1108 0.000347479214339
82.4351 1109 0.000376238919347
82.5096 1110 0.000384908838352
82.5855 1111 0.000368710450205
82.6612 1112 0.000376367089202
82.7387 1113 0.000374086202616
82.8131 1114 0.00035528079935
82.8895 1115 0.000306827225693
82.9656 1116 0.000354610424034
83.0388 1117 0.00039431422417
83.1116 1118 0.000323686594507
83.185 1119 0.00042033941525
83.2588 1120 0.000468374927024
83.3319 1121 0.0003771515424
83.4061 1122 0.000387353460251
83.482 1123 0.000318292052798
83.5586 1124 0.00037584904141
83.6318 1125 0.000356928889217
83.7055 1126 0.00036254957355
83.7793 1127 0.000409783855967
83.8582 1128 0.000388401634669
83.9341 1129 0.000292632581985
84.0143 1130 0.000381150978721
84.0904 1131 0.000383511048778
84.1669 1132 0.000362110709229
84.2435 1133 0.000288280175277
84.3208 1134 0.000369014434207
84.3958 1135 0.000350978050073
84.4708 1136 0.000352469786138
84.5434 1137 0.00035811462814
84.6167 1138 0.000337551083404
84.6901 1139 0.000326786828702
84.7637 1140 0.000396022708209
84.8373 1141 0.000371518779232
84.9108 1142 0.000424804557747
84.9854 1143 0.000390332235054
85.067 1144 0.000290948255615
85.1423 1145 0.000359868743331
85.217 1146 0.000323676528811
85.2914 1147 0.000292799001483
85.3677 1148 0.000322337791318
85.4456 1149 0.000310701176344
85.5201 1150 0.000353578354729
85.596 1151 0.000357396608532
85.671 1152 0.000349229303253
85.7453 1153 0.000287883586877
85.823 1154 0.000374912931734
85.8999 1155 0.000349756074647
85.9726 1156 0.000340756671878
86.0448 1157 0.000338837479281
86.1187 1158 0.000383799598714
86.1991 1159 0.000302740553345
86.2738 1160 0.000317839096503
86.3464 1161 0.000327755148603
86.4198 1162 0.000288821038646
86.4931 1163 0.000355871991196
86.5667 1164 0.000408227699452
86.6416 1165 0.000391145543246
86.7149 1166 0.000330883566746
86.7892 1167 0.000339758825937
86.8621 1168 0.000324569020474
86.9355 1169 0.000339931955899
87.0111 1170 0.00029563685655
87.0852 1171 0.000298908878614
87.1594 1172 0.000318075304823
87.2348 1173 0.000310351561189
87.3162 1174 0.000271456371921
87.3934 1175 0.000331164735172
87.4695 1176 0.000342361143731
87.5438 1177 0.000308856469894
87.6182 1178 0.000278046047201
87.6926 1179 0.000353366304078
87.7668 1180 0.00033625864811
87.8434 1181 0.000307659323183
87.9179 1182 0.000358903107616
87.9906 1183 0.000313829594487
88.07 1184 0.000371604002121
88.1439 1185 0.000388489541742
88.2186 1186 0.000379590795928
88.2918 1187 0.000327095510029
88.3725 1188 0.000254782882949
88.4516 1189 0.000309573147409
88.5255 1190 0.00032307728441
88.5995 1191 0.000331717677374
88.674 1192 0.000307217774676
88.7485 1193 0.000321711705062
88.8244 1194 0.000308826272807
88.8982 1195 0.000309676488549
88.972 1196 0.000326054046074
89.0467 1197 0.000317876675099
89.1193 1198 0.000314524798518
89.1923 1199 0.000283702296992
89.2653 1200 0.000338029539461
89.3375 1201 0.000311859402366
89.409 1202 0.000308934982318
89.4856 1203 0.000353606538676
89.5614 1204 0.000289449809087
89.6347 1205 0.000403938371102
89.7083 1206 0.000336575381993
89.7816 1207 0.00036561021601
89.8573 1208 0.00035406888962
89.9306 1209 0.000272543467028
90.0043 1210 0.000334101905101
90.0782 1211 0.000328548325404
90.1523 1212 0.000272360942418
90.2257 1213 0.000304096066997
90.2995 1214 0.000346377356212
90.3742 1215 0.000302177545447
90.4487 1216 0.000243349595024
90.5232 1217 0.000295897893585
90.6007 1218 0.000311700364378
90.6755 1219 0.000327741727676
90.7485 1220 0.000290983821072
90.8224 1221 0.000329155622362
90.8952 1222 0.000296257574436
90.9686 1223 0.000250090255736
91.0422 1224 0.000322301554814
91.1156 1225 0.000269716348703
91.1886 1226 0.000326258715215
91.2619 1227 0.000313526281531
91.3351 1228 0.000295566396682
91.4086 1229 0.000364282215258
91.483 1230 0.000362680427591
91.5563 1231 0.000307509008797
91.6298 1232 0.000397703008301
91.7151 1233 0.000329110662256
91.7914 1234 0.000304969769361
91.867 1235 0.000310977647446
91.9409 1236 0.000330382966159
92.0154 1237 0.000311462142919
92.0895 1238 0.000333862341549
92.164 1239 0.000325781601251
92.237 1240 0.000331428456392
92.3105 1241 0.000310409942223
92.384 1242 0.000342155132498
92.4572 1243 0.000293974003664
92.5296 1244 0.000331303641769
92.6025 1245 0.00033900926715
92.6763 1246 0.000300096630676
92.75 1247 0.000432300145617
92.8269 1248 0.000298476724757
92.9034 1249 0.000333262426101
92.9767 1250 0.000329522013676
93.0509 1251 0.000268778225888
93.1235 1252 0.0003524489837
93.1973 1253 0.000335274223096
93.2718 1254 0.000325952047027
93.3464 1255 0.000319850222452
93.4208 1256 0.00035973252092
93.4955 1257 0.00033383818388
93.5696 1258 0.000282065614913
93.6444 1259 0.000304825494393
93.7189 1260 0.000332501459526
93.7923 1261 0.000325865482046
93.8679 1262 0.000339956113568
93.9495 1263 0.00031396917213
94.0245 1264 0.000317205628737
94.099 1265 0.000315438092618
94.1722 1266 0.000404037685964
94.2453 1267 0.000317008341106
94.3192 1268 0.000391808537052
94.3926 1269 0.00033059501681
94.4662 1270 0.000342530918461
94.5399 1271 0.000340120519927
94.6135 1272 0.000311087028003
94.6871 1273 0.000303363955416
94.7609 1274 0.00034727790043
94.8351 1275 0.000348456928889
94.91 1276 0.000322698814261
94.9852 1277 0.000337160534421
95.0647 1278 0.000363140094349
95.1413 1279 0.000325064252689
95.2162 1280 0.000334562913952
95.2916 1281 0.000327235087672
95.3644 1282 0.00034504197395
95.4383 1283 0.000270357197979
95.512 1284 0.000338378483569
95.5847 1285 0.000315070359211
95.6582 1286 0.000352683849927
95.7321 1287 0.000402266123566
95.8055 1288 0.000334436757236
95.8814 1289 0.000430827198851
95.9548 1290 0.000312150636487
96.0281 1291 0.000313551781293
96.103 1292 0.000356893994806
96.181 1293 0.00027908684011
96.2558 1294 0.000334615926614
96.33 1295 0.000378536582092
96.4046 1296 0.000353656196107
96.4789 1297 0.000298628381235
96.5536 1298 0.000341351218956
96.6283 1299 0.000331098301582
96.7035 1300 0.000356667852182
96.7785 1301 0.000286444192429
96.8534 1302 0.000343976352326
96.9269 1303 0.000343363015951
96.9999 1304 0.000314507351313
97.0736 1305 0.000335931177485
97.1476 1306 0.000375767173754
97.2269 1307 0.000336653223371
97.3026 1308 0.000433103388113
97.3756 1309 0.00031523476557
97.449 1310 0.00039184947088
97.5226 1311 0.000346221673455
97.5961 1312 0.000320517913583
97.67 1313 0.000341477375672
97.743 1314 0.000389965172694
97.8165 1315 0.000325393065407
97.8928 1316 0.000359272854161
97.9672 1317 0.000320459532549
98.0413 1318 0.000351895370451
98.1162 1319 0.000369865320995
98.19 1320 0.000349383643916
98.2648 1321 0.000313989303521
98.3488 1322 0.000337254480912
98.4286 1323 0.00033206527939
98.5012 1324 0.00036275625583
98.5745 1325 0.000291128767087
98.6472 1326 0.000350610987713
98.7203 1327 0.000334942055147
98.7924 1328 0.000323267861577
98.8655 1329 0.000400016776159
98.9384 1330 0.000397774810262
99.0116 1331 0.000347162480456
99.0844 1332 0.000382958106576
99.1581 1333 0.000293406969488
99.2316 1334 0.000352171841553
99.3047 1335 0.000364601633327
99.3776 1336 0.000339183739205
99.4608 1337 0.000378348689111
99.5369 1338 0.000343572382416
99.6112 1339 0.000289964501647
99.6855 1340 0.000351520926581
99.7602 1341 0.000355484797445
99.835 1342 0.000329458935318
99.9105 1343 0.000299936921642
99.9857 1344 0.000320074351937
100.06 1345 0.000324926017139
100.133 1346 0.000275436347897
100.206 1347 0.000318498735078
100.279 1348 0.000376606652754
100.352 1349 0.000341128431563
100.426 1350 0.000386581085887
100.5 1351 0.000354282282363
100.586 1352 0.00028462498574
100.661 1353 0.000334135457419
100.734 1354 0.000326988142611
100.807 1355 0.000343385160481
100.881 1356 0.000353256923521
100.953 1357 0.000270793378114
101.027 1358 0.00033881197952
101.101 1359 0.000358485716778
101.174 1360 0.000271226203018
101.247 1361 0.000343063729273
101.321 1362 0.000328227565242
101.395 1363 0.000334289798082
101.468 1364 0.000313604793955
101.541 1365 0.000343371739553
101.613 1366 0.00031055623033
101.692 1367 0.000270944363546
101.767 1368 0.000308004912059
101.841 1369 0.000293668006523
101.915 1370 0.000296689057247
101.988 1371 0.000340845921045
102.062 1372 0.000284799457795
102.136 1373 0.000335175579281
102.21 1374 0.000317381442884
102.284 1375 0.000331007039276
102.358 1376 0.000352040316465
102.431 1377 0.000283003737728
102.505 1378 0.000333976419431
102.58 1379 0.000390685876487
102.654 1380 0.000360102938512
102.728 1381 0.000288000348944
102.81 1382 0.00034333550305
102.887 1383 0.000315610551533
102.961 1384 0.000304415485066
103.036 1385 0.000269211050792
103.111 1386 0.000306132021661
103.185 1387 0.00032097959348
103.257 1388 0.000314085934197
103.331 1389 0.000328808020346
103.405 1390 0.000307244616531
103.478 1391 0.000267576381852
103.551 1392 0.000323877171674
103.625 1393 0.00025559082277
103.699 1394 0.000309136967273
103.772 1395 0.000271646278041
103.846 1396 0.000322624999161
103.93 1397 0.000346798102281
104.007 1398 0.000347241663927
104.08 1399 0.000306805081163
104.154 1400 0.000360565289456
104.229 1401 0.000273324564994
104.303 1402 0.000292076284551
104.377 1403 0.000302267465659
104.452 1404 0.000312787459486
104.527 1405 0.000265328376538
104.602 1406 0.000308686695164
104.677 1407 0.000280971809342
104.75 1408 0.000281177149529
104.823 1409 0.000245828440287
104.896 1410 0.000299747015521
104.97 1411 0.000305124110025
105.049 1412 0.000312723710081
105.125 1413 0.000269851229021
105.197 1414 0.000262441535086
105.272 1415 0.000336306292402
105.346 1416 0.000265261942948
105.42 1417 0.000326566054449
105.493 1418 0.000343112715658
105.569 1419 0.000306716503043
105.644 1420 0.000298417001631
105.719 1421 0.000302589567913
105.793 1422 0.000288850564686
105.871 1423 0.000314014803283
105.946 1424 0.00028729642131
106.02 1425 0.000274363344763
106.096 1426 0.000261753712564
106.175 1427 0.000289063286382
106.25 1428 0.000287655431114
106.324 1429 0.000291649499064
106.397 1430 0.000236241871951
106.469 1431 0.000265629005308
106.543 1432 0.000284166661075
106.616 1433 0.000312700894505
106.689 1434 0.000328524838781
106.763 1435 0.000291205266372
106.836 1436 0.000233403345837
106.909 1437 0.00029006918488
106.983 1438 0.000258397138658
107.056 1439 0.000274978023232
107.13 1440 0.000290236946471
107.206 1441 0.000256218922165
107.284 1442 0.000292033337583
107.358 1443 0.000260908194147
107.432 1444 0.000218294065937
107.506 1445 0.0002519785802
107.579 1446 0.000289935646654
107.653 1447 0.000274579421692
107.728 1448 0.000238596573637
107.801 1449 0.000272742096751
107.876 1450 0.000250417726361
107.949 1451 0.000211915770261
108.022 1452 0.000246100214064
108.094 1453 0.000210972950121
108.167 1454 0.000249723193375
108.24 1455 0.000255290865046
108.321 1456 0.000259687560814
108.398 1457 0.000252610034827
108.484 1458 0.000217018406802
108.557 1459 0.000312399594688
108.632 1460 0.00030499594017
108.706 1461 0.000225505801196
108.779 1462 0.000283749941283
108.853 1463 0.000263986954859
108.927 1464 0.000203511585615
109.001 1465 0.000250048650861
109.075 1466 0.000260085491307
109.151 1467 0.000232814167131
109.226 1468 0.000188115768918
109.301 1469 0.00023998899484
109.376 1470 0.000230584280068
109.458 1471 0.000241610913898
109.534 1472 0.000193953201227
109.607 1473 0.000243705249596
109.68 1474 0.000240176887821
109.754 1475 0.000198032492065
109.827 1476 0.000230554754028
109.902 1477 0.000287011897652
109.976 1478 0.00026327094839
110.049 1479 0.000262890465102
110.125 1480 0.00020622261292
110.199 1481 0.000234812543199
110.273 1482 0.000228267156978
110.348 1483 0.00017755551231
110.422 1484 0.000218263868851
110.498 1485 0.000245238590534
110.576 1486 0.000193175458492
110.652 1487 0.000246751129036
110.727 1488 0.000222197542628
110.801 1489 0.000238061749686
110.875 1490 0.000193245247314
110.951 1491 0.000239209910013
111.024 1492 0.000209174545869
111.098 1493 0.000212926366083
111.171 1494 0.000225409841566
111.244 1495 0.000228698639789
111.318 1496 0.000220599781239
111.391 1497 0.000232441065353
111.465 1498 0.000192488978063
111.538 1499 0.000262852886506
111.613 1500 0.000215058951423



==> Tikz/news20_graph_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0799972 1 0.202638186448581
0.1582 2 0.24604899745328
0.236504 3 0.212713272833794
0.314753 4 0.20392948097134
0.393162 5 0.184617453997633
0.476458 6 0.180423138084819
0.555725 7 0.154014969451319
0.633867 8 0.130439279266353
0.718389 9 0.120606908425697
0.800433 10 0.104823821992659
0.878926 11 0.076075182036659
0.956389 12 0.096790893982328
1.03637 13 0.090632136494614
1.11484 14 0.086376244963354
1.19391 15 0.081205088656934
1.27218 16 0.082763011585781
1.35069 17 0.073742482394156
1.43024 18 0.065465643196193
1.51492 19 0.053676961153557
1.60281 20 0.060220954840561
1.68436 21 0.058649222234179
1.76104 22 0.056144828245872
1.83833 23 0.04598891638868
1.91616 24 0.049284347836484
1.99268 25 0.049622655045016
2.0705 26 0.048531032916054
2.14821 27 0.052258509989598
2.22685 28 0.049033442136853
2.30612 29 0.041517330846396
2.38356 30 0.04505834738214
2.46097 31 0.048613412724034
2.54004 32 0.040055956095986
2.61859 33 0.037306335712663
2.70634 34 0.038153448832455
2.78676 35 0.036275810944917
2.86433 36 0.032350036467114
2.94396 37 0.029127120771907
3.02305 38 0.028245513349355
3.10283 39 0.028886617167043
3.18123 40 0.027899613807286
3.26125 41 0.025967633941916
3.34184 42 0.02605132895728
3.41911 43 0.024484976744742
3.4973 44 0.023102155744467
3.57564 45 0.023157215108146
3.65565 46 0.021904480074608
3.74015 47 0.023691727345553
3.83026 48 0.022510252639382
3.91767 49 0.024532623121346
4.00217 50 0.021868012960771
4.08989 51 0.019198321317121
4.17193 52 0.023013737938951
4.25029 53 0.01982352308189
4.33507 54 0.018688020852015
4.41714 55 0.019220261367577
4.49795 56 0.018612515991726
4.57889 57 0.017103255736098
4.67032 58 0.016359147267358
4.75676 59 0.014547748006265
4.84542 60 0.016705166373734
4.94365 61 0.015772026734579
5.03039 62 0.015593756351854
5.11542 63 0.014072778794074
5.20168 64 0.014675681815465
5.28326 65 0.014032844315315
5.36811 66 0.013240252519818
5.45907 67 0.013536054616976
5.54202 68 0.016634802778675
5.63121 69 0.013512859141289
5.73457 70 0.012304362901587
5.82722 71 0.012943733036814
5.90916 72 0.010884417183782
5.99518 73 0.013294953190574
6.0794 74 0.011591759627916
6.15781 75 0.011733263986035
6.2366 76 0.011970300225977
6.31622 77 0.01080496670134
6.39655 78 0.010521659074333
6.4761 79 0.009789447254206
6.55633 80 0.007346748448653
6.63943 81 0.00968590456377
6.72227 82 0.009615421404402
6.80336 83 0.009562275069646
6.88349 84 0.008705955498165
6.96231 85 0.009325836651243
7.04084 86 0.008475196384375
7.1274 87 0.008409675143776
7.20972 88 0.008904133338116
7.28715 89 0.010880411779476
7.36613 90 0.008444289010844
7.44644 91 0.00805929194017
7.52619 92 0.008060726711862
7.60516 93 0.009668866649928
7.68323 94 0.007868108612217
7.76256 95 0.007837679495917
7.84063 96 0.00744000860863
7.92045 97 0.007503796166768
8.00001 98 0.007785489675622
8.07893 99 0.006915061515836
8.15823 100 0.006617167043294
8.24441 101 0.007157418367469
8.32751 102 0.006596721546684
8.40879 103 0.00635747336705
8.48969 104 0.006090426485885
8.57059 105 0.00656467831223
8.65275 106 0.005896726329256
8.73332 107 0.006022454176979
8.81429 108 0.005428327175771
8.89802 109 0.005903678993747
8.97977 110 0.006052285471741
9.06027 111 0.006824551334936
9.1425 112 0.006138371773258
9.22305 113 0.005350484833268
9.30697 114 0.004876215072277
9.39291 115 0.005923335365927
9.4769 116 0.005482190896374
9.55798 117 0.00541238925356
9.64131 118 0.005210528832933
9.7229 119 0.005038971986083
9.80166 120 0.005146197257195
9.88097 121 0.004235619402896
9.96108 122 0.00499360330954
10.0401 123 0.005529311190024
10.1207 124 0.004976804524313
10.2038 125 0.004735984074034
10.2832 126 0.004711078828748
10.3616 127 0.004475489316929
10.449 128 0.003934221696139
10.5304 129 0.003897180673625
10.6079 130 0.004350138096775
10.6916 131 0.004637110369812
10.775 132 0.004908072982053
10.8595 133 0.004358465750804
10.9417 134 0.005022382438394
11.0205 135 0.004154805887347
11.099 136 0.004409471884453
11.1779 137 0.004029980750146
11.2573 138 0.003893946459103
11.3369 139 0.004218695075146
11.4148 140 0.003956329136626
11.4947 141 0.003719950500377
11.5831 142 0.003671293805373
11.6654 143 0.003327815440535
11.7464 144 0.003340040890993
11.8277 145 0.003389139973935
11.9088 146 0.003602813348159
11.9895 147 0.003366327104033
12.0688 148 0.003270568050026
12.1485 149 0.003552596338941
12.2263 150 0.003233252029604
12.3045 151 0.003520594951995
12.3823 152 0.004155355883162
12.4607 153 0.003267901765965
12.5386 154 0.003475339861545
12.6165 155 0.002605336155051
12.7084 156 0.003342760978993
12.7898 157 0.003434245609001
12.8729 158 0.003175795401557
12.9554 159 0.00341684302402
13.0392 160 0.003184302402047
13.1232 161 0.002935267883831
13.2097 162 0.002876215072277
13.2965 163 0.00220751581238
13.3802 164 0.002871378696032
13.4655 165 0.002796555352296
13.5493 166 0.002655887944331
13.6343 167 0.002708956562287
13.718 168 0.002725659696068
13.8113 169 0.002748902997477
13.8911 170 0.002550055597403
13.9721 171 0.002366721666248
14.0505 172 0.002731566172866
14.1334 173 0.002922486459342
14.2164 174 0.003099262288222
14.2962 175 0.002827331205089
14.3783 176 0.003095221014623
14.4578 177 0.002571565216352
14.5392 178 0.002519961261164
14.6192 179 0.002556816959001
14.7047 180 0.002498308165047
14.7846 181 0.002563757667061
14.8678 182 0.002540340997405
14.9564 183 0.002696342527829
15.0374 184 0.002290642897282
15.1184 185 0.002364354292956
15.1999 186 0.001945502588567
15.2805 187 0.002256172507383
15.3626 188 0.002415838683836
15.4456 189 0.002181432858663
15.5255 190 0.002239774262587
15.6065 191 0.002236259071942
15.6875 192 0.002213715221732
15.7658 193 0.002366841230556
15.8508 194 0.002730250965482
15.9315 195 0.002381159056398
16.0241 196 0.002286685318699
16.1052 197 0.002033585614023
16.1839 198 0.002474317586714
16.2636 199 0.002211557085979
16.3427 200 0.002192372992814
16.4224 201 0.002119946913447
16.5056 202 0.002015029233473
16.5861 203 0.002069436971675
16.6704 204 0.001660299867284
16.7503 205 0.002109425254373
16.8303 206 0.002217618996377
16.9103 207 0.0020310508507
16.9903 208 0.001962911151763
17.0696 209 0.001941012948815
17.1564 210 0.001961679639394
17.2385 211 0.001978568097851
17.3158 212 0.001559674545955
17.3946 213 0.001786996185899
17.473 214 0.001913453375898
17.5504 215 0.002319326374691
17.629 216 0.002079904826811
17.7074 217 0.002042176309528
17.7923 218 0.002104050838744
17.8759 219 0.002211317957363
17.9614 220 0.001825268720781
18.0456 221 0.001961285077179
18.1307 222 0.001972422492438
18.2224 223 0.001885517175413
18.3103 224 0.002165184069252
18.3975 225 0.001884967179598
18.4829 226 0.001611918170188
18.5654 227 0.001830117053457
18.649 228 0.001749943206954
18.7339 229 0.001824288293459
18.8153 230 0.001774872365102
18.8968 231 0.001833387137272
18.9752 232 0.001793512440666
19.0552 233 0.001609293733635
19.1359 234 0.001863511364587
19.2137 235 0.001958768248502
19.2947 236 0.002234041154035
19.3827 237 0.001850574506498
19.4647 238 0.002093666678623
19.5443 239 0.001902453459593
19.6253 240 0.001484534356804
19.7043 241 0.001801475423557
19.7822 242 0.001821639944044
19.8624 243 0.001750415485969
19.9411 244 0.001868186329017
20.0207 245 0.00158276839198
20.1013 246 0.001646735296579
20.1814 247 0.001728236306898
20.2632 248 0.001602556284898
20.3456 249 0.001650196683286
20.4324 250 0.001599692719729
20.5157 251 0.001688343675646
20.5968 252 0.001598299795545
20.6786 253 0.001614369238495
20.7586 254 0.001602323134498
20.8385 255 0.001675771488695
20.9191 256 0.001864467879049
20.9984 257 0.001956813372072
21.0787 258 0.00163442017289
21.1599 259 0.00167030142162
21.24 260 0.001652767315901
21.3186 261 0.001684164903093
21.3978 262 0.001669201429989
21.4772 263 0.001706511472195
21.5665 264 0.00168005189091
21.6487 265 0.001784347836484
21.7288 266 0.001582917847364
21.8073 267 0.001570112510014
21.8894 268 0.00155741478054
21.9681 269 0.001417638126666
22.0486 270 0.00162248167677
22.1287 271 0.001504214641845
22.2147 272 0.001544448031374
22.3005 273 0.001570584789029
22.3792 274 0.001594617214869
22.4622 275 0.001538123079498
22.5474 276 0.001620467018186
22.6372 277 0.001687243684015
22.7323 278 0.001928315219341
22.8146 279 0.001720817341607
22.8973 280 0.00167717636931
22.9801 281 0.001769240886211
23.0635 282 0.001707324509487
23.1527 283 0.001427878809618
23.236 284 0.001521736791133
23.319 285 0.001557857168478
23.4011 286 0.001574249435059
23.4836 287 0.0016261463228
23.5667 288 0.001656712938054
23.6487 289 0.001561539749154
23.7288 290 0.001469176321485
23.8151 291 0.001231231392805
23.8959 292 0.00154727572725
23.9748 293 0.001478711575021
24.0577 294 0.001439984695769
24.1371 295 0.001488623456126
24.2158 296 0.001565939715676
24.2947 297 0.001499934239631
24.3753 298 0.001562926695123
24.4545 299 0.001514939560242
24.532 300 0.001894544280641
24.6113 301 0.001472386623145
24.6921 302 0.001312457405215
24.7706 303 0.001557719669524
24.8512 304 0.001651368413501
24.9359 305 0.001595149276038
25.0171 306 0.001437677104631
25.0988 307 0.00147745614979
25.1812 308 0.001434305391155
25.2607 309 0.001362399416526
25.344 310 0.001192982770783
25.4244 311 0.001544681181774
25.5064 312 0.001561408228416
25.5856 313 0.001522687327379
25.6659 314 0.001450775374535
25.7495 315 0.001397880124825
25.827 316 0.001393629613688
25.9069 317 0.001479919174528
25.9894 318 0.001414989777252
26.0719 319 0.001421667443835
26.1502 320 0.001577555388166
26.2303 321 0.001676393223095
26.3092 322 0.001458194339826
26.3887 323 0.001508070590767
26.4706 324 0.001359661393881
26.5515 325 0.001624370792831
26.6297 326 0.001374385738369
26.7127 327 0.00143095759054
26.7937 328 0.001381344381075
26.8724 329 0.001553295790141
26.9544 330 0.001414690866483
27.0332 331 0.001359440199912
27.1225 332 0.001260859428243
27.2051 333 0.001323636667982
27.2836 334 0.001380118846922
27.3657 335 0.001432733120509
27.449 336 0.001372389014431
27.5273 337 0.00132361275512
27.6047 338 0.001406632232146
27.6834 339 0.001469475232254
27.7647 340 0.001336914284348
27.8433 341 0.001575152145582
27.924 342 0.001569000561952
28.0017 343 0.001373518897139
28.0797 344 0.001010151009721
28.1587 345 0.001304141707617
28.2445 346 0.00155126319691
28.3246 347 0.001408389827469
28.4032 348 0.001235852553296
28.4816 349 0.001294540693712
28.5627 350 0.00146753829047
28.6424 351 0.001286733144422
28.7227 352 0.001020373758026
28.8026 353 0.001242273156617
28.8828 354 0.001270137618518
28.964 355 0.001225468393175
29.0447 356 0.001177266042541
29.1259 357 0.001259747480182
29.204 358 0.001265570261965
29.2839 359 0.001157962385069
29.3673 360 0.001094593302007
29.4458 361 0.001302455850879
29.523 362 0.001484833267573
29.6005 363 0.001374260195846
29.679 364 0.001218461924746
29.7596 365 0.001287516290637
29.8379 366 0.001261499097289
29.9156 367 0.001340280019609
29.994 368 0.001328012721642
30.0726 369 0.001260303454213
30.1504 370 0.001207976134964
30.2283 371 0.001176560613126
30.3072 372 0.001240473713787
30.3927 373 0.001187662159092
30.4772 374 0.001128047395292
30.5565 375 0.001245298133601
30.6382 376 0.001306084627617
30.7212 377 0.00120479572438
30.7999 378 0.001152002104332
30.8786 379 0.001206995707641
30.9581 380 0.001156049356146
31.0366 381 0.001152970575224
31.1141 382 0.001113538266557
31.1933 383 0.001164406901252
31.2717 384 0.001341122947978
31.3489 385 0.001171162284635
31.427 386 0.001185217069001
31.515 387 0.001113311094372
31.5974 388 0.001322572545644
31.6758 389 0.00125253775243
31.7542 390 0.001153903176824
31.8323 391 0.001143106519842
31.9107 392 0.001112085560219
31.9889 393 0.001183925774478
32.0688 394 0.001105192677882
32.1492 395 0.00089585350981
32.2289 396 0.001042170331313
32.3089 397 0.000981772421297
32.3892 398 0.001011597737843
32.4684 399 0.001016870523811
32.5461 400 0.001019943326518
32.6357 401 0.000963126367517
32.7188 402 0.00099180386671
32.797 403 0.001036353527745
32.8759 404 0.001103662254744
32.9542 405 0.001263286583689
33.0333 406 0.001070214139675
33.1132 407 0.001013995002212
33.2052 408 0.000958403577364
33.2829 409 0.001042313808482
33.3637 410 0.001031851931561
33.4416 411 0.001070877721583
33.5208 412 0.001080652103734
33.5995 413 0.001121692552339
33.6795 414 0.000977826799144
33.7643 415 0.000979733849851
33.8456 416 0.000774854430455
33.9277 417 0.000924584812942
34.0078 418 0.000936893958416
34.0901 419 0.00091839736002
34.1701 420 0.000940289584753
34.2475 421 0.000892302449873
34.3268 422 0.000905071917931
34.404 423 0.000887179119289
34.4813 424 0.00087112163277
34.5606 425 0.000941843920753
34.6391 426 0.001007084185229
34.7206 427 0.001043521407989
34.8006 428 0.000979614285543
34.8829 429 0.000906668101438
34.9623 430 0.00104376651482
35.0405 431 0.000900642060332
35.1193 432 0.000843538146992
35.1978 433 0.000921434293435
35.2764 434 0.0008752525796
35.3554 435 0.000869023279171
35.4351 436 0.000819416047921
35.5134 437 0.000803998230448
35.5926 438 0.000803771058264
35.6725 439 0.000795586881404
35.7543 440 0.000860623886557
35.8345 441 0.00078967442639
35.9192 442 0.000787940743929
36.0045 443 0.000784431531499
36.086 444 0.000783385343807
36.1672 445 0.000917895189928
36.2486 446 0.000872185755108
36.3296 447 0.001008997214152
36.4086 448 0.000790326051867
36.4869 449 0.000887693245812
36.5663 450 0.000878594401999
36.6457 451 0.000904300728147
36.7269 452 0.000817933450506
36.8054 453 0.000818638879922
36.8832 454 0.000795228188481
36.9645 455 0.000886431842366
37.0499 456 0.000761851811997
37.1319 457 0.000661710726114
37.2107 458 0.000787432595622
37.2908 459 0.000775069646209
37.3709 460 0.000789435297775
37.4496 461 0.000772259884979
37.5313 462 0.000733790068989
37.6091 463 0.00076689742578
37.6897 464 0.000740372084125
37.7692 465 0.000743833470832
37.848 466 0.000747743223693
37.9257 467 0.0009043605103
38.004 468 0.000779852218516
38.0815 469 0.000823002977151
38.1758 470 0.000830272487057
38.2598 471 0.000596301875964
38.3425 472 0.000787749441037
38.4249 473 0.000723459712807
38.5069 474 0.000730197161543
38.5879 475 0.000709584274902
38.6665 476 0.000786033693222
38.75 477 0.000743988904432
38.8289 478 0.00070214139675
38.9086 479 0.000669727512943
38.9889 480 0.000632895727967
39.068 481 0.000677714408695
39.1482 482 0.000730932482035
39.2307 483 0.000671724236881
39.3156 484 0.000671335652881
39.3939 485 0.000677104630726
39.4709 486 0.000698805552566
39.5479 487 0.000688600738907
39.6265 488 0.000694130588137
39.7044 489 0.000795963508973
39.7819 490 0.000755538816552
39.8597 491 0.000733323768189
39.9399 492 0.000751856235876
40.0191 493 0.000764201250643
40.0984 494 0.00073856666308
40.1765 495 0.000665524827528
40.2546 496 0.000723071128807
40.3359 497 0.000750086684123
40.4192 498 0.000660323780145
40.4995 499 0.000645282590241
40.5796 500 0.000676500830972
40.6597 501 0.000672943792819
40.7415 502 0.0006576634743
40.822 503 0.000636309288951
40.9011 504 0.000621537118739
40.9796 505 0.000630510420029
41.0584 506 0.000465339502852
41.1372 507 0.000623372430862
41.2149 508 0.00065158960747
41.2929 509 0.000769043605103
41.372 510 0.000692349079953
41.4545 511 0.000759884979136
41.5382 512 0.000663767232206
41.6158 513 0.000691822996999
41.6937 514 0.000646155409687
41.7737 515 0.000615511077633
41.8526 516 0.000618775183232
41.9304 517 0.000683268170786
42.0094 518 0.000649449406363
42.0881 519 0.000602095962313
42.1673 520 0.000546193072444
42.2456 521 0.00059603225845
42.3252 522 0.000615002929326
42.4048 523 0.000601611726867
42.4832 524 0.000578449729187
42.5709 525 0.000572807489508
42.6515 526 0.000625883281323
42.7307 527 0.000594895799706
42.8079 528 0.0005928028265
42.8862 529 0.000657824886115
42.9649 530 0.000697089804751
43.0423 531 0.000558465750804
43.1206 532 0.000584349629948
43.2022 533 0.000621602879109
43.2797 534 0.000575149156474
43.3573 535 0.000611057307173
43.4369 536 0.000616497483171
43.5157 537 0.000570197998493
43.595 538 0.000583991534847
43.6835 539 0.000613496419049
43.7755 540 0.000590341595227
43.8604 541 0.000577453160682
43.949 542 0.000425929313581
44.0353 543 0.000547147195619
44.1242 544 0.000538930138575
44.2102 545 0.000525769695231
44.2964 546 0.000506677068761
44.3799 547 0.000521366141779
44.4638 548 0.000416496287528
44.5472 549 0.000482714588041
44.6329 550 0.000525368556978
44.7237 551 0.000601055752837
44.8204 552 0.000571584346641
44.9102 553 0.000570519626481
44.9939 554 0.000553479321353
45.0815 555 0.000455157406411
45.1612 556 0.000535339622416
45.242 557 0.000470462833435
45.3223 558 0.00055075385296
45.4011 559 0.000528560326171
45.4791 560 0.000503374104762
45.5571 561 0.000471873094444
45.6358 562 0.000405195069168
45.7155 563 0.00046051209393
45.7957 564 0.00046395136124
45.8767 565 0.000468331599651
45.9624 566 0.000475626218061
46.044 567 0.00044823582864
46.135 568 0.000466800578691
46.2238 569 0.000444884441097
46.3115 570 0.000373546994751
46.3973 571 0.000472417709865
46.4883 572 0.000503265899064
46.5682 573 0.000533459473678
46.6507 574 0.000499357341846
46.7327 575 0.00052518263448
46.8147 576 0.000467352965793
46.8947 577 0.000340433061922
46.9752 578 0.000443682221983
47.0638 579 0.000419536807872
47.1477 580 0.00044445819434
47.2268 581 0.000441821801356
47.3083 582 0.000440965123091
47.3875 583 0.000439380298193
47.4674 584 0.000449707665268
47.5482 585 0.000370257780647
47.6284 586 0.000416357592931
47.712 587 0.000434506857013
47.7911 588 0.000398101318794
47.8692 589 0.000410350682114
47.9485 590 0.000381386228583
48.0266 591 0.000425168286763
48.1072 592 0.000414446955295
48.1958 593 0.000432887956287
48.2764 594 0.00048388392697
48.354 595 0.000439973337159
48.4344 596 0.000354560780516
48.5129 597 0.00044977462128
48.5934 598 0.000462274471825
48.6717 599 0.000406106747014
48.7528 600 0.000400280976123
48.8309 601 0.000410052966988
48.9097 602 0.000441305881368
48.9894 603 0.000387772756077
49.0674 604 0.000317901168143
49.1471 605 0.000379914989777
49.2305 606 0.000380383084042
49.3165 607 0.000391600009565
49.3967 608 0.000381583509691
49.4764 609 0.000386805480828
49.5543 610 0.000363647667898
49.6312 611 0.00037927472291
49.7089 612 0.000369619307244
49.7879 613 0.000386303310736
49.865 614 0.000436282386982
49.9428 615 0.000427351531021
50.0208 616 0.000382381601444
50.0987 617 0.000408234393869
50.1767 618 0.000351197436541
50.2552 619 0.000360039217093
50.3353 620 0.000379346461494
50.4198 621 0.000376222246135
50.502 622 0.000393024618291
50.5802 623 0.000355971041525
50.6588 624 0.000335273862047
50.7406 625 0.000355764195272
50.8199 626 0.000260121118644
50.8987 627 0.000334744192164
50.9787 628 0.000330930090749
51.0577 629 0.000340415127276
51.1367 630 0.000318260458888
51.2149 631 0.000338937312433
51.2919 632 0.000319512297189
51.3694 633 0.000296799263484
51.4497 634 0.000339669045996
51.5387 635 0.000394635149515
51.6203 636 0.000371685976302
51.6978 637 0.000321405598001
51.7762 638 0.000360753613831
51.8544 639 0.000350315649772
51.932 640 0.000316614656193
52.01 641 0.000313785166852
52.0884 642 0.000313039683394
52.1677 643 0.00034799849349
52.2475 644 0.000319007137989
52.3262 645 0.000303213290768
52.4056 646 0.00030450817222
52.4854 647 0.000262609251886
52.566 648 0.000291142676088
52.6507 649 0.000293432930402
52.7335 650 0.000301076676591
52.815 651 0.00028423365257
52.8939 652 0.000284086588472
52.9726 653 0.000279793632005
53.0511 654 0.000267532910076
53.1286 655 0.000279261570836
53.2097 656 0.00031752274711
53.2882 657 0.000330747157359
53.3663 658 0.000310932362471
53.4451 659 0.00034222353743
53.5238 660 0.000308153687961
53.6032 661 0.00022168119373
53.6884 662 0.000283964632878
53.7713 663 0.00029105778543
53.8498 664 0.000281468130134
53.9299 665 0.0003047490943
54.0108 666 0.000287873190095
54.09 667 0.000263500005978
54.1701 668 0.000278416849002
54.2499 669 0.000229813360116
54.3302 670 0.000264892332341
54.4105 671 0.000263598646532
54.4905 672 0.000267334433325
54.5699 673 0.000256535385057
54.648 674 0.000237594605258
54.729 675 0.000247473606179
54.8105 676 0.000257489508232
54.8914 677 0.000261391489413
54.97 678 0.000295809271016
55.049 679 0.00031744503031
55.1296 680 0.000218745889977
55.2103 681 0.000246532037256
55.2879 682 0.000264665757978
55.3654 683 0.000275817520954
55.4455 684 0.000274860408671
55.5242 685 0.00027380286237
55.6037 686 0.000264247282901
55.6818 687 0.000276828437175
55.7621 688 0.000230563626146
55.8418 689 0.000255599794349
55.9273 690 0.000254499802719
56.0097 691 0.000248991475065
56.089 692 0.000230062053876
56.1698 693 0.00024651410261
56.2491 694 0.000236101844877
56.3269 695 0.000227231368892
56.4066 696 0.000229236462331
56.484 697 0.000227717995624
56.5618 698 0.000274435357557
56.6401 699 0.000275840835994
56.7213 700 0.000237713571745
56.7989 701 0.00025512572187
56.8766 702 0.000250029293255
56.9559 703 0.000238314980212
57.0406 704 0.000249868479262
57.1231 705 0.000232067745137
57.2021 706 0.000229940098282
57.2806 707 0.000218806867774
57.3611 708 0.000224577041262
57.4407 709 0.000246743068259
57.5206 710 0.000219970826309
57.6005 711 0.000185728804237
57.6794 712 0.00022659708024
57.7588 713 0.000209919652785
57.8377 714 0.000218201274556
57.9146 715 0.0002141611966
57.9919 716 0.000200845917477
58.0705 717 0.000213327833375
58.155 718 0.000215691021916
58.2376 719 0.000218047036599
58.3172 720 0.000266973349116
58.3981 721 0.000231044872485
58.4784 722 0.000175946052584
58.5653 723 0.000218310078075
58.6532 724 0.000234845224004
58.7445 725 0.000225746978012
58.8281 726 0.000210348290828
58.9099 727 0.000205783325562
58.991 728 0.000217757093153
59.0721 729 0.000213929839664
59.1525 730 0.000204700670756
59.2455 731 0.000216612862728
59.3289 732 0.000203989263125
59.4089 733 0.00020262324091
59.4889 734 0.000194789985294
59.5675 735 0.000205422839174
59.6449 736 0.000196604971484
59.7234 737 0.000153276659852
59.8011 738 0.000180499659242
59.8785 739 0.000197328335545
59.9574 740 0.00020582935782
60.0361 741 0.00023272953358
60.1155 742 0.000195629924555
60.195 743 0.000173574494542
60.2744 744 0.000211888876932
60.3614 745 0.000209740306324
60.4426 746 0.00019850006576
60.5208 747 0.000187158793357
60.6008 748 0.000200228367828
60.6797 749 0.000193071846192
60.7608 750 0.00019881451989
60.8407 751 0.000143922546241
60.9207 752 0.000184568432631
60.9993 753 0.000179812164473
61.0785 754 0.000180291617346
61.1585 755 0.000186770209357
61.2374 756 0.000174518454751
61.3151 757 0.000177787342922
61.3929 758 0.000162903977905
61.4785 759 0.00016748807346
61.5587 760 0.000193835862118
61.6364 761 0.000223031074764
61.7135 762 0.000187863027129
61.7931 763 0.000182917249543
61.8707 764 0.000199405167569
61.948 765 0.000165943302605
62.0257 766 0.000198427729354
62.1035 767 0.000186055214797
62.1811 768 0.000177865657544
62.259 769 0.00019564726138
62.3367 770 0.000187748843215
62.4153 771 0.000184350825592
62.4937 772 0.000180420746799
62.581 773 0.00014855028277
62.6665 774 0.000176754307304
62.7499 775 0.000175535947009
62.8299 776 0.000180198357186
62.9145 777 0.000185278644619
62.993 778 0.000180906775709
63.0722 779 0.000183584418379
63.1523 780 0.000173248083982
63.2306 781 0.000178904073556
63.3105 782 0.000185180601887
63.3897 783 0.00017827217619
63.469 784 0.00019774979973
63.5485 785 0.000221616031182
63.6311 786 0.000168986812057
63.7187 787 0.000187035044299
63.8013 788 0.000210148020613
63.8809 789 0.000197914200653
63.9632 790 0.000193581190143
64.0432 791 0.000188343077824
64.1245 792 0.000198695553403
64.2044 793 0.000181092100386
64.2861 794 0.000149043485539
64.3656 795 0.000186789339646
64.4459 796 0.000189901000753
64.5256 797 0.000179687817593
64.6058 798 0.000179915587599
64.6838 799 0.000181044872485
64.7691 800 0.00018968219807
64.8507 801 0.00018756411636
64.9314 802 0.000192100984014
65.01 803 0.000226864306467
65.0891 804 0.000206417614214
65.1684 805 0.000183432571709
65.2509 806 0.000191470282291
65.33 807 0.00014318363882
65.4083 808 0.000189009051018
65.4866 809 0.000203818286165
65.5643 810 0.000201290696701
65.6425 811 0.000198662673219
65.7204 812 0.000215379556895
65.7988 813 0.000212779033203
65.8886 814 0.000195395578512
65.982 815 0.000151956669895
66.0672 816 0.000194623193084
66.1482 817 0.000193769503928
66.2278 818 0.000194847973983
66.3105 819 0.000197789853773
66.3905 820 0.0001942794457
66.4693 821 0.000192014299891
66.5503 822 0.000195125363177
66.6293 823 0.000204949364516
66.7109 824 0.000216601504119
66.7951 825 0.000233232301493
66.8771 826 0.000217809701448
66.9602 827 0.000237497160348
67.0452 828 0.000191576096704
67.1253 829 0.000240584908593
67.2041 830 0.000223467484487
67.2825 831 0.000236121572988
67.3647 832 0.000218637684278
67.4443 833 0.000210206009302
67.5265 834 0.000212324091012
67.6056 835 0.000215127276206
67.6857 836 0.000168814639454
67.765 837 0.000210554539259
67.844 838 0.000206654351543
67.9238 839 0.000211740019369
68.0039 840 0.000214387173141
68.09 841 0.000207451845475
68.1728 842 0.00020806401473
68.2502 843 0.00021274675084
68.3299 844 0.000227210445138
68.409 845 0.000243175269319
68.4871 846 0.000266453842199
68.5657 847 0.000235092722121
68.6452 848 0.000238146394538
68.7269 849 0.00021994392434
68.8053 850 0.000245944378684
68.8829 851 0.000220868156438
68.9616 852 0.000236803089542
69.0392 853 0.000229520427562
69.1186 854 0.000245143895644
69.2026 855 0.000232003778232
69.2851 856 0.000220058108254
69.3656 857 0.000199387232923
69.4456 858 0.000224122099071
69.5265 859 0.000224825735022
69.6085 860 0.000227713213052
69.6894 861 0.000222314286739
69.7704 862 0.000227690495833
69.8516 863 0.000226437461889
69.9326 864 0.00022725408611
70.0146 865 0.000236198094145
70.0961 866 0.000300558963138
70.1851 867 0.000250096249268
70.2644 868 0.000236769013714
70.3528 869 0.000231972691512
70.4335 870 0.000266959001399
70.514 871 0.000209971065438
70.5943 872 0.000261292251037
70.674 873 0.000244068414697
70.7588 874 0.00023562896804
70.8386 875 0.000247801810204
70.9167 876 0.000250970264357
70.999 877 0.000242899673589
71.08 878 0.000233568277198
71.1624 879 0.000177204466923
71.2431 880 0.000230548680608
71.324 881 0.00023253165465
71.414 882 0.000232826380669
71.5071 883 0.000222744718247
71.5861 884 0.000243594940039
71.6678 885 0.000238349653861
71.7476 886 0.000244630366943
71.8264 887 0.000286942979782
71.9074 888 0.000272632925619
71.9892 889 0.000226691536043
72.0708 890 0.000243566842426
72.1499 891 0.000253839209919
72.2306 892 0.000266973946937
72.3127 893 0.000231339598503
72.3941 894 0.000253362148331
72.474 895 0.000236421081579
72.5609 896 0.000275317742148
72.6444 897 0.000205033059531
72.7307 898 0.000248152731447
72.8118 899 0.000238194818083
72.8911 900 0.000231240957949
72.9712 901 0.000228530435095
73.0514 902 0.000225110895895
73.1328 903 0.000222312493275
73.2144 904 0.000238106340495
73.2947 905 0.000209311070459
73.3744 906 0.000233649580927
73.4546 907 0.000234312565013
73.5344 908 0.000248335067016
73.6174 909 0.000273439984696
73.7032 910 0.000235039516004
73.7824 911 0.000234733431376
73.8612 912 0.000275162308548
73.9411 913 0.000243163910709
74.0201 914 0.000221992658752
74.0985 915 0.000224993722874
74.1822 916 0.000238688618674
74.2654 917 0.000235545870847
74.3471 918 0.000238262969738
74.4271 919 0.000175103722037
74.5057 920 0.00022980319715
74.5879 921 0.000212400612169
74.6681 922 0.000207494290804
74.7571 923 0.000211800399345
74.8402 924 0.000206856415223
74.9189 925 0.000201688845846
74.9967 926 0.000194040914906
75.0765 927 0.000186614177936
75.1563 928 0.000203495462535
75.2338 929 0.000200603201932
75.3133 930 0.000212897401868
75.3929 931 0.000241318435621
75.4722 932 0.000208445424872
75.5502 933 0.000219624089817
75.6304 934 0.00020835933857
75.7102 935 0.000235211090785
75.7908 936 0.000218173774765
75.88 937 0.00019960364432
75.9625 938 0.000206177887777
76.0419 939 0.00021426222844
76.1214 940 0.000208580532539
76.2004 941 0.000177506366799
76.2813 942 0.00013972105647
76.3613 943 0.000182522687327
76.4419 944 0.000185805923216
76.5228 945 0.000191804464531
76.6011 946 0.000185470545333
76.6786 947 0.000173981013188
76.7592 948 0.000179247223119
76.8372 949 0.000199793751569
76.9155 950 0.000229738632423
77.0012 951 0.000199702284874
77.0825 952 0.000173324007317
77.1613 953 0.000163378648206
77.2401 954 0.000182130516398
77.3214 955 0.000204763442017
77.4013 956 0.00020217248347
77.4809 957 0.000176280832646
77.5614 958 0.000189306766144
77.6414 959 0.000192891901909
77.7226 960 0.000172528904671
77.8033 961 0.00017165787869
77.8852 962 0.000170747396487
77.9646 963 0.000162350992982
78.0468 964 0.00018086433038
78.1356 965 0.00017009577101
78.2174 966 0.000169652785251
78.2968 967 0.000172762652893
78.3765 968 0.000164171359566
78.4565 969 0.000171237610149
78.5356 970 0.000184606095388
78.6159 971 0.000206027236749
78.696 972 0.000179446895513
78.7788 973 0.000176782404916
78.8581 974 0.000182075516817
78.9373 975 0.00017027810658
79.0169 976 0.000175100732929
79.0964 977 0.000164961679639
79.1823 978 0.000152181450793
79.2672 979 0.000170342073484
79.3508 980 0.00017113717613
79.4329 981 0.000169147028229
79.5149 982 0.000148443272714
79.5975 983 0.000151641617944
79.6793 984 0.000149703480517
79.7591 985 0.000153310735679
79.8389 986 0.000145524707964
79.9204 987 0.000154908712651
79.9982 988 0.000148512620013
80.0757 989 0.000152098951421
80.1545 990 0.000160015902053
80.2331 991 0.000147046163779
80.3211 992 0.000156426581537
80.401 993 0.000180716070639
80.4792 994 0.000159192701795
80.558 995 0.000155144852159
80.6372 996 0.000155734304196
80.7152 997 0.000151533412246
80.7953 998 0.00016176751916
80.8732 999 0.000139535731793
80.9523 1000 0.00015442627067
81.03 1001 0.000146248072026
81.1098 1002 0.000143287659768
81.188 1003 0.000138668292741
81.2662 1004 0.000127881200904
81.3449 1005 0.000126601862812
81.433 1006 0.000135649293973
81.5144 1007 0.00013874182479
81.596 1008 0.000134191207241
81.6748 1009 0.000141647835288
81.7563 1010 0.000134100936189
81.8341 1011 0.00013424142425
81.9134 1012 0.000137547975178
81.9938 1013 0.000143336083312
82.0733 1014 0.000172978466468
82.1533 1015 0.000141739301984
82.2318 1016 0.000114734507455
82.3132 1017 0.000134981527314
82.3964 1018 0.000140064803855
82.4755 1019 0.000153389050301
82.5611 1020 0.00013361191817
82.6421 1021 0.000135580544496
82.7225 1022 0.000134460226933
82.8054 1023 0.000144054664801
82.8862 1024 0.000103953991654
82.9672 1025 0.00013546934969
83.048 1026 0.00014003192367
83.1293 1027 0.000129008692325
83.2121 1028 0.000132524480792
83.2934 1029 0.000129005703217
83.3729 1030 0.000134598323708
83.4526 1031 0.000145014766192
83.5322 1032 0.000129316570417
83.6184 1033 0.00013611439913
83.702 1034 0.000154898549685
83.7826 1035 0.000141669356864
83.8626 1036 0.000159907098533
83.9427 1037 0.000120074249435
84.0229 1038 0.000146854263065
84.1033 1039 0.000130532539426
84.1814 1040 0.000136281191339
84.2605 1041 0.000139957195978
84.3404 1042 0.000139869316212
84.4237 1043 0.000137185097505
84.5064 1044 0.000129222712436
84.5887 1045 9.69277951146024E-05
84.6713 1046 0.000126303549864
84.7683 1047 0.000129788849433
84.8551 1048 0.000126416538135
84.9376 1049 0.000125926922295
85.0234 1050 0.000126536700264
85.1043 1051 0.000121800160216
85.1868 1052 0.00013768069156
85.2633 1053 0.000130748353002
85.3441 1054 0.000127664789507
85.4228 1055 0.000139373722156
85.5012 1056 0.000148292023865
85.58 1057 0.000132132309863
85.6595 1058 0.000136164616139
85.7388 1059 0.000144642323374
85.823 1060 0.000127976254528
85.912 1061 0.000125483338714
85.9929 1062 0.00013498750553
86.0739 1063 0.000137674713345
86.1554 1064 0.000132742685653
86.2365 1065 0.000122325645348
86.3163 1066 9.42579241244903E-05
86.398 1067 0.000120357019023
86.4795 1068 0.000116797589584
86.5607 1069 0.000121914941952
86.6423 1070 0.00012655463491
86.7244 1071 0.000118189915946
86.8051 1072 0.000119204419097
86.882 1073 0.000119059148463
86.9662 1074 0.000113952556883
87.0467 1075 0.000114595812858
87.1241 1076 0.000115459067159
87.2032 1077 0.000149695111015
87.2805 1078 0.000122669990554
87.359 1079 0.0001195708837
87.437 1080 9.14696844697921E-05
87.5145 1081 0.000120272726186
87.5926 1082 0.000135456795437
87.6713 1083 0.000120030010641
87.7494 1084 0.000112896804046
87.8276 1085 0.000121233425398
87.9072 1086 0.00011645025527
87.9878 1087 0.000116545906716
88.0747 1088 8.72215646185301E-05
88.1565 1089 0.000108664825376
88.2351 1090 0.000107009457537
88.3138 1091 0.00011693987111
88.3934 1092 0.000105321807334
88.4716 1093 0.000111047742028
88.5486 1094 0.000111408228416
88.6273 1095 0.000111952843837
88.7061 1096 0.000107847005512
88.7874 1097 0.000118292143429
88.8645 1098 0.000125903009434
88.9426 1099 0.000107522986238
89.0211 1100 0.000113472506187
89.0987 1101 0.00012258270861
89.1845 1102 0.000116305582458
89.2643 1103 0.000103839807741
89.3424 1104 0.00010343926731
89.4204 1105 0.000115285698913
89.4982 1106 0.000105046809426
89.5767 1107 9.34502672262276E-05
89.6566 1108 0.000103536114399
89.736 1109 0.000105303274866
89.8157 1110 0.000101599172615
89.896 1111 0.000100323421452
89.9748 1112 0.000102527589464
90.0553 1113 9.86937599387831E-05
90.1323 1114 9.85508805911259E-05
90.2111 1115 9.99533699200115E-05
90.2948 1116 0.000102825902412
90.3753 1117 0.000122414122936
90.4531 1118 0.000110946112367
90.5321 1119 9.93967980678408E-05
90.6095 1120 0.000107431519543
90.6888 1121 0.000100642060332
90.77 1122 9.75632794098306E-05
90.8481 1123 0.000107531953561
90.9275 1124 0.000105146645623
91.0077 1125 0.000105475447469
91.0856 1126 0.000103484103925
91.1641 1127 0.0001013989024
91.2427 1128 0.000101407869723
91.3223 1129 7.89877685713261E-05
91.4067 1130 9.4974114327391E-05
91.4885 1131 8.99930652701555E-05
91.5699 1132 9.77539844805529E-05
91.65 1133 9.50542224135251E-05
91.7294 1134 9.3163910709375E-05
91.8076 1135 9.32063560385954E-05
91.8852 1136 8.77129739230245E-05
91.9621 1137 9.3616461613879E-05
92.0426 1138 0.00010121238208
92.1208 1139 0.00011527673159
92.1982 1140 9.95444599878044E-05
92.2777 1141 0.000111102143788
92.3596 1142 0.000101565096787
92.4422 1143 8.27648050503963E-05
92.5301 1144 9.92377775386491E-05
92.6145 1145 0.000100490213661
92.6965 1146 9.69971424130469E-05
92.7829 1147 0.000110421225056
92.8677 1148 0.000100105216591
92.952 1149 9.52903619211593E-05
93.0346 1150 9.21266903403996E-05
93.1192 1151 8.50700049021366E-05
93.2004 1152 8.70326530124227E-05
93.2855 1153 9.04671377500388E-05
93.3639 1154 9.00193694178414E-05
93.4445 1155 9.02901825746978E-05
93.5226 1156 9.1577890168227E-05
93.608 1157 9.00600212824468E-05
93.6911 1158 9.07803962361156E-05
93.7695 1159 9.12646316821502E-05
93.8471 1160 0.000104212848381
93.9293 1161 0.000109078517881
94.0096 1162 9.39691763214845E-05
94.0914 1163 0.000106640003826
94.1709 1164 7.83026650884178E-05
94.2489 1165 9.61829094778627E-05
94.3293 1166 8.95381230794983E-05
94.4078 1167 9.23096237311238E-05
94.4903 1168 9.27920657125435E-05
94.571 1169 9.7476595286775E-05
94.6533 1170 9.78334947451487E-05
94.741 1171 9.6803448234633E-05
94.8267 1172 8.0704712029365E-05
94.9103 1173 8.87035642120114E-05
94.993 1174 9.05855064146251E-05
95.0758 1175 8.83723710797852E-05
95.1605 1176 8.97491540825233E-05
95.242 1177 8.91076915719119E-05
95.3262 1178 8.69812403601277E-05
95.4078 1179 8.48697346868013E-05
95.4893 1180 9.31674976386049E-05
95.5691 1181 9.25905998541315E-05
95.6476 1182 0.000113062400612
95.7281 1183 9.12921314729127E-05
95.8117 1184 8.85816086181953E-05
95.894 1185 0.000101088633021
95.9737 1186 9.96048399631742E-05
96.0536 1187 9.01484988701173E-05
96.1343 1188 9.73080096129703E-05
96.2151 1189 9.69200234346043E-05
96.2986 1190 8.97551322979064E-05
96.3804 1191 9.19491373435202E-05
96.4628 1192 7.76056051747432E-05
96.5438 1193 8.42199026746536E-05
96.6278 1194 8.74768344153903E-05
96.7104 1195 8.46479428960867E-05
96.7955 1196 8.48147351052764E-05
96.8784 1197 8.48243002498894E-05
96.9647 1198 8.94245369872186E-05
97.0434 1199 8.78462881260686E-05
97.1214 1200 8.59541829573036E-05
97.2026 1201 8.61992897880125E-05
97.2812 1202 0.000102895847532
97.3599 1203 9.24196228941736E-05
97.4384 1204 8.40841971854562E-05
97.5225 1205 8.50448963975274E-05
97.6015 1206 7.97745017157478E-05
97.6811 1207 9.3038368186329E-05
97.7609 1208 8.6371462391047E-05
97.8394 1209 8.31366500472279E-05
97.9194 1210 9.33109748078004E-05
98.0003 1211 8.35999617394215E-05
98.0896 1212 8.18483446321604E-05
98.1713 1213 7.43588364001578E-05
98.2542 1214 6.96073508136351E-05
98.3394 1215 8.00112390449203E-05
98.4195 1216 7.84879897652953E-05
98.4999 1217 7.92274950081902E-05
98.5805 1218 7.71781627748484E-05
98.6586 1219 7.73025096548178E-05
98.7379 1220 7.90595071559238E-05
98.8188 1221 7.67100685103483E-05
98.8961 1222 7.8907660485192E-05
98.9755 1223 9.62952999270658E-05
99.0553 1224 7.91025503066824E-05
99.1524 1225 9.17763669189473E-05
99.2373 1226 7.4627258270861E-05
99.3178 1227 6.86185539892631E-05
99.3985 1228 7.33580831450195E-05
99.4782 1229 7.06917990841374E-05
99.5592 1230 7.2334014849887E-05
99.6392 1231 7.718115188254E-05
99.7215 1232 7.8557934885278E-05
99.8033 1233 7.29258581728182E-05
99.886 1234 6.99014790104858E-05
99.9664 1235 5.63437234716692E-05
100.049 1236 7.11873931394E-05
100.131 1237 7.05913650657006E-05
100.211 1238 6.92815380752538E-05
100.299 1239 6.98614249674187E-05
100.38 1240 7.04126164257446E-05
100.463 1241 6.66582971651303E-05
100.542 1242 6.31789758121406E-05
100.623 1243 6.40123390365508E-05
100.705 1244 6.93353420137021E-05
100.786 1245 7.90911916974545E-05
100.867 1246 7.26813491636477E-05
100.951 1247 7.69976206702775E-05
101.035 1248 7.76414744670421E-05
101.118 1249 6.09371450434616E-05
101.201 1250 6.86149670600332E-05
101.284 1251 6.69093822112223E-05
101.373 1252 7.38465033418224E-05
101.456 1253 6.60730298791205E-05
101.535 1254 6.47548333871373E-05
101.617 1255 6.40284802180853E-05
101.699 1256 6.24006121692552E-05
101.779 1257 6.00870428159786E-05
101.861 1258 6.31305522675371E-05
101.947 1259 5.93432332580078E-05
102.03 1260 6.47494529932924E-05
102.11 1261 5.79404450183531E-05
102.189 1262 5.97072467926874E-05
102.266 1263 5.65578033645396E-05
102.348 1264 5.96292908640912E-05
102.429 1265 6.58380860145629E-05
102.514 1266 6.47805397132848E-05
102.597 1267 6.66822100266628E-05
102.676 1268 5.9672991618542E-05
102.759 1269 6.51912431101068E-05
102.845 1270 5.77928428805433E-05
102.93 1271 5.58945203677798E-05
103.015 1272 6.19492569078279E-05
103.099 1273 5.3127025120461E-05
103.187 1274 5.41640063608212E-05
103.272 1275 5.12008441240121E-05
103.354 1276 5.05215992921793E-05
103.44 1277 4.70641582074919E-05
103.528 1278 5.26994631562586E-05
103.615 1279 4.98928105981802E-05
103.698 1280 5.00672549230604E-05
103.779 1281 4.96940349366907E-05
103.857 1282 4.86791730932482E-05
103.939 1283 4.97428171742171E-05
104.019 1284 3.85552446883556E-05
104.098 1285 5.03615026842187E-05
104.176 1286 5.99208484283272E-05
104.255 1287 5.22976673003575E-05
104.333 1288 4.87534225283068E-05
104.412 1289 5.23852481557205E-05
104.491 1290 4.9711311979148E-05
104.57 1291 4.70223106998099E-05
104.652 1292 4.67195140906537E-05
104.741 1293 5.22801511292849E-05
104.822 1294 4.9269043605103E-05
104.902 1295 4.60428398914356E-05
104.98 1296 4.37565312003061E-05
105.061 1297 4.33689634970169E-05
105.141 1298 4.59774979972979E-05
105.22 1299 3.45426067410357E-05
105.3 1300 4.11588770520224E-05
105.379 1301 4.39182419264201E-05
105.46 1302 4.09003790188553E-05
105.538 1303 4.15667706876143E-05
105.615 1304 4.10687853461984E-05
105.693 1305 3.82629099561199E-05
105.778 1306 4.27936200485431E-05
105.865 1307 4.53610842091419E-05
105.945 1308 4.99282614154023E-05
106.024 1309 4.47964417662039E-05
106.104 1310 3.36303908557217E-05
106.183 1311 4.22241950332987E-05
106.262 1312 4.50788526609037E-05
106.341 1313 4.47706756579026E-05
106.422 1314 4.22076951588412E-05
106.499 1315 4.35817879646568E-05
106.579 1316 4.1009720578213E-05
106.658 1317 3.94599878044406E-05
106.741 1318 3.39174049762665E-05
106.824 1319 4.08629553905568E-05
106.914 1320 3.77639083180889E-05
106.996 1321 3.82774968016548E-05
107.075 1322 3.67578942334134E-05
107.155 1323 3.85968530674223E-05
107.234 1324 3.6615134450064E-05
107.312 1325 3.64522878630271E-05
107.39 1326 3.68622140918493E-05
107.47 1327 3.90382247091598E-05
107.551 1328 4.57145760847472E-05
107.631 1329 3.96737687865418E-05
107.71 1330 4.33116921936463E-05
107.787 1331 3.72950966677427E-05
107.865 1332 3.91779356026639E-05
107.947 1333 3.55797075457035E-05
108.04 1334 3.57688582804261E-05
108.123 1335 3.57540920884298E-05
108.203 1336 3.70059901718139E-05
108.285 1337 3.753440462953E-05
108.367 1338 3.81052046343126E-05
108.447 1339 3.34043545320851E-05
108.526 1340 2.65120700168586E-05
108.609 1341 3.43689395841553E-05
108.689 1342 3.39676219854849E-05
108.772 1343 3.3439147745615E-05
108.852 1344 3.34275500077717E-05
108.932 1345 3.48659086289561E-05
109.015 1346 3.51055155015125E-05
109.104 1347 3.3907301792269E-05
109.201 1348 3.43941078709184E-05
109.283 1349 3.81084328706195E-05
109.365 1350 4.06671688367588E-05
109.448 1351 3.64828963257888E-05
109.526 1352 3.86928632064756E-05
109.606 1353 2.91266425146765E-05
109.686 1354 3.87980797972189E-05
109.767 1355 3.40164042230113E-05
109.849 1356 3.28996735894401E-05
109.928 1357 3.22209667969918E-05
110.007 1358 3.37485203916927E-05
110.085 1359 3.63534081805899E-05
110.164 1360 3.31439434699953E-05
110.25 1361 3.38902040962732E-05
110.334 1362 3.22724392314406E-05
110.414 1363 3.38380740581322E-05
110.493 1364 3.25309970467616E-05
110.574 1365 3.41833159965087E-05
110.652 1366 3.24192642012506E-05
110.73 1367 3.46191876800937E-05
110.812 1368 3.2707832657795E-05
110.891 1369 3.34180446453125E-05
110.969 1370 3.62786207061468E-05
111.047 1371 3.68543826296974E-05
111.125 1372 3.58191350717984E-05
111.204 1373 3.75109102430742E-05
111.282 1374 3.10463670385117E-05
111.371 1375 3.35828640434257E-05
111.457 1376 3.33883329148583E-05
111.535 1377 3.313730765092E-05
111.614 1378 3.47765940911319E-05
111.693 1379 3.48913160443344E-05
111.773 1380 3.39957793799395E-05
111.853 1381 3.06164735703098E-05
111.932 1382 2.38066286452168E-05
112.011 1383 3.30731613998589E-05
112.09 1384 3.25780456018269E-05
112.17 1385 3.10617908342002E-05
112.251 1386 3.09994978299078E-05
112.33 1387 3.04451976995827E-05
112.407 1388 3.02115092602556E-05
112.501 1389 3.25858770639789E-05
112.583 1390 3.19584035773641E-05
112.662 1391 3.20609897533388E-05
112.74 1392 3.62400014347717E-05
112.822 1393 3.42028049786578E-05
112.9 1394 3.15547544746942E-05
112.978 1395 2.98549087126511E-05
113.057 1396 3.49316092160168E-05
113.136 1397 3.64439781436445E-05
113.216 1398 3.01135860922797E-05
113.296 1399 3.04491433217356E-05
113.374 1400 3.24255413274029E-05
113.455 1401 3.19514090653658E-05
113.535 1402 3.16215311405239E-05
113.622 1403 2.37207216901611E-05
113.703 1404 2.86421081578727E-05
113.782 1405 3.0436230376508E-05
113.861 1406 2.95425469588818E-05
113.941 1407 3.08141731530303E-05
114.02 1408 2.96438179274723E-05
114.097 1409 2.88859595633511E-05
114.174 1410 3.05712782620132E-05
114.252 1411 3.03320300823798E-05
114.33 1412 3.4585052070256E-05
114.409 1413 3.4311967191554E-05
114.488 1414 3.08852541339359E-05
114.565 1415 2.73249877446585E-05
114.644 1416 3.13673374224326E-05
114.74 1417 3.24522639501656E-05
114.823 1418 2.97032413883807E-05
114.904 1419 2.91375228666738E-05
114.983 1420 3.14909669165561E-05
115.064 1421 3.01675693771895E-05
115.146 1422 2.89860946710188E-05
115.226 1423 2.85307340052847E-05
115.308 1424 2.75471382282961E-05
115.388 1425 2.6976876262898E-05
115.47 1426 2.86461733443332E-05
115.55 1427 2.75998660879754E-05
115.633 1428 2.90383442734675E-05
115.712 1429 2.58553032748664E-05
115.794 1430 2.18658010210792E-05
115.878 1431 2.82999151093416E-05
115.96 1432 2.8301529227495E-05
116.038 1433 3.10996927197293E-05
116.115 1434 2.96763992013104E-05
116.196 1435 2.75565838086015E-05
116.274 1436 2.65371785214678E-05
116.356 1437 3.00752059495199E-05
116.437 1438 2.86314669344907E-05
116.517 1439 2.54821430706505E-05
116.595 1440 2.8533125291438E-05
116.677 1441 2.69680285041309E-05
116.758 1442 2.68310078075493E-05
116.843 1443 2.34247402465416E-05
116.934 1444 2.51444336836567E-05
117.022 1445 2.46398125231656E-05
117.105 1446 2.56027236749286E-05
117.19 1447 2.42836902327917E-05
117.273 1448 2.40799526525342E-05
117.358 1449 2.36538254600237E-05
117.439 1450 2.53544483900666E-05
117.52 1451 1.76940827624138E-05
117.602 1452 2.32382797087413E-05
117.684 1453 2.39839425134809E-05
117.764 1454 2.3637744060643E-05
117.843 1455 2.78037232325406E-05
117.922 1456 2.85828042612719E-05
118.003 1457 2.54478878965051E-05
118.086 1458 2.33416430527159E-05
118.165 1459 2.34121262120832E-05
118.245 1460 2.42573860851059E-05
118.325 1461 2.59250690483877E-05
118.403 1462 2.31138132644643E-05
118.481 1463 2.37553355572295E-05
118.56 1464 2.37936559178354E-05
118.639 1465 1.75940074368999E-05
118.718 1466 2.2207754940995E-05
118.799 1467 2.16978131688128E-05
118.88 1468 2.1340973492593E-05
118.96 1469 2.23289931489652E-05
119.042 1470 2.09982424046774E-05
119.135 1471 2.16635579946674E-05
119.221 1472 2.07232444970527E-05
119.301 1473 2.10933558114232E-05
119.38 1474 2.24200413692505E-05
119.46 1475 2.6298049906142E-05
119.539 1476 2.37409878403099E-05
119.62 1477 2.18984420770711E-05
119.7 1478 1.86482657197173E-05
119.779 1479 2.29724284706529E-05
119.86 1480 2.51019285722826E-05
119.938 1481 2.12343819123115E-05
120.016 1482 2.1141659791719E-05
120.094 1483 2.32271602281287E-05
120.172 1484 2.28323588842259E-05
120.259 1485 2.06701579444504E-05
120.342 1486 1.75733228116743E-05
120.423 1487 2.22201896289919E-05
120.506 1488 2.07464399727393E-05
120.587 1489 2.13971089350407E-05
120.666 1490 2.00245106830709E-05
120.747 1491 2.08460370410225E-05
120.827 1492 2.03331659433026E-05
120.905 1493 2.15969606752992E-05
120.982 1494 2.08963736145486E-05
121.06 1495 2.07728636847328E-05
121.137 1496 2.16150746679101E-05
121.215 1497 2.41499575546708E-05
121.292 1498 2.36456353049488E-05
121.377 1499 2.08550043640972E-05
121.458 1500 2.04269043605103E-05



==> Tikz/news20_km_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.126908 1 0.156600272396914
0.1848 2 0.116990311472192
0.244186 3 0.102801881798771
0.303529 4 0.100272396914421
0.362742 5 0.070118415339872
0.422685 6 0.058289906445339
0.481137 7 0.048512998328744
0.54954 8 0.043830566740218
0.613594 9 0.037915509376283
0.673091 10 0.033672302943433
0.73351 11 0.029322397806551
0.793751 12 0.026065886747117
0.854876 13 0.024039919827284
0.91548 14 0.021910703771329
0.97602 15 0.020031819290222
1.03759 16 0.018366629593724
1.0989 17 0.01631592094542
1.15993 18 0.015073838595907
1.22209 19 0.013769664023981
1.28305 20 0.012613464020412
1.34494 21 0.011550997103553
1.40453 22 0.010797623366659
1.46467 23 0.009957594104807
1.52398 24 0.009382824720317
1.5857 25 0.008652051600778
1.65435 26 0.008207057340145
1.71915 27 0.007644837245817
1.77881 28 0.007198415577773
1.8384 29 0.007007202459899
1.89747 30 0.007984857586373
1.9579 31 0.009453184010658
2.01928 32 0.007044434003224
2.08001 33 0.005859114888454
2.13991 34 0.00553602122079
2.20033 35 0.00521584779079
2.26082 36 0.005036904429126
2.32177 37 0.004837941678512
2.38217 38 0.004500585831792
2.44333 39 0.004357512028881
2.50402 40 0.004259615670554
2.56487 41 0.004114537549736
2.62617 42 0.004049251503238
2.68512 43 0.003879330545924
2.75243 44 0.003691644313863
2.81873 45 0.003551413430714
2.87874 46 0.003395255059862
2.93708 47 0.00347206742121
2.9964 48 0.004105657886129
3.05622 49 0.003349030849843
3.11548 50 0.003119396682467
3.17909 51 0.004153000231954
3.23835 52 0.003102577065131
3.29856 53 0.003008945086447
3.35848 54 0.002887579771258
3.41881 55 0.002762491301736
3.47931 56 0.002706816465145
3.53959 57 0.002655061051405
3.60261 58 0.002526059106562
3.66466 59 0.002408268257433
3.72568 60 0.002383609794394
3.78536 61 0.002313720358993
3.85346 62 0.002281609639758
3.9218 63 0.00226740098848
3.9834 64 0.002200610216669
4.0426 65 0.00216315266717
4.10195 66 0.002075147052701
4.1614 67 0.001996455271594
4.22122 68 0.002128276346075
4.28083 69 0.002357553661597
4.34081 70 0.001938484688082
4.40123 71 0.002129471799782
4.46128 72 0.002041585135931
4.52156 73 0.001898184218822
4.58135 74 0.001841807573586
4.6415 75 0.001688908449657
4.70168 76 0.001642987563713
4.76219 77 0.001644783718039
4.82196 78 0.001611007690157
4.88169 79 0.001520272159013
4.94276 80 0.001483284464455
5.01647 81 0.001478924924318
5.08085 82 0.001462337260686
5.14134 83 0.001437839380981
5.20246 84 0.001414721328441
5.26153 85 0.00132306987754
5.32003 86 0.001260906284756
5.37949 87 0.001249368074844
5.43892 88 0.001249558395832
5.49891 89 0.001275709689123
5.5584 90 0.001477741365672
5.62086 91 0.00174492824304
5.68095 92 0.001292909948435
5.74248 93 0.001167904744345
5.80311 94 0.001095529241036
5.86349 95 0.00107527195085
5.9229 96 0.001066386339711
5.98308 97 0.001063400679208
6.04364 98 0.00108551954656
6.10962 99 0.001014268126587
6.17375 100 0.000968686249903
6.23413 101 0.000971850336333
6.29415 102 0.000965676799277
6.35362 103 0.000947078870207
6.41407 104 0.00092162343803
6.47407 105 0.000905463996622
6.53171 106 0.000895900366963
6.59023 107 0.000891927416333
6.64857 108 0.000963398894949
6.70748 109 0.000949243771448
6.76692 110 0.001062050589698
6.82638 111 0.000916799990484
6.88539 112 0.000868440616878
6.94451 113 0.000855302521158
7.00302 114 0.00083152429269
7.06228 115 0.000830073095155
7.12079 116 0.000805468159893
7.18863 117 0.000820747366731
7.25157 118 0.000818201823513
7.31348 119 0.000801721215437
7.37302 120 0.000806241338908
7.43279 121 0.000799199462343
7.49361 122 0.001817886604376
7.5533 123 0.000785270345016
7.61639 124 0.000743423517727
7.67702 125 0.000754848724552
7.73824 126 0.000752665980718
7.79733 127 0.00073401452387
7.85658 128 0.000729137548547
7.91469 129 0.000758102023945
7.97333 130 0.00090215122192
8.03206 131 0.000866573092181
8.09088 132 0.000759297477652
8.15007 133 0.000766767576441
8.20853 134 0.00078044094994
8.2676 135 0.000779959199938
8.33302 136 0.000782433372785
8.396 137 0.000768218773976
8.45604 138 0.000769426122745
8.51525 139 0.000791176243183
8.5749 140 0.000770455045588
8.63434 141 0.000788589067249
8.69515 142 0.000790825338861
8.75472 143 0.00078987968145
8.81691 144 0.000787203292553
8.8782 145 0.000766975740022
8.9414 146 0.000743935005383
9.00288 147 0.000743643576369
9.06195 148 0.000753278576399
9.12115 149 0.000897220718819
9.17952 150 0.000766202561007
9.23969 151 0.000736149687457
9.29829 152 0.000749460261572
9.35792 153 0.00083806062913
9.42476 154 0.000877831768141
9.48792 155 0.000737672255363
9.54732 156 0.00071777181703
9.61518 157 0.000729577665832
9.67494 158 0.000736250795482
9.73455 159 0.000717278171967
9.795 160 0.000674009884796
9.85556 161 0.00067646026752
9.91477 162 0.000673676823067
9.97457 163 0.000673248600843
10.0353 164 0.000662852316861
10.0951 165 0.000675591928011
10.1558 166 0.000641399572967
10.2171 167 0.000610698418552
10.2775 168 0.000594682907391
10.3364 169 0.000604851995694
10.396 170 0.000656274347705
10.4553 171 0.000657178372399
10.5262 172 0.000615438600665
10.5884 173 0.000621005489571
10.6473 174 0.00055469230449
10.7058 175 0.000548814954472
10.7644 176 0.000539583197036
10.8246 177 0.000523344653467
10.8851 178 0.00052883957725
10.945 179 0.000526439153785
11.0052 180 0.000527216496072
11.0651 181 0.000519474000369
11.1251 182 0.000504488601557
11.1839 183 0.000499494459875
11.2446 184 0.000477869832339
11.3043 185 0.000496897767892
11.3639 186 0.000490945478984
11.4246 187 0.000486467582983
11.4845 188 0.000766595098045
11.5457 189 0.000468461433236
11.6153 190 0.000497780381475
11.6814 191 0.000347378625764
11.744 192 0.000357337766226
11.8057 193 0.000361973866549
11.8665 194 0.000363163372726
11.9259 195 0.000418016260549
11.9856 196 0.000390471460773
12.0454 197 0.000360833724879
12.1049 198 0.000370340852995
12.1648 199 0.000363797379518
12.2239 200 0.000360270493705
12.2838 201 0.000366865115947
12.3433 202 0.000383175624639
12.4034 203 0.000367698959777
12.466 204 0.000366540975514
12.528 205 0.000370880294046
12.5887 206 0.000375277303627
12.6495 207 0.000375318936344
12.716 208 0.000378081564439
12.7806 209 0.000374079470908
12.8433 210 0.000369537936326
12.9022 211 0.000371171128306
12.9612 212 0.000370606707625
13.0203 213 0.000378516923699
13.08 214 0.000378100001784
13.1394 215 0.000393150228683
13.1981 216 0.000435025009367
13.2565 217 0.000389969489167
13.316 218 0.000433175327263
13.376 219 0.000408766660521
13.435 220 0.000385009843164
13.4939 221 0.000378393215057
13.554 222 0.000370585891267
13.6182 223 0.000369606332931
13.6772 224 0.000374738457329
13.7371 225 0.000367804825827
13.7984 226 0.000364915515324
13.8628 227 0.000358590910983
13.9265 228 0.000348200574531
13.9869 229 0.000349438255708
14.0479 230 0.000363975210691
14.109 231 0.000449627981943
14.1683 232 0.000362070811303
14.2279 233 0.000372437952384
14.2873 234 0.000359134515306
14.3458 235 0.000687754628666
14.4056 236 0.000382196661056
14.4659 237 0.000392011276519
14.5257 238 0.000340435478211
14.5842 239 0.000328181185581
14.6433 240 0.000335356881591
14.7033 241 0.000334051398562
14.7623 242 0.000320618900064
14.8218 243 0.000313099436769
14.8823 244 0.000305965373475
14.9516 245 0.000316755384002
15.016 246 0.000313902353438
15.0758 247 0.000297286736411
15.1364 248 0.000289615016326
15.197 249 0.000285857366314
15.2579 250 0.000287363875887
15.3189 251 0.000276881352706
15.3797 252 0.000279999643148
15.4394 253 0.00027442859097
15.4992 254 0.000267560382307
15.5585 255 0.000268615474286
15.6211 256 0.000268974110398
15.6803 257 0.000287199129281
15.7386 258 0.000332103582198
15.798 259 0.000273371714733
15.8585 260 0.000260960407287
15.9168 261 0.000250531411884
15.9771 262 0.000253549189054
16.0472 263 0.000252081338432
16.1155 264 0.000250194186883
16.1769 265 0.000246921260639
16.2366 266 0.000255011686898
16.2961 267 0.000249428144906
16.3565 268 0.000242260775439
16.4172 269 0.000236613000113
16.4783 270 0.00023709772388
16.5391 271 0.000232188037136
16.599 272 0.000237321945794
16.6595 273 0.000231505855344
16.7185 274 0.000238161737155
16.7777 275 0.00023412038992
16.8365 276 0.000440537775742
16.896 277 0.000231422589912
16.9554 278 0.000237429596103
17.0143 279 0.00028292344933
17.0741 280 0.00023585171616
17.1349 281 0.000220991215497
17.1999 282 0.000223003859948
17.2627 283 0.000223156711491
17.3217 284 0.000224221319519
17.382 285 0.000223690205011
17.442 286 0.00022315076396
17.5023 287 0.000220932929694
17.5613 288 0.000217878872586
17.6251 289 0.00022028108031
17.6864 290 0.000221885129389
17.7545 291 0.000221075670435
17.8154 292 0.000220130607778
17.8769 293 0.000217228807461
17.9376 294 0.000217240107769
17.9966 295 0.000222483450995
18.0552 296 0.000232296282198
18.1145 297 0.000256411735668
18.1742 298 0.000261770460993
18.2336 299 0.000249159911263
18.3077 300 0.000219316985553
18.3712 301 0.000217499420116
18.431 302 0.000224045867358
18.4909 303 0.000230937866145
18.5501 304 0.000230324080958
18.6102 305 0.00022967936861
18.6693 306 0.000227306303788
18.7299 307 0.00022561779977
18.7902 308 0.000219484111171
18.8506 309 0.000224334917359
18.9114 310 0.000224372386804
18.9723 311 0.000224556760261
19.033 312 0.000247906766506
19.0939 313 0.000241337123893
19.1548 314 0.000216500234927
19.2166 315 0.000220020578457
19.2756 316 0.000217005775052
19.334 317 0.000214161071031
19.4022 318 0.000212850235225
19.4647 319 0.000225883059648
19.5266 320 0.000262449074267
19.5901 321 0.000213447962079
19.6571 322 0.000203544133653
19.7199 323 0.000200877260805
19.7829 324 0.000202672225626
19.843 325 0.000197741127771
19.9021 326 0.00019875399228
19.9624 327 0.000210035268858
20.0238 328 0.000194150008624
20.0839 329 0.000195065333627
20.1436 330 0.000192457341335
20.2039 331 0.000190376895032
20.2645 332 0.000188846000583
20.3259 333 0.000185593890696
20.3867 334 0.000188697907064
20.4481 335 0.000416537704372
20.5186 336 0.000187868226506
20.5822 337 0.00027143757769
20.6405 338 0.000154161784735
20.6994 339 0.000155041424553
20.7599 340 0.000159891041234
20.8203 341 0.000160250866853
20.8809 342 0.000177248315362
20.9417 343 0.000198158049686
21.0009 344 0.000167445594961
21.0605 345 0.000164797159459
21.1201 346 0.00016392108816
21.1808 347 0.000166903774898
21.2407 348 0.000168087333543
21.3003 349 0.000166786013786
21.3612 350 0.000172304132939
21.4222 351 0.000175820313197
21.4834 352 0.000164900646497
21.544 353 0.000165016028596
21.6102 354 0.000163987105753
21.6779 355 0.000162727418712
21.7392 356 0.000159389069628
21.8012 357 0.000157510244622
21.8613 358 0.0001547327477
21.9202 359 0.000154223639056
21.9802 360 0.000150813324848
22.0392 361 0.000154033912821
22.0983 362 0.000175270761343
22.1586 363 0.000168695765953
22.2191 364 0.000151910644296
22.2794 365 0.000156010872086
22.3395 366 0.000156066184124
22.4008 367 0.000143415191183
22.4614 368 0.000136115786531
22.5208 369 0.000132760189607
22.5817 370 0.000128309652248
22.6426 371 0.000128415518298
22.7118 372 0.00012707375533
22.7761 373 0.00012647662323
22.8366 374 0.000121383157782
22.8972 375 0.000120299517655
22.9572 376 0.000261901901426
23.0178 377 0.000114740955292
23.0795 378 0.000105169593843
23.1384 379 0.00010943099972
23.2034 380 0.000105943962364
23.2622 381 0.000104863890756
23.3207 382 0.000105499087054
23.3805 383 0.000217475035239
23.4402 384 0.000101693856795
23.4991 385 0.00010275965433
23.5586 386 0.00012145214914
23.6213 387 9.95848623443977E-05
23.6813 388 7.68206878914219E-05
23.7415 389 8.02970196922747E-05
23.8082 390 8.47071138416886E-05
23.8716 391 8.9942725277601E-05
23.9334 392 9.45360033781975E-05
23.993 393 9.63434580134057E-05
24.0536 394 9.9305923146006E-05
24.1142 395 9.97894574067576E-05
24.1747 396 0.000103554839209
24.2356 397 0.000106008790451
24.2965 398 0.000105541314523
24.3577 399 0.000102761438589
24.4168 400 0.000103486442603
24.4764 401 0.000102193449389
24.5359 402 0.000105589489523
24.5954 403 0.000123424350381
24.6551 404 0.000114712407144
24.7146 405 0.000111538804665
24.7747 406 0.000101012269756
24.8338 407 9.86207675883357E-05
24.8932 408 9.80956006114062E-05
24.9605 409 9.587836109839E-05
25.0223 410 9.47596305393816E-05
25.0817 411 9.24864842360694E-05
25.1415 412 9.43528194270149E-05
25.201 413 9.42404110933346E-05
25.2615 414 9.21748336178236E-05
25.3208 415 9.16996259003075E-05
25.3821 416 9.21819706548826E-05
25.4429 417 9.51396777627768E-05
25.5037 418 9.65486478288539E-05
25.5647 419 0.000231511208122
25.6304 420 9.21207110867923E-05
25.6896 421 0.000166373255143
25.7496 422 8.23322647602848E-05
25.8086 423 8.59447950183481E-05
25.8681 424 8.89025021262423E-05
25.9262 425 9.63006357910514E-05
25.9863 426 0.00010473958736
26.0547 427 9.01806265129032E-05
26.1177 428 8.58014595240786E-05
26.1765 429 8.6337926809685E-05
26.2364 430 8.53643160042108E-05
26.2959 431 8.71854499604489E-05
26.3566 432 8.62124339080631E-05
26.4161 433 8.62142181673278E-05
26.4758 434 8.70914789725046E-05
26.5363 435 8.8655084841528E-05
26.5958 436 8.87627351505023E-05
26.6575 437 8.43942737172663E-05
26.718 438 8.1732158894235E-05
26.7787 439 8.03469789516882E-05
26.8399 440 8.2225803957487E-05
26.9016 441 8.28663530335381E-05
26.9613 442 8.27414548850045E-05
27.0208 443 8.28140147617717E-05
27.081 444 8.29246388361872E-05
27.1485 445 8.53292255720038E-05
27.216 446 9.61947697413419E-05
27.2784 447 9.81824345622915E-05
27.3371 448 8.30810588983983E-05
27.3967 449 8.19528122899778E-05
27.4567 450 8.26451048847071E-05
27.5164 451 8.51561524233215E-05
27.5754 452 8.14109922265771E-05
27.6395 453 8.20128823518916E-05
27.6999 454 8.32672166150223E-05
27.7597 455 8.03576845072768E-05
27.8205 456 8.14799835848148E-05
27.8808 457 8.04254863593379E-05
27.9416 458 8.21026900682182E-05
28.0019 459 7.88779388236973E-05
28.0649 460 7.94851817268061E-05
28.1278 461 8.0791259508615E-05
28.1888 462 8.01739058030059E-05
28.2505 463 7.85163289460381E-05
28.3141 464 7.90188953056139E-05
28.3755 465 7.89094607373749E-05
28.436 466 9.28171669531394E-05
28.497 467 9.47358404158513E-05
28.5577 468 9.34595002884552E-05
28.6186 469 7.91045397503226E-05
28.6794 470 7.59791122715405E-05
28.7404 471 7.61313690621339E-05
28.7999 472 7.33384085596864E-05
28.8597 473 7.13144638003533E-05
28.9185 474 7.00256338581038E-05
28.9784 475 7.00666718211934E-05
29.0396 476 6.96265545358844E-05
29.1001 477 7.12163295407911E-05
29.1606 478 7.48954721447391E-05
29.2214 479 7.39819314011788E-05
29.2823 480 7.06513141069485E-05
29.3434 481 7.15464175047729E-05
29.4096 482 7.19924823209645E-05
29.4724 483 8.4803463841986E-05
29.5305 484 8.55480947084818E-05
29.5897 485 8.16851734002629E-05
29.6545 486 7.99032931478497E-05
29.7129 487 7.81475820313197E-05
29.7735 488 8.58109755734907E-05
29.8331 489 8.48635339038998E-05
29.8925 490 9.55607629492616E-05
29.9518 491 7.06953258354794E-05
30.0109 492 6.58647412526689E-05
30.0713 493 6.53235159423565E-05
30.131 494 6.60282983519392E-05
30.1905 495 6.5264040633531E-05
30.2502 496 6.56726360051625E-05
30.3094 497 6.4358231680118E-05
30.3692 498 6.58474934131095E-05
30.4295 499 6.76359159494936E-05
30.4963 500 6.6037219648263E-05
30.5614 501 6.5187317485146E-05
30.6216 502 0.000133730231894
30.6829 503 6.39062193330439E-05
30.744 504 7.10955946638753E-05
30.8035 505 7.00327708951629E-05
30.8629 506 6.61068057595889E-05
30.9225 507 6.60384091544395E-05
30.9817 508 7.62057131981658E-05
31.0409 509 0.000110134592624
31.1009 510 7.34246477574835E-05
31.1595 511 6.40888085311383E-05
31.2181 512 6.3748015011568E-05
31.278 513 6.39585576048104E-05
31.3367 514 6.49303841510197E-05
31.3966 515 6.71369181084473E-05
31.4562 516 6.60966949570886E-05
31.5154 517 6.53883440289764E-05
31.5793 518 6.5019597114258E-05
31.6469 519 6.36195483445048E-05
31.7083 520 6.17829508079721E-05
31.7684 521 6.0842051422352E-05
31.8288 522 6.12328042013358E-05
31.89 523 6.54478193378019E-05
31.9509 524 6.40162486543711E-05
32.0114 525 6.20030094506266E-05
32.0694 526 6.00361609877659E-05
32.1289 527 6.70560316884445E-05
32.1876 528 5.68720745582472E-05
32.2474 529 6.12506467939835E-05
32.3069 530 6.7653163789053E-05
32.3666 531 5.6405074433349E-05
32.4248 532 5.42343446118344E-05
32.4844 533 5.55175243997454E-05
32.5436 534 4.77593272153066E-05
32.6036 535 4.50942386268341E-05
32.6649 536 4.71037903614315E-05
32.7314 537 4.68710040026883E-05
32.795 538 4.84846880817429E-05
32.8546 539 4.81545406424523E-05
32.9152 540 4.98479811106419E-05
32.9766 541 5.17327536473233E-05
33.0401 542 6.6689069032991E-05
33.0999 543 5.02784039206123E-05
33.1602 544 4.97659646597715E-05
33.2226 545 4.96317883630611E-05
33.2831 546 4.87753439159733E-05
33.3414 547 4.63596352974063E-05
33.3996 548 4.43976638098693E-05
33.4581 549 4.50273289044053E-05
33.5166 550 4.34274430969983E-05
33.5754 551 4.13761396956054E-05
33.6402 552 4.07874530888502E-05
33.7011 553 3.92020792567965E-05
33.7618 554 4.75245186960633E-05
33.8294 555 3.87482826504577E-05
33.8937 556 4.40648399816816E-05
33.955 557 4.337266633757E-05
34.0165 558 4.01916294450359E-05
34.0774 559 4.00806485187674E-05
34.1385 560 3.82298363834254E-05
34.1988 561 3.75832208258741E-05
34.2584 562 3.68913445583066E-05
34.3178 563 3.5759053628886E-05
34.3785 564 3.47087196750269E-05
34.4376 565 3.54158810969626E-05
34.4986 566 3.38556058452333E-05
34.5594 567 3.73256927386595E-05
34.6181 568 3.60707042471318E-05
34.6776 569 3.37163741472728E-05
34.7357 570 3.26122150389266E-05
34.7946 571 3.22514972908997E-05
34.8544 572 3.257355608819E-05
34.9226 573 3.21933899141771E-05
34.9846 574 3.64343362852912E-05
35.0438 575 3.54032723314916E-05
35.1057 576 3.25287117053355E-05
35.1647 577 3.26377299464127E-05
35.2239 578 3.23103183713281E-05
35.2836 579 3.09234731201342E-05
35.343 580 3.04878164829871E-05
35.4025 581 3.17881846351487E-05
35.462 582 3.11834396950106E-05
35.5216 583 2.95996122209865E-05
35.5823 584 3.00083265432356E-05
35.6456 585 3.23250682479169E-05
35.7058 586 3.34860262761914E-05
35.7673 587 3.17299583078085E-05
35.8313 588 3.29258283423637E-05
35.8911 589 3.43238549516168E-05
35.9504 590 3.31404152566062E-05
36.0197 591 3.26049590512499E-05
36.0828 592 3.56737660360301E-05
36.1454 593 5.53989306339473E-05
36.2076 594 3.67610341566699E-05
36.269 595 2.8846357434711E-05
36.328 596 2.8289311692251E-05
36.3874 597 2.80464740063163E-05
36.4473 598 2.83220825874138E-05
36.5071 599 2.66012240018556E-05
36.5662 600 2.559882714691E-05
36.6264 601 2.5759053628886E-05
36.6865 602 2.51802399233958E-05
36.7466 603 2.52724266520754E-05
36.8073 604 2.45826320203168E-05
36.8698 605 2.40536586236224E-05
36.9322 606 2.360004044321E-05
36.9939 607 2.62940935070805E-05
37.0557 608 2.38399638390122E-05
37.1296 609 2.4178556772156E-05
37.1922 610 2.45041840879759E-05
37.2519 611 2.61590250807377E-05
37.3105 612 2.37336219868322E-05
37.3697 613 2.25395956868506E-05
37.4288 614 2.45587824214777E-05
37.4881 615 2.81268846238484E-05
37.5463 616 2.44364417112236E-05
37.6063 617 2.10556272563445E-05
37.6681 618 2.06624359896989E-05
37.7282 619 2.09068795089718E-05
37.7881 620 2.21015600373505E-05
37.8491 621 2.30535218304121E-05
37.9095 622 2.40608551359903E-05
37.9697 623 2.23328000380642E-05
38.0297 624 2.20548719199224E-05
38.0904 625 2.12350642630712E-05
38.151 626 2.04041347234695E-05
38.215 627 2.08041656506301E-05
38.2873 628 2.08644736137792E-05
38.3501 629 4.3682532696551E-05
38.41 630 1.8548386137495E-05
38.4689 631 3.34523632513962E-05
38.528 632 1.81682199634822E-05
38.5873 633 1.90084276512606E-05
38.6466 634 2.0388968519719E-05
38.7062 635 2.07727032122614E-05
38.7652 636 2.39521342714572E-05
38.8246 637 2.48977916817833E-05
38.8845 638 2.36053932210043E-05
38.943 639 2.32385495161684E-05
39.0033 640 2.24130917049787E-05
39.0633 641 2.14378155908575E-05
39.1239 642 2.18306500056502E-05
39.1833 643 2.09360224102964E-05
39.2432 644 2.14782588008588E-05
39.3048 645 2.20342934630688E-05
39.3717 646 2.39944212160322E-05
39.4371 647 2.12812171027198E-05
39.4977 648 2.08151685827629E-05
39.5586 649 2.0109434568239E-05
39.6209 650 1.99097759565117E-05
39.6843 651 1.95686850603972E-05
39.7429 652 1.96636076532827E-05
39.8028 653 1.99248826849533E-05
39.8622 654 1.93324491337421E-05
39.9218 655 1.9116018484926E-05
39.9817 656 1.99162587651736E-05
40.0405 657 2.44488720507681E-05
40.1006 658 2.60544080125136E-05
40.1601 659 2.01282882411367E-05
40.22 660 1.926976215824E-05
40.2801 661 1.92827872508728E-05
40.3398 662 1.841646990252E-05
40.4003 663 1.82247809821753E-05
40.4679 664 1.81198070620982E-05
40.5356 665 1.79315677096653E-05
40.5956 666 1.76813550854363E-05
40.6565 667 1.79373368146214E-05
40.7169 668 1.79731409505344E-05
40.7788 669 1.82637967847648E-05
40.8388 670 1.74033674919857E-05
40.9001 671 1.66587366254899E-05
40.9612 672 1.64420086001297E-05
41.0203 673 2.10182767624021E-05
41.0796 674 1.65923027055318E-05
41.1386 675 1.61015124571034E-05
41.1983 676 1.71536306702273E-05
41.2576 677 1.95688634863237E-05
41.3176 678 1.70886836329898E-05
41.3783 679 1.54342589673897E-05
41.4376 680 1.57650011597685E-05
41.4974 681 1.57895644623135E-05
41.5595 682 1.59204696170385E-05
41.6234 683 1.53596174548136E-05
41.6878 684 1.48624038730321E-05
41.747 685 1.43484182541618E-05
41.8075 686 1.39774112777081E-05
41.868 687 1.38733889625722E-05
41.9279 688 1.3300046985494E-05
41.9877 689 1.39829424814288E-05
42.0479 690 1.41132528830656E-05
42.1086 691 1.46539429155986E-05
42.1694 692 1.48302872062663E-05
42.2305 693 1.35686374801501E-05
42.289 694 1.40149996728858E-05
42.3476 695 1.41924739944212E-05
42.406 696 1.33521473560251E-05
42.4646 697 1.30152792068373E-05
42.524 698 1.23059766737839E-05
42.5835 699 1.30584582810446E-05
42.6433 700 1.53452839053867E-05
42.7124 701 1.30437678797647E-05
42.7745 702 1.23145411182548E-05
42.8337 703 1.16997448509251E-05
42.8931 704 1.11496577195977E-05
42.9525 705 1.130298506575E-05
43.0124 706 1.11095118861405E-05
43.072 707 1.12245966087179E-05
43.1317 708 1.33987759981444E-05
43.1954 709 1.06675508662579E-05
43.2552 710 1.08059499098949E-05
43.3147 711 1.06152125944914E-05
43.3756 712 1.04140076247346E-05
43.436 713 1.01461903090932E-05
43.4965 714 1.00757120681349E-05
43.5556 715 9.89157651201104E-06
43.6152 716 9.40625799199463E-06
43.677 717 9.20523144816429E-06
43.7354 718 9.07759743542468E-06
43.8 719 9.16347978136877E-06
43.8631 720 1.03806419764835E-05
43.9225 721 1.0871372749603E-05
43.9815 722 9.44515484396653E-06
44.0407 723 9.45211345509912E-06
44.1001 724 8.91059076824256E-06
44.1585 725 8.47118718663947E-06
44.2176 726 8.59215996479062E-06
44.2772 727 8.34765697020882E-06
44.3373 728 8.63022416243896E-06
44.3974 729 8.64550931680713E-06
44.4575 730 7.75587764739469E-06
44.5176 731 7.75326073380636E-06
44.5778 732 7.51892801703373E-06
44.6382 733 7.61147159756627E-06
44.6988 734 7.57144471472668E-06
44.7589 735 7.78371209192504E-06
44.818 736 7.57495375794739E-06
44.8841 737 7.27067807799592E-06
44.9499 738 7.25164597917175E-06
45.0116 739 9.65688694338545E-06
45.0709 740 7.65132005447938E-06
45.1306 741 8.27456181566223E-06
45.1905 742 6.82752755193681E-06
45.2489 743 6.63173483528313E-06
45.3077 744 6.7017372737708E-06
45.3681 745 6.30884338366927E-06
45.4274 746 6.01598696301231E-06
45.4871 747 5.97905279623164E-06
45.5463 748 5.79347199010331E-06
45.6129 749 5.79780179258581E-06
45.6749 750 5.71419735096975E-06
45.7339 751 5.69531394041764E-06
45.7931 752 5.84306250260205E-06
45.8533 753 5.745986903537E-06
45.9138 754 5.70164211327668E-06
45.976 755 7.06971100947442E-06
46.0427 756 5.72484343124952E-06
46.1039 757 4.89904661079953E-06
46.1629 758 4.21998727228391E-06
46.2213 759 4.29148848855398E-06
46.2802 760 4.84638122483451E-06
46.3389 761 4.94130381772007E-06
46.3977 762 4.25929450388671E-06
46.4561 763 4.33584517387607E-06
46.5162 764 4.37374878819058E-06
46.5749 765 4.41961614635684E-06
46.6347 766 4.39369680677067E-06
46.6934 767 4.50834141206278E-06
46.7523 768 4.4223222729084E-06
46.8129 769 4.65327679213974E-06
46.8721 770 8.867828021197E-06
46.9322 771 4.69241154534695E-06
46.9916 772 4.57709486906511E-06
47.0515 773 4.59785769937611E-06
47.1201 774 4.60158085370858E-06
47.1852 775 4.55640935665558E-06
47.2457 776 4.57365124868411E-06
47.306 777 4.62140397414014E-06
47.365 778 4.64762069027043E-06
47.4241 779 4.38679767094691E-06
47.4822 780 4.20235284321714E-06
47.5422 781 4.06439391686541E-06
47.6002 782 4.17178848201169E-06
47.6627 783 5.22243170747664E-06
47.7228 784 4.23057387725486E-06
47.7816 785 3.96272682395903E-06
47.841 786 3.92069562321202E-06
47.9002 787 3.91271998429852E-06
47.9592 788 3.89584683918471E-06
48.0183 789 3.72326138803476E-06
48.0785 790 4.02983281490689E-06
48.1389 791 3.88027620333419E-06
48.203 792 3.72566419051131E-06
48.2723 793 3.63674860381713E-06
48.3359 794 3.67454516257576E-06
48.3959 795 3.60975276114121E-06
48.4559 796 3.52149735037499E-06
48.5172 797 3.43842818653836E-06
48.5771 798 3.2769229854226E-06
48.6369 799 3.29201187127164E-06
48.6954 800 3.29179181262899E-06
48.7541 801 3.32189226642559E-06
48.8122 802 3.25281764275561E-06
48.8706 803 3.36144929432546E-06
48.9308 804 5.39795523888258E-06
48.9905 805 3.56241041531608E-06
49.0502 806 3.93332817880657E-06
49.1102 807 3.3553352325782E-06
49.1685 808 3.21822085561179E-06
49.2286 809 3.2041371024819E-06
49.289 810 3.2450144822377E-06
49.3608 811 3.19535854689926E-06
49.4263 812 3.0721019168892E-06
49.4853 813 3.01018812040182E-06
49.5462 814 3.03545917912179E-06
49.6058 815 2.96881709558277E-06
49.6699 816 2.96235807704432E-06
49.7311 817 2.95541136097349E-06
49.7915 818 2.81396123399371E-06
49.8516 819 2.6178711407959E-06
49.9114 820 2.57042768694577E-06
49.9712 821 2.54818986897589E-06
50.03 822 2.55555885973938E-06
50.088 823 3.75663893134765E-06
50.1467 824 2.70663803921802E-06
50.2045 825 2.97292683942261E-06
50.2634 826 2.55736690912768E-06
50.3225 827 2.31341703491795E-06
50.3824 828 2.33537531893634E-06
50.4488 829 2.40324854136805E-06
50.5133 830 2.4882566002724E-06
50.5727 831 2.51298048615117E-06
50.6319 832 2.49365101078287E-06
50.6916 833 2.49496541510792E-06
50.7532 834 2.45157817731969E-06
50.8133 835 2.43271855689111E-06
50.8749 836 2.31761599172104E-06
50.9363 837 2.29682937128651E-06
50.996 838 2.35998025419747E-06
51.0558 839 2.63811653592011E-06
51.1158 840 3.25768867054842E-06
51.175 841 2.48346883791194E-06
51.2346 842 2.19447236479775E-06
51.2926 843 2.34887621403974E-06
51.3511 844 2.32708446088606E-06
51.4108 845 2.40822067718587E-06
51.4707 846 2.63323956059642E-06
51.5321 847 2.16424701285261E-06
51.6025 848 2.56577077026472E-06
51.6676 849 2.13003086768528E-06
51.728 850 2.13441419794572E-06
51.7881 851 2.07268477491569E-06
51.8474 852 2.11545346949214E-06
51.9089 853 2.11651807752012E-06
51.9705 854 2.1174102071525E-06
52.0311 855 2.07932221938062E-06
52.0917 856 2.1596852566657E-06
52.1525 857 2.10034079351957E-06
52.2134 858 2.14726086465204E-06
52.2742 859 2.20570130310402E-06
52.3355 860 2.13314737386774E-06
52.3968 861 2.10344540464026E-06
52.4563 862 1.99682401850872E-06
52.516 863 1.98555939501716E-06
52.5754 864 1.98246073142735E-06
52.635 865 2.0805236206189E-06
52.7005 866 2.49667830400209E-06
52.7637 867 4.23066903774898E-06
52.823 868 2.14474505908872E-06
52.8834 869 2.00291429013245E-06
52.9436 870 1.99670506789107E-06
53.0036 871 1.98935391972023E-06
53.0636 872 1.93904970351559E-06
53.1237 873 1.93709296585523E-06
53.1839 874 1.84079054580491E-06
53.2445 875 1.84173620321524E-06
53.3048 876 1.80346978951688E-06
53.3638 877 1.7083152429269E-06
53.4247 878 1.62372351118433E-06
53.4854 879 1.57618489684008E-06
53.5466 880 1.38937889934994E-06
53.6075 881 1.71944902073904E-06
53.6712 882 1.83533665998561E-06
53.7308 883 1.8066338759464E-06
53.7965 884 1.658986421787E-06
53.8595 885 1.80088261358297E-06
53.9181 886 1.97240940423583E-06
53.9783 887 2.00075533642208E-06
54.038 888 1.77018740669811E-06
54.0977 889 1.73484123066309E-06
54.1578 890 1.77451126164973E-06
54.2174 891 1.71849146826695E-06
54.2777 892 1.73331866275716E-06
54.3379 893 3.57379398942529E-06
54.3977 894 1.74705151156497E-06
54.4568 895 1.68494144655846E-06
54.5174 896 1.69866240030451E-06
54.5779 897 1.77984024932049E-06
54.6384 898 1.78066100858229E-06
54.6994 899 1.79839654567406E-06
54.7601 900 1.81278957040984E-06
54.8205 901 1.76486436655822E-06
54.8962 902 1.73651843437197E-06
54.9642 903 1.892034471889E-06
55.0232 904 2.01482719449021E-06
55.0818 905 2.00640549076051E-06
55.1412 906 1.99773993826463E-06
55.2008 907 1.96485009248411E-06
55.2597 908 1.93508270041692E-06
55.3195 909 2.14363287081368E-06
55.378 910 2.03267573466875E-06
55.4375 911 2.13299868559568E-06
55.4967 912 1.93169855534475E-06
55.5556 913 1.86786965391318E-06
55.6154 914 1.89170141015957E-06
55.677 915 1.84876618471841E-06
55.7368 916 1.80361847778895E-06
55.7962 917 1.77641447153214E-06
55.8562 918 1.81312857967015E-06
55.9162 919 1.8597155890732E-06
55.9774 920 1.82810446243242E-06
56.0445 921 1.86995128972207E-06
56.1076 922 1.68940209472038E-06
56.1681 923 1.56872074558247E-06
56.228 924 1.59644218702606E-06
56.2859 925 1.59701314999078E-06
56.3452 926 2.83594925566651E-06
56.4042 927 1.59076229503322E-06
56.4628 928 1.56676400792211E-06
56.5226 929 1.56639526100739E-06
56.5812 930 1.60023671172913E-06
56.6405 931 1.59372416541273E-06
56.6991 932 1.55530906344231E-06
56.7583 933 1.56596109125297E-06
56.8189 934 1.74840160107531E-06
56.878 935 1.57691644313863E-06
56.938 936 1.32455676026098E-06
56.9975 937 1.28090783111391E-06
57.0579 938 1.33818850104379E-06
57.1266 939 1.3166405966563E-06
57.1909 940 1.25547024152923E-06
57.2516 941 1.17544621350446E-06
57.3139 942 1.17887199129282E-06
57.3733 943 1.21025116422917E-06
57.4331 944 1.13313547880597E-06
57.4934 945 1.4149235444905E-06
57.5517 946 1.15507592023172E-06
57.6105 947 1.23618834640799E-06
57.6706 948 1.14350797266515E-06
57.7302 949 1.15936408999804E-06
57.7899 950 1.38551300427628E-06
57.8483 951 1.31090717688552E-06
57.9075 952 1.15647953752E-06
57.9667 953 1.08399697865431E-06
58.0268 954 1.04549861125154E-06
58.0857 955 1.02609181798177E-06
58.1459 956 1.0307487346628E-06
58.2129 957 1.07852525024236E-06
58.2772 958 1.11487655899653E-06
58.3397 959 1.15713376591708E-06
58.3996 960 1.1679344819998E-06
58.46 961 1.16711372273801E-06
58.5209 962 1.1993671827141E-06
58.5819 963 1.30315159661467E-06
58.6429 964 1.08435977803815E-06
58.7037 965 1.03974734888811E-06
58.7642 966 1.08306916383663E-06
58.8236 967 1.20279296050245E-06
58.8835 968 1.0957968799253E-06
58.9427 969 1.05959425944319E-06
59.0027 970 1.04788357113544E-06
59.0617 971 1.05505034584892E-06
59.1209 972 1.1801031301855E-06
59.1804 973 1.23112105009605E-06
59.2404 974 1.03560786739385E-06
59.3009 975 9.78731629563987E-07



==> Tikz/news20_km_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.100441 1 0.151958194289952
0.160438 2 0.120209376158695
0.220047 3 0.118777229328884
0.279994 4 0.087080552465703
0.340131 5 0.069147432332221
0.399784 6 0.058764947163515
0.46011 7 0.05019593529848
0.521252 8 0.043602729885058
0.580947 9 0.037468889043382
0.641336 10 0.03246257415647
0.702138 11 0.028748957174639
0.763675 12 0.025749270022247
0.825411 13 0.023313287912495
0.894203 14 0.020909691323693
0.962879 15 0.019288097886541
1.02662 16 0.017748597979236
1.08803 17 0.016691346866889
1.14945 18 0.015170907489804
1.21074 19 0.013541145253986
1.27202 20 0.012486848813497
1.3361 21 0.011640480163144
1.39624 22 0.010492850852799
1.45732 23 0.010424256117909
1.51762 24 0.011339798850575
1.57856 25 0.009347828605858
1.63972 26 0.008279569892473
1.70057 27 0.007706073878383
1.76138 28 0.007379959213941
1.82248 29 0.007015955228031
1.88259 30 0.006498134501298
1.94361 31 0.006225609473489
2.00405 32 0.005996477567668
2.07594 33 0.005510729514275
2.14017 34 0.004948102057842
2.2032 35 0.005169540229885
2.26511 36 0.004975244484613
2.32783 37 0.004786811735261
2.39739 38 0.004437511586948
2.45803 39 0.004332110910271
2.52023 40 0.004867068733778
2.58149 41 0.004226866657397
2.64323 42 0.004006703049685
2.70376 43 0.003784476965146
2.76437 44 0.003614177790137
2.82528 45 0.003598674453096
2.88832 46 0.003544325871339
2.94834 47 0.003370017612162
3.00905 48 0.003709897571376
3.06982 49 0.003741188125695
3.13185 50 0.003188357434186
3.19921 51 0.002932801492399
3.26556 52 0.003443762745643
3.3296 53 0.002889906609195
3.39395 54 0.002933786383018
3.45841 55 0.002697238830182
3.52305 56 0.00252390966815
3.58758 57 0.002484091119763
3.65314 58 0.002395039627364
3.71767 59 0.002313606553578
3.78186 60 0.002114687615869
3.84674 61 0.002231078513163
3.92022 62 0.002118215841676
3.98512 63 0.002083142148684
4.04851 64 0.002031522293289
4.11164 65 0.001939782628847
4.17477 66 0.001962858036707
4.23844 67 0.002185796718576
4.30495 68 0.001951497033741
4.37033 69 0.00223915461624
4.43403 70 0.001893695541342
4.49768 71 0.001777432100482
4.56162 72 0.001727538700408
4.62559 73 0.001682065721172
4.68969 74 0.001590720012977
4.75375 75 0.001610307749351
4.81791 76 0.001555623146088
4.88406 77 0.001538833657768
4.94905 78 0.00153271574898
5.01326 79 0.001981791110493
5.07787 80 0.001529471403411
5.14256 81 0.001500938542825
5.20723 82 0.00146653109937
5.27168 83 0.001425478540971
5.33454 84 0.001380202539859
5.41047 85 0.001334422506489
5.47914 86 0.001337400352243
5.53935 87 0.001302506256952
5.59932 88 0.001328663793103
5.66048 89 0.001583008898776
5.72165 90 0.001402159807193
5.78309 91 0.001300437986652
5.84455 92 0.001257798016314
5.90562 93 0.001226519048943
5.96623 94 0.00122413213756
6.0276 95 0.001219422043011
6.08844 96 0.001204254727475
6.14921 97 0.001125950129774
6.20987 98 0.001125851640712
6.27088 99 0.001152055524657
6.33306 100 0.00113298340749
6.39446 101 0.00111611281053
6.45736 102 0.001072070819429
6.52571 103 0.001121431219874
6.58927 104 0.001098935159436
6.65053 105 0.001093952771598
6.70997 106 0.001072499536522
6.76966 107 0.001053780821283
6.82953 108 0.001014854467927
6.8979 109 0.000970314238042
6.9679 110 0.000978622080089
7.02906 111 0.00112736953096
7.0902 112 0.001117097701149
7.15297 113 0.000963275166852
7.21455 114 0.000923213292547
7.27614 115 0.000935970522803
7.33855 116 0.000913990081572
7.40001 117 0.000909621802002
7.4621 118 0.000898283972933
7.52373 119 0.000865574017427
7.58724 120 0.000818339822024
7.65217 121 0.000843344456804
7.71515 122 0.000833454996292
7.77643 123 0.000843981738969
7.83919 124 0.000817308583611
7.90223 125 0.00078407142195
7.96418 126 0.000781580228031
8.02505 127 0.000749606043752
8.08636 128 0.000746315350389
8.14639 129 0.000738146551724
8.20707 130 0.000772467093066
8.2689 131 0.000831659019281
8.3294 132 0.000704156238413
8.39003 133 0.000674708008899
8.45264 134 0.000662199898035
8.51929 135 0.000648341907675
8.57931 136 0.000651887513904
8.63997 137 0.000638643631813
8.70394 138 0.000636853448276
8.77093 139 0.000617688635521
8.83589 140 0.000580372868001
8.90191 141 0.000579062384131
8.96579 142 0.000592515989989
9.02951 143 0.000596287541713
9.0933 144 0.000609409760845
9.157 145 0.000589103633667
9.21884 146 0.000559701172599
9.28078 147 0.000551028341676
9.33986 148 0.000529813218391
9.39871 149 0.000519937662217
9.45871 150 0.000536034830367
9.51942 151 0.000618505515387
9.5886 152 0.000582209399333
9.64882 153 0.000523530195588
9.71127 154 0.000507104537449
9.77469 155 0.000495136957731
9.8449 156 0.000492857804968
9.91135 157 0.000496363436225
9.97493 158 0.000484592834631
10.0444 159 0.000450851061364
10.1063 160 0.000427671950315
10.1688 161 0.000427345777716
10.2312 162 0.000430409946237
10.294 163 0.000429499212088
10.3572 164 0.000425448414905
10.4196 165 0.000419374536522
10.4823 166 0.000404392612162
10.5456 167 0.0003917379264
10.6085 168 0.000373332058769
10.6697 169 0.000385095128847
10.7311 170 0.000395974114757
10.7925 171 0.000433873285132
10.8541 172 0.000423482109752
10.9203 173 0.000387725366148
10.9852 174 0.000376265874119
11.0486 175 0.000360918960882
11.1103 176 0.000354868256396
11.1723 177 0.000343372844828
11.2341 178 0.00033499779848
11.2961 179 0.000345364641268
11.3584 180 0.000348730649796
11.4208 181 0.000340587921765
11.4842 182 0.000338712574156
11.5475 183 0.000315894396552
11.6092 184 0.000313118743048
11.6722 185 0.000311271783463
11.7336 186 0.000314493534483
11.7964 187 0.000309140943641
11.8585 188 0.000299790276233
11.9213 189 0.000287225389321
11.9819 190 0.000286741054876
12.0499 191 0.000298201705599
12.1141 192 0.000315403109937
12.174 193 0.000328214219503
12.2343 194 0.000306434232481
12.2945 195 0.000296932934742
12.3545 196 0.000285832058769
12.415 197 0.000280155612718
12.4753 198 0.000276428670745
12.5356 199 0.000271591119763
12.5962 200 0.000260693015387
12.6567 201 0.000261446167037
12.7176 202 0.000253264622729
12.7789 203 0.000263298920096
12.8388 204 0.0002602631396
12.9034 205 0.00026413665647
12.9659 206 0.00025939295977
13.0282 207 0.000255694985169
13.0895 208 0.000257719804412
13.1541 209 0.000253404245458
13.219 210 0.000241443038561
13.2784 211 0.000249299568966
13.3383 212 0.000254608129403
13.3988 213 0.000254571630515
13.4602 214 0.000284877873563
13.5213 215 0.000279952261772
13.5818 216 0.000262551561921
13.6426 217 0.000254752966259
13.7044 218 0.00025105209492
13.7663 219 0.000254138278643
13.8274 220 0.000253484195402
13.8878 221 0.000248348859844
13.949 222 0.00023410965888
14.0094 223 0.000231266801075
14.0712 224 0.000236641986466
14.1326 225 0.000241434927697
14.1946 226 0.000244658416759
14.2696 227 0.000242760474601
14.3367 228 0.000241981252317
14.3985 229 0.000237691763997
14.4604 230 0.000233918474231
14.5228 231 0.000232025746199
14.5855 232 0.000232435924175
14.6457 233 0.000235734149055
14.7059 234 0.000228600644234
14.7676 235 0.000225320379125
14.829 236 0.00025397258528
14.8919 237 0.000267371153133
14.9528 238 0.000237462342418
15.0155 239 0.0002296875
15.0753 240 0.000222855835187
15.1367 241 0.000211646621246
15.1975 242 0.000229135961253
15.2575 243 0.000219759802558
15.3192 244 0.000220536128105
15.3879 245 0.000217082058769
15.452 246 0.000207496176307
15.5131 247 0.000218025815721
15.5744 248 0.000214823183166
15.6357 249 0.000211891685206
15.6967 250 0.000209492607527
15.7583 251 0.000206503754171
15.8212 252 0.000199933375046
15.881 253 0.000193537958843
15.9408 254 0.000195158972933
16.0014 255 0.000201540484798
16.0614 256 0.000257831039118
16.1232 257 0.000198681405265
16.1839 258 0.000231013046904
16.245 259 0.00020662773452
16.3051 260 0.000186033092325
16.3662 261 0.000179926191138
16.4271 262 0.000180980603448
16.5018 263 0.00018351177234
16.5687 264 0.000178440164998
16.6293 265 0.000171472353541
16.6896 266 0.000161863297182
16.7507 267 0.000155185159436
16.8124 268 0.000162669169448
16.875 269 0.000160201728773
16.9382 270 0.000159048248053
16.9999 271 0.000160546440489
17.061 272 0.000168169493882
17.1227 273 0.000157477637189
17.1827 274 0.000129063542825
17.2429 275 0.000125578768076
17.3027 276 0.00012180084353
17.3636 277 0.000130604606971
17.4231 278 0.000154275004635
17.4837 279 0.000129196792733
17.545 280 0.000135416087319
17.6099 281 0.000125333124768
17.6749 282 0.000125099068409
17.735 283 0.000125893933074
17.798 284 0.000125948391732
17.8589 285 0.000220399981461
17.9195 286 0.000122907397108
17.9813 287 0.000124838941416
18.0417 288 0.000124725389321
18.1023 289 0.000124637907861
18.1647 290 0.000128774448461
18.2265 291 0.0001251685901
18.2882 292 0.000123920675751
18.3502 293 0.00012405798109
18.4125 294 0.000126060785132
18.4723 295 0.000130140549685
18.5317 296 0.000129300495921
18.5913 297 0.000175869021135
18.6523 298 0.000124188913608
18.7192 299 0.000133106229143
18.7823 300 0.000140272177419
18.8419 301 0.000123213871895
18.9151 302 0.000118689168521
18.9785 303 0.00011688623934
19.0421 304 0.000115105325362
19.1058 305 0.000118396598072
19.1702 306 0.000117646922506
19.2342 307 0.000152805200222
19.2981 308 0.000117949921209
19.3621 309 0.000117812036522
19.4267 310 0.00011498655914
19.4906 311 0.000115221194846
19.5548 312 0.00011326879403
19.6206 313 0.000113889275121
19.6855 314 0.000112792570449
19.75 315 0.000111244554134
19.8162 316 0.000175441462736
19.8814 317 0.000110770068595
19.941 318 0.000109249281609
20.001 319 0.000108198924731
20.0605 320 0.000107602196885
20.1205 321 0.000116837574156
20.1801 322 0.000128490568224
20.2405 323 0.000106416852058
20.3013 324 0.000105405890805
20.3615 325 0.000102549708009
20.422 326 0.000102178925658
20.4827 327 0.00010191995736
20.5446 328 0.000101166226363
20.6066 329 9.98563218390805E-05
20.6684 330 9.49550426399703E-05
20.7298 331 9.63518492769744E-05
20.792 332 9.57203605858361E-05
20.8544 333 9.45205320726734E-05
20.9282 334 0.000100282142195
20.9924 335 0.000144946352429
21.0536 336 9.22819336299592E-05
21.1133 337 0.000133033231368
21.1735 338 9.1373516870597E-05
21.2328 339 9.04703142380423E-05
21.2935 340 8.92507879124954E-05
21.3538 341 9.18937708565072E-05
21.413 342 0.000108130561735
21.4734 343 9.09123563218391E-05
21.5344 344 8.46965378197998E-05
21.5956 345 8.39149981460882E-05
21.6581 346 8.65742028179458E-05
21.7185 347 8.42655033370412E-05
21.7808 348 8.35378429736744E-05
21.841 349 8.29770346681498E-05
21.9041 350 8.22957220986281E-05
21.9652 351 8.19880886169818E-05
22.0365 352 9.77700917686318E-05
22.1062 353 8.03867723396366E-05
22.1698 354 8.14550889877642E-05
22.233 355 7.8938983129403E-05
22.2959 356 8.00461160548758E-05
22.3591 357 7.76406655543196E-05
22.4199 358 7.7690489432703E-05
22.481 359 7.63180153874676E-05
22.5424 360 7.42062940304042E-05
22.6046 361 7.65022478680015E-05
22.6656 362 7.94650305895439E-05
22.7262 363 9.41677094920282E-05
22.788 364 8.42556544308491E-05
22.85 365 7.87895114942529E-05
22.9173 366 7.75369623655914E-05
22.9802 367 7.92628383388951E-05
23.041 368 7.84413236929922E-05
23.102 369 7.91672460140897E-05
23.1687 370 7.69773127549129E-05
23.2333 371 7.45063959955506E-05
23.2945 372 7.40336484983315E-05
23.3565 373 7.39809278828328E-05
23.4186 374 7.52722932888394E-05
23.4809 375 7.60712133852429E-05
23.5432 376 7.58145624768261E-05
23.6056 377 7.70920235446793E-05
23.6678 378 7.45614340007416E-05
23.728 379 7.53371802002225E-05
23.7886 380 7.48117120875046E-05
23.8496 381 8.51490081572117E-05
23.9106 382 8.34167593622544E-05
23.9716 383 7.50017380422692E-05
24.0325 384 7.39994670003708E-05
24.0933 385 7.16554273266593E-05
24.1544 386 7.3992514831294E-05
24.215 387 7.5582823507601E-05
24.2806 388 7.50144836855766E-05
24.3449 389 7.43812569521691E-05
24.4057 390 7.08530311457174E-05
24.4672 391 7.16786012235818E-05
24.5294 392 7.4880075083426E-05
24.591 393 7.52948878383389E-05
24.6531 394 7.36414302929181E-05
24.7153 395 7.36194150908417E-05
24.7769 396 7.65063032999629E-05
24.8383 397 7.70937615869485E-05
24.9017 398 7.70207638116426E-05
24.9633 399 7.77466861327401E-05
25.0236 400 7.61146644419726E-05
25.0826 401 7.40689886911383E-05
25.1424 402 7.02400815721172E-05
25.2027 403 7.25076473859844E-05
25.2644 404 8.15854421579533E-05
25.3249 405 8.70411568409344E-05
25.3902 406 7.6007485168706E-05
25.4538 407 7.26878244345569E-05
25.5136 408 7.22880747126437E-05
25.5742 409 7.42595939933259E-05
25.6354 410 7.26159853540972E-05
25.6955 411 7.16930849091583E-05
25.7559 412 7.0654314979607E-05
25.816 413 6.74783324063775E-05
25.8767 414 6.83044818316648E-05
25.937 415 6.95228494623656E-05
25.9975 416 6.85414349276974E-05
26.0588 417 6.86810576566555E-05
26.1198 418 6.78230441230997E-05
26.1811 419 6.82395949202818E-05
26.2415 420 6.71921347793845E-05
26.3012 421 6.46099833147942E-05
26.3604 422 6.30306822395254E-05
26.4202 423 6.78496941045606E-05
26.4833 424 7.19700129773823E-05
26.5464 425 7.09735354097145E-05
26.61 426 6.42646922506489E-05
26.6738 427 6.30677604746014E-05
26.7365 428 6.05806219873934E-05
26.7993 429 5.97116008527994E-05
26.863 430 5.85482712272896E-05
26.927 431 5.79184047089359E-05
26.9895 432 5.75760683166481E-05
27.0519 433 5.79261100296626E-05
27.1147 434 5.83460789766407E-05
27.1774 435 5.6202899054505E-05
27.2402 436 5.39010938079347E-05
27.3029 437 5.24502340563589E-05
27.3662 438 5.18946978123841E-05
27.4296 439 5.14848095105673E-05
27.4929 440 5.30573901557286E-05
27.5571 441 5.26816833518724E-05
27.6253 442 5.10534274193548E-05
27.6893 443 4.99716119762699E-05
27.751 444 5.6827145902855E-05
27.8137 445 5.69273730070449E-05
27.8759 446 4.95302651093808E-05
27.9375 447 4.75460001853912E-05
27.9996 448 4.70468344456804E-05
28.0616 449 4.71802002224694E-05
28.1237 450 4.75947233036708E-05
28.1861 451 4.67933120133482E-05
28.2487 452 4.64214868372265E-05
28.3117 453 4.54006766777901E-05
28.3741 454 4.45694289951798E-05
28.4368 455 4.56468413978495E-05
28.4999 456 4.60106715795328E-05
28.5626 457 4.58584190767519E-05
28.6255 458 4.49413700407861E-05
28.6904 459 4.5796197163515E-05
28.7575 460 4.59595731368187E-05
28.8237 461 4.69566879866518E-05
28.8889 462 4.51430988134965E-05
28.9546 463 4.34920165925102E-05
29.0171 464 4.54696190211346E-05
29.0795 465 4.91197974601409E-05
29.1402 466 5.16429713570634E-05
29.2025 467 4.75494183351872E-05
29.2639 468 4.33505399517983E-05
29.3253 469 4.29533393585465E-05
29.3878 470 4.27425727660363E-05
29.449 471 4.22735910270671E-05
29.5104 472 4.1716664349277E-05
29.5732 473 3.97400468112718E-05
29.6361 474 3.9172402206155E-05
29.6977 475 4.0328200315165E-05
29.7579 476 3.97337898591027E-05
29.8261 477 4.07886656470152E-05
29.8918 478 4.04941833518724E-05
29.9539 479 3.86209213941416E-05
30.0169 480 3.7257311364479E-05
30.0798 481 3.63088037634409E-05
30.1426 482 3.6115881071561E-05
30.205 483 3.62466977196885E-05
30.2658 484 3.59475806451613E-05
30.3264 485 3.55026997589915E-05
30.3877 486 3.89400259547645E-05
30.4486 487 4.13564840563589E-05
30.5095 488 3.75258388950686E-05
30.5707 489 3.6454104097145E-05
30.6317 490 3.42608106229143E-05
30.6917 491 3.37294331664813E-05
30.7527 492 3.30782466629588E-05
30.8143 493 3.40706108639229E-05
30.8762 494 3.45079022988506E-05
30.9426 495 3.36118256395996E-05
31.0064 496 3.36509315906563E-05
31.0683 497 3.44278944197256E-05
31.1308 498 3.46516963292547E-05
31.1937 499 3.47771250463478E-05
31.2558 500 3.58591142936596E-05
31.3188 501 3.56405844456804E-05
31.3851 502 3.46826334816463E-05
31.4471 503 3.31059394697812E-05
31.5098 504 3.39282072673341E-05
31.5711 505 3.51451265294772E-05
31.6328 506 3.61628082128291E-05
31.6939 507 3.80981182795699E-05
31.7547 508 4.1491761679644E-05
31.8168 509 3.7939435020393E-05
31.877 510 3.54104676492399E-05
31.9381 511 3.43454532814238E-05
32 512 3.47135706340378E-05
32.064 513 3.40907142195031E-05
32.1292 514 3.40700894512421E-05
32.1902 515 3.38510381905821E-05
32.2523 516 3.39604189840564E-05
32.3147 517 3.37151232851316E-05
32.3773 518 3.4242213570634E-05
32.4387 519 3.32540786058584E-05
32.5016 520 3.42469642195031E-05
32.5646 521 3.34508829254727E-05
32.6276 522 3.34431196700037E-05
32.6911 523 3.26671996662959E-05
32.7523 524 3.26135520949203E-05
32.816 525 3.1882763255469E-05
32.8782 526 3.13422321097516E-05
32.9439 527 3.18558815350389E-05
33.0065 528 3.47622937523174E-05
33.0692 529 3.80063496477568E-05
33.1335 530 3.18824156470152E-05
33.1995 531 3.10807726177234E-05
33.2642 532 3.15377039302929E-05
33.3266 533 2.97383667037449E-05
33.3888 534 2.95277739154616E-05
33.451 535 2.8961114200964E-05
33.5133 536 2.83650236373749E-05
33.5757 537 2.73044702447163E-05
33.6386 538 2.71249304783092E-05
33.7016 539 2.73159992584353E-05
33.7645 540 2.73067296996663E-05
33.8279 541 2.76186503522432E-05
33.8907 542 2.74900931590656E-05
33.9518 543 2.91146412680756E-05
34.014 544 2.57757461994809E-05
34.0762 545 2.18858917315536E-05
34.137 546 2.24461786243975E-05
34.1972 547 2.43261610122358E-05
34.264 548 2.79563519651465E-05
34.328 549 3.47845986281053E-05
34.3892 550 3.20884895253986E-05
34.448 551 3.00198716166111E-05
34.5075 552 3.06740127919911E-05
34.5671 553 3.02745527437894E-05
34.627 554 2.87246825176122E-05
34.6864 555 2.79703142380423E-05
34.7462 556 2.64353911753801E-05
34.8057 557 2.63102521319985E-05
34.8656 558 2.53323136818687E-05
34.9279 559 2.50082846681498E-05
34.9876 560 2.50537055061179E-05
35.0487 561 2.35470545977011E-05
35.1106 562 2.36956572117167E-05
35.1711 563 2.27330714682981E-05
35.2319 564 2.24877757693734E-05
35.292 565 2.24659343715239E-05
35.3572 566 2.22757346125324E-05
35.4215 567 2.27717139414164E-05
35.4822 568 2.22574272339637E-05
35.5416 569 2.1851536429366E-05
35.6017 570 2.25900885242862E-05
35.6619 571 2.52698020949203E-05
35.7213 572 2.47427118094179E-05
35.7806 573 2.25176121616611E-05
35.8412 574 2.17605788839451E-05
35.9035 575 2.16856113274008E-05
35.9634 576 2.17471380237301E-05
36.0246 577 2.15328374119392E-05
36.0847 578 2.1020926028921E-05
36.1449 579 1.98967602892102E-05
36.2058 580 2.01301214312199E-05
36.267 581 2.14896180941787E-05
36.3283 582 2.04370017612162E-05
36.3903 583 2.02053207267334E-05
36.4588 584 2.02625023173897E-05
36.5241 585 2.0286776974416E-05
36.5882 586 2.0020045420838E-05
36.6497 587 1.90571120689655E-05
36.7112 588 1.85465331850204E-05
36.7712 589 1.95836809417872E-05
36.8307 590 1.9270196051168E-05
36.8913 591 1.88651163329626E-05
36.9536 592 1.87739849833148E-05
37.0144 593 1.89017310901001E-05
37.0743 594 2.14513232295143E-05
37.1359 595 2.09419609751576E-05
37.197 596 1.92157373934001E-05
37.2578 597 1.91627271041898E-05
37.3183 598 1.83992051353356E-05
37.38 599 1.8017936596218E-05
37.4406 600 1.72087620504264E-05
37.502 601 1.73624629217649E-05
37.5657 602 1.70992653874676E-05
37.6339 603 1.70860562662217E-05
37.6969 604 1.7383667037449E-05
37.7579 605 1.69113830181683E-05
37.821 606 1.7086288005191E-05
37.8815 607 1.72018098813496E-05
37.9439 608 1.64157512977382E-05
38.0063 609 1.63677233963663E-05
38.0673 610 1.53176561920653E-05
38.1283 611 1.56340957545421E-05
38.1888 612 1.5655068131257E-05
38.249 613 1.58304945309603E-05
38.3091 614 1.76294262143122E-05
38.3685 615 1.69580204857249E-05
38.4274 616 1.53265781423804E-05
38.488 617 1.49323322209863E-05
38.5478 618 1.47562106043752E-05
38.6087 619 1.48559742306266E-05
38.6694 620 1.39130862995921E-05
38.7331 621 1.3676422877271E-05
38.7965 622 1.36434000741565E-05
38.8573 623 1.35065002780868E-05
38.9204 624 1.33539581015944E-05
38.9814 625 1.32545420837968E-05
39.0426 626 1.32874490174268E-05
39.104 627 1.29788306451613E-05
39.1654 628 1.29425055617353E-05
39.2269 629 1.2729653318502E-05
39.2886 630 1.24998841305154E-05
39.3488 631 1.22838454764553E-05
39.4085 632 1.16533416759362E-05
39.4681 633 1.25042292361884E-05
39.5287 634 1.41466212458287E-05
39.5891 635 1.26377688172043E-05
39.6494 636 1.15284343715239E-05
39.7106 637 1.17014275120504E-05
39.7711 638 1.15497543566926E-05
39.8378 639 1.13641314423433E-05
39.9007 640 1.09448577122729E-05
39.9619 641 1.08971194846125E-05
40.0233 642 1.02894999073044E-05
40.0853 643 1.04164928624397E-05
40.1478 644 1.04248354653319E-05
40.2104 645 1.02369530960326E-05
40.2734 646 1.02732781794587E-05
40.3361 647 1.00956502595476E-05
40.3992 648 1.00277507415647E-05
40.4625 649 9.93169493882091E-06
40.5253 650 9.79126112347052E-06
40.5873 651 9.64115220615499E-06
40.6475 652 9.87208008898777E-06
40.7083 653 9.92126668520579E-06
40.7683 654 1.04177674267705E-05
40.8293 655 1.09362254356693E-05
40.8936 656 1.07387258991472E-05
40.9627 657 9.77770439377086E-06
41.0267 658 9.57643909899889E-06
41.0873 659 9.46798526140156E-06
41.1491 660 9.19349045235447E-06
41.2101 661 9.04007925472748E-06
41.2717 662 8.99819243604004E-06
41.3333 663 9.42424453096033E-06
41.3952 664 9.28218854282536E-06
41.4559 665 9.30258157211717E-06
41.5179 666 9.59978680014831E-06
41.5806 667 9.25808769002595E-06
41.6437 668 9.10386540600667E-06
41.7069 669 8.8914766407119E-06
41.7699 670 8.88736327400816E-06
41.834 671 8.96059278828328E-06
41.8975 672 9.04361327400816E-06
41.9597 673 9.15415276232852E-06
42.0212 674 9.5201265294772E-06
42.087 675 9.84682054134223E-06
42.1497 676 1.00216675936225E-05
42.2096 677 9.46810113088617E-06
42.2694 678 8.8720685020393E-06
42.33 679 8.58905728587319E-06
42.3902 680 8.75121662958843E-06
42.4504 681 8.45806683351873E-06
42.5114 682 8.46241193919169E-06
42.5739 683 8.11827956989247E-06
42.6343 684 8.06532721542455E-06
42.6951 685 8.02946560993697E-06
42.7568 686 7.97564423433445E-06
42.8189 687 8.05988134964776E-06
42.8812 688 7.81209445680386E-06
42.9456 689 7.71319985168706E-06
43.0083 690 7.74616472005932E-06
43.0697 691 7.72472886540601E-06
43.1346 692 7.66024749721913E-06
43.2016 693 7.08623007044865E-06
43.2635 694 7.03999814608825E-06
43.323 695 7.41170745272525E-06
43.3831 696 7.75132091212458E-06
43.4435 697 8.44456803856136E-06
43.5039 698 7.6793659621802E-06
43.5643 699 7.02035826844642E-06
43.6259 700 6.77477289581016E-06
43.6878 701 6.56597608453838E-06
43.7495 702 6.39918196143864E-06
43.8111 703 6.28093715239155E-06
43.8733 704 6.34229004449388E-06
43.9353 705 6.06773730070449E-06
43.9967 706 6.15707267334075E-06
44.0573 707 6.05296394141639E-06
44.1179 708 6.11773498331479E-06
44.1787 709 5.99966397849462E-06
44.2414 710 5.86201103077494E-06
44.3228 711 5.55532188542825E-06
44.3912 712 5.31554736744531E-06
44.453 713 5.25553276789025E-06
44.5156 714 5.39377085650723E-06
44.5752 715 5.28988227660363E-06
44.6357 716 5.51969781238413E-06
44.697 717 5.87469873934001E-06
44.7579 718 6.10406238413052E-06
44.8195 719 5.54546139228773E-06
44.881 720 5.07274865591398E-06
44.9442 721 4.99241054875788E-06
45.0069 722 5.17698484427141E-06
45.0682 723 5.07686202261772E-06
45.1298 724 4.98817551909529E-06
45.1907 725 4.7766905357805E-06
45.251 726 4.78404245457916E-06
45.3129 727 4.7545768446422E-06
45.3762 728 4.78424522617723E-06
45.4409 729 4.69304435483871E-06
45.5046 730 4.65733917315536E-06
45.5688 731 4.56031586021505E-06
45.6311 732 4.47789210233593E-06
45.6933 733 4.50966351501669E-06
45.7551 734 4.38376552651094E-06
45.8167 735 4.11558560437523E-06
45.8782 736 4.04042686318131E-06
45.9398 737 4.07574967556544E-06
45.9997 738 4.34363992398962E-06
46.0601 739 5.12243349091583E-06
46.1213 740 4.31692042083797E-06
46.1822 741 3.96997821653689E-06
46.2421 742 3.77760590470894E-06
46.3019 743 3.72704625509826E-06
46.362 744 3.73266592510197E-06
46.4227 745 3.54490521876159E-06
46.4857 746 3.41560066740823E-06
46.5514 747 3.58086531331109E-06
46.6151 748 3.52366634223211E-06
46.677 749 3.41679991657397E-06
46.7391 750 3.34555756395996E-06
46.8017 751 3.23697047645532E-06
46.8639 752 3.07241842788283E-06
46.9284 753 2.98376668520578E-06
46.992 754 2.86178508527994E-06
47.0546 755 2.80751181868743E-06
47.1168 756 2.81808490915832E-06
47.1774 757 2.84062152391546E-06
47.238 758 2.83931219873934E-06
47.2984 759 3.20467765109381E-06
47.3595 760 2.87095036151279E-06
47.4195 761 2.65138348164627E-06
47.4809 762 2.54809162958843E-06
47.5419 763 2.43919169447534E-06
47.6062 764 2.44398289766407E-06
47.6706 765 2.45958472376715E-06
47.7327 766 2.39492375787912E-06
47.7937 767 2.24064353911754E-06
47.8589 768 2.27918172969967E-06
47.9206 769 2.26118140526511E-06
47.9832 770 2.27692806822395E-06
48.0464 771 2.32632322951428E-06
48.1085 772 2.22726640711902E-06
48.1698 773 2.16854375231739E-06
48.232 774 2.11144327030033E-06
48.294 775 2.06210604375232E-06
48.3562 776 2.01713130329996E-06
48.4187 777 2.04936040044494E-06
48.4785 778 2.0653561827957E-06
48.539 779 2.10640874119392E-06
48.5998 780 2.45103355580274E-06
48.6609 781 2.25364988876529E-06
48.7278 782 2.04821908602151E-06
48.7912 783 2.01203883945124E-06
48.8541 784 1.93980580274379E-06
48.9246 785 1.92314956433074E-06
48.9888 786 1.90188172043011E-06
49.0534 787 1.93214103633667E-06
49.1176 788 1.87182517612162E-06
49.1823 789 1.8433154894327E-06
49.2468 790 1.79643469595847E-06
49.3112 791 1.84547645532073E-06
49.376 792 1.80617931961439E-06
49.4411 793 1.88346426585095E-06
49.5059 794 1.86969897107898E-06
49.5701 795 1.79774402113459E-06
49.6314 796 1.77886888209121E-06
49.693 797 1.77420513533556E-06
49.755 798 1.74401534111976E-06
49.8183 799 1.81473048757879E-06
49.8839 800 1.83273081201335E-06
49.9462 801 1.92728031145717E-06
50.0092 802 2.16062986651835E-06
50.0716 803 1.8738644790508E-06
50.1341 804 1.87199898034854E-06
50.1969 805 1.80988714312199E-06
50.2595 806 1.65221774193548E-06
50.3221 807 1.65311573044123E-06
50.3851 808 1.72351223581758E-06
50.4475 809 1.76095545977012E-06
50.5092 810 1.88521968854283E-06
50.5699 811 1.90005677604746E-06
50.6318 812 1.91280821282907E-06
50.6942 813 1.85282258064516E-06
50.7565 814 1.75104282536151E-06
50.8189 815 1.66491124397479E-06
50.8806 816 1.61119994438265E-06
50.9523 817 1.58787541713014E-06
51.0176 818 1.56101107712273E-06
51.0806 819 1.52070008342603E-06
51.1409 820 1.48928207267334E-06
51.2022 821 1.51245596959585E-06
51.2637 822 1.58406910456062E-06
51.3249 823 1.7576995272525E-06
51.3865 824 1.88999351130886E-06
51.4473 825 1.63289650537634E-06
51.5091 826 1.56344433629959E-06
51.5712 827 1.5360933444568E-06
51.6321 828 1.52901951242121E-06
51.694 829 1.49128082128291E-06
51.756 830 1.51750208565072E-06
51.818 831 1.52539279755284E-06
51.8803 832 1.53260567296997E-06
51.9415 833 1.55802743789396E-06
52.0055 834 1.50929852614016E-06
52.0721 835 1.45160710975158E-06
52.137 836 1.41248957174639E-06
52.199 837 1.36004704301075E-06
52.261 838 1.39939052651094E-06
52.3227 839 1.42688635520949E-06
52.3853 840 1.37455969595847E-06
52.446 841 1.38075871338524E-06
52.5063 842 1.49674986095662E-06
52.5674 843 1.62647154245458E-06
52.6278 844 1.42896041898406E-06
52.6885 845 1.42568710604375E-06
52.7495 846 1.3273486744531E-06
52.8094 847 1.34288097886541E-06
52.8705 848 1.35768909899889E-06
52.9339 849 1.36713825546904E-06
52.9943 850 1.32769628290693E-06
53.0556 851 1.33017009640341E-06
53.1184 852 1.33870388394512E-06
53.1842 853 1.35800774008157E-06
53.2481 854 1.36261355209492E-06
53.3091 855 1.34014066555432E-06
53.3715 856 1.33702377641824E-06
53.4337 857 1.31502016129032E-06
53.496 858 1.36673850574713E-06
53.5613 859 1.31726223581758E-06
53.627 860 1.26521945680386E-06
53.6904 861 1.29556567482388E-06
53.7516 862 1.40478425101965E-06
53.8126 863 1.43962041156841E-06
53.8738 864 1.46145601594364E-06
53.9343 865 1.59388904338154E-06
53.996 866 1.41688681868743E-06
54.0577 867 1.35962991286615E-06
54.1207 868 1.34065628476085E-06
54.1811 869 1.28837017982944E-06
54.2505 870 1.30260474601409E-06
54.3137 871 1.27973210975158E-06
54.3741 872 1.26530635891732E-06
54.4348 873 1.29617398961809E-06
54.4965 874 1.30583171116055E-06
54.5585 875 1.28082128290693E-06
54.6204 876 1.24349972191324E-06
54.6812 877 1.26143052465703E-06
54.7435 878 1.23578281423804E-06
54.8044 879 1.2684058676307E-06
54.8667 880 1.29603494623656E-06
54.9321 881 1.28852081015944E-06
54.9937 882 1.26335975157583E-06
55.0537 883 1.27403133110864E-06
55.1134 884 1.22961855765666E-06
55.1732 885 1.39006882647386E-06
55.2338 886 1.49416017797553E-06
55.2937 887 1.39850412495365E-06
55.3611 888 1.29185205784205E-06
55.4252 889 1.27193988691138E-06
55.4859 890 1.25020277159807E-06
55.5466 891 1.2258817667779E-06
55.6091 892 1.24660502410085E-06
55.6707 893 1.23599137931035E-06
55.7313 894 1.17151001112347E-06
55.7921 895 1.22262004078606E-06
55.8529 896 1.24385312384131E-06
55.9139 897 1.23708634593993E-06
55.9756 898 1.25603680014831E-06
56.0384 899 1.26964567111606E-06
56.0993 900 1.24136192992214E-06
56.1623 901 1.21691926214312E-06
56.2253 902 1.24042918057101E-06
56.2865 903 1.24656446978124E-06
56.3468 904 1.23229514275121E-06
56.4078 905 1.2788283277716E-06
56.4745 906 1.44738366703745E-06
56.5377 907 1.38867259918428E-06
56.5979 908 1.26510358731924E-06
56.6597 909 1.2216061827957E-06
56.721 910 1.24918891360771E-06
56.7827 911 1.25931011308862E-06
56.8439 912 1.25384686688914E-06
56.9052 913 1.22634524471635E-06
56.9701 914 1.19347307193178E-06
57.0323 915 1.23580598813496E-06
57.0934 916 1.2834631071561E-06
57.1565 917 1.28738528921023E-06
57.2172 918 1.315489432703E-06
57.2796 919 1.32801492398962E-06
57.3418 920 1.37792570448647E-06
57.4045 921 1.2998064979607E-06
57.466 922 1.27221218020022E-06
57.5287 923 1.2628441323693E-06
57.6017 924 1.32488644790508E-06
57.6645 925 1.35022710418984E-06
57.7251 926 1.37497103262885E-06
57.7862 927 1.54369438264739E-06
57.8462 928 1.52465702632555E-06
57.9075 929 1.34471171672228E-06
57.9674 930 1.3555918613274E-06
58.029 931 1.37694660734149E-06
58.0892 932 1.33285826844642E-06
58.1511 933 1.28787773451984E-06
58.2126 934 1.33007740081572E-06
58.2742 935 1.32902878197998E-06
58.3349 936 1.36742792918057E-06
58.3968 937 1.29370017612162E-06
58.4577 938 1.29320193733778E-06
58.5196 939 1.32213454764553E-06
58.5825 940 1.33584190767519E-06
58.646 941 1.30274378939563E-06
58.7151 942 1.32572650166852E-06
58.7809 943 1.3382635799036E-06
58.8452 944 1.31205390248424E-06
58.9096 945 1.27101872450871E-06
58.9721 946 1.3846287541713E-06
59.0334 947 1.35571352428624E-06
59.0934 948 1.43995643307379E-06
59.1549 949 1.49767102335929E-06
59.2167 950 1.5273336114201E-06
59.2783 951 1.43524633852429E-06
59.34 952 1.43360678531702E-06
59.401 953 1.40629055431961E-06
59.462 954 1.40870063959956E-06
59.5237 955 1.38708518724509E-06
59.5854 956 1.42659088802373E-06
59.6477 957 1.45280056544309E-06
59.7092 958 1.48423595661847E-06
59.777 959 1.49422390619207E-06
59.8422 960 1.49005839822024E-06
59.9039 961 1.42816091954023E-06
59.9647 962 1.48636795513534E-06
60.0271 963 1.50644813681869E-06
60.0896 964 1.52556660177976E-06
60.1531 965 1.56411058583611E-06
60.2167 966 1.56901186503522E-06
60.2779 967 1.52330135335558E-06
60.3384 968 1.56401209677419E-06
60.3993 969 1.75706803856136E-06
60.4593 970 1.84549383574342E-06
60.5191 971 1.73152461067853E-06
60.5803 972 1.67573924731183E-06
60.6402 973 1.63780357804969E-06
60.701 974 1.64264692250649E-06
60.7621 975 1.72919563403782E-06
60.8236 976 1.71408045977012E-06
60.8945 977 1.6805014831294E-06
60.9615 978 1.68278411197627E-06
61.028 979 1.75849902669633E-06
61.0939 980 1.79707777159807E-06
61.1585 981 1.8005075083426E-06
61.2197 982 1.85333819985169E-06
61.281 983 1.86203420467186E-06
61.3459 984 1.87477984797924E-06
61.4104 985 1.88094989803485E-06
61.4755 986 1.83409227845755E-06
61.5374 987 1.87707406377456E-06
61.5974 988 1.88913607712273E-06
61.658 989 1.92152159807193E-06
61.7182 990 2.15948275862069E-06
61.7788 991 2.19823530774935E-06
61.841 992 1.93477706711161E-06
61.902 993 1.91821352428624E-06
61.9639 994 1.90879912866148E-06
62.0294 995 1.91524726548016E-06
62.0919 996 1.95080181683352E-06
62.1527 997 1.94923178531702E-06
62.2134 998 1.97183792176492E-06
62.275 999 2.00604838709677E-06
62.3352 1000 2.05347376714868E-06
62.3965 1001 2.15567065257694E-06
62.4576 1002 2.16752989432703E-06
62.5188 1003 2.20779454022988E-06
62.5811 1004 2.22306613830182E-06
62.6425 1005 2.17005584909158E-06
62.705 1006 2.25653503893215E-06
62.7678 1007 2.34230742491657E-06
62.8303 1008 2.37370226177234E-06
62.8911 1009 2.42442412866148E-06
62.9549 1010 2.57343228587319E-06
63.0148 1011 2.91251274564331E-06
63.0811 1012 2.72313565999258E-06
63.1476 1013 2.62296069707082E-06
63.2106 1014 2.57945749907304E-06
63.2703 1015 2.6839254263997E-06
63.3313 1016 2.64944266777901E-06
63.3913 1017 2.5862590378198E-06
63.4515 1018 2.56935368001483E-06
63.5118 1019 2.55656748238784E-06
63.573 1020 2.61348836670374E-06
63.6347 1021 2.73765410641453E-06
63.6957 1022 2.76783231368187E-06
63.7572 1023 2.79605812013348E-06
63.8191 1024 2.84237694660734E-06
63.8803 1025 2.86001228216537E-06
63.9412 1026 2.85208101594364E-06
64.0036 1027 2.83224416017798E-06
64.0658 1028 2.76444892473118E-06
64.1282 1029 2.77242074527253E-06
64.1948 1030 2.90145300333704E-06
64.259 1031 2.96740012050426E-06
64.3206 1032 3.41726339451242E-06
64.3806 1033 3.12146598071932E-06
64.4411 1034 2.91145833333333E-06
64.5024 1035 2.90066509084168E-06
64.5629 1036 2.87809371523915E-06
64.6245 1037 2.83204718205413E-06
64.685 1038 2.92413445494994E-06
64.7465 1039 3.00900305895439E-06
64.8068 1040 3.10190141824249E-06
64.869 1041 3.15961600852799E-06
64.9315 1042 3.17385636818687E-06
64.9946 1043 3.20108569707082E-06
65.0567 1044 3.12464659807193E-06
65.1187 1045 3.15247844827586E-06
65.1806 1046 3.22316462736374E-06
65.2429 1047 3.19036197626993E-06
65.3076 1048 3.33610261401557E-06
65.3726 1049 3.29372914349277E-06
65.435 1050 3.39115220615499E-06
65.4959 1051 3.27224114757138E-06
65.557 1052 3.38540507971821E-06
65.617 1053 3.66719387282165E-06
65.6782 1054 3.94868719873934E-06
65.7393 1055 3.65983616054876E-06
65.801 1056 3.47222608453838E-06
65.8619 1057 3.37155867630701E-06
65.9217 1058 3.3655218761587E-06
65.9829 1059 3.4266604097145E-06
66.0446 1060 3.49349972191324E-06
66.1056 1061 3.45870411568409E-06
66.1681 1062 3.48037170930664E-06
66.2295 1063 3.47594549499444E-06
66.2915 1064 3.46686712087505E-06
66.3532 1065 3.46815327215425E-06
66.4219 1066 3.44438844086021E-06
66.4876 1067 3.4726084538376E-06
66.5495 1068 3.4925090378198E-06
66.6116 1069 3.44894211160549E-06
66.675 1070 3.34282883759733E-06
66.7375 1071 3.36058004263997E-06
66.7984 1072 3.57351339451242E-06
66.8603 1073 3.64295397664071E-06
66.921 1074 3.55990452354468E-06
66.9849 1075 3.64086253244346E-06
67.0462 1076 4.0926144790508E-06
67.1072 1077 3.83419076751947E-06
67.1682 1078 3.67269187986652E-06
67.2299 1079 3.4020323507601E-06
67.2915 1080 3.37585743418613E-06
67.3532 1081 3.4022582962551E-06
67.4152 1082 3.3811468761587E-06
67.4773 1083 3.41879287170931E-06
67.5463 1084 3.72591073414906E-06
67.6113 1085 3.8767032814238E-06
67.6726 1086 3.8635752688172E-06
67.7354 1087 3.89990035224323E-06
67.7974 1088 3.99313473303671E-06
67.8586 1089 4.03660896366333E-06
67.921 1090 3.8886204579162E-06
67.9833 1091 3.84978100667408E-06
68.0453 1092 3.85021551724138E-06
68.1054 1093 3.9458426028921E-06
68.1665 1094 4.19949828513163E-06
68.2276 1095 4.67198507601038E-06
68.2877 1096 4.17953397293289E-06
68.3498 1097 3.96241773266593E-06
68.4105 1098 3.78478981275491E-06
68.4713 1099 3.93309695958472E-06
68.5323 1100 4.02056104004449E-06
68.5938 1101 3.90876436781609E-06
68.6588 1102 3.96309556915091E-06
68.7213 1103 3.98457197812384E-06
68.7817 1104 3.96172830923248E-06
68.8427 1105 4.0602868928439E-06
68.9039 1106 4.16342811457175E-06
68.9665 1107 4.19598164627364E-06
69.0281 1108 4.10215053763441E-06
69.0893 1109 4.10078907119021E-06
69.1506 1110 4.17239061920653E-06
69.2129 1111 4.28678856136448E-06
69.2752 1112 4.3104375231739E-06
69.336 1113 4.10427094920282E-06
69.3963 1114 4.08984519836856E-06
69.4554 1115 4.48538885799036E-06
69.5144 1116 4.85968205413422E-06
69.5752 1117 5.01024865591398E-06
69.6347 1118 4.61993650352243E-06
69.6946 1119 4.25287935669262E-06
69.7597 1120 4.16495759176863E-06
69.8234 1121 4.37887583426029E-06
69.8841 1122 4.33830413422321E-06
69.9456 1123 4.29225760103819E-06
70.0078 1124 4.17690952910642E-06
70.0693 1125 4.06726802929181E-06
70.1317 1126 4.13222446236559E-06
70.195 1127 4.21068548387097E-06
70.2578 1128 4.14503962736374E-06
70.3204 1129 4.12253777345198E-06
70.3836 1130 3.99049870226177E-06
70.4485 1131 4.01272246941046E-06
70.5132 1132 4.03932610307749E-06
70.5783 1133 3.9777356785317E-06
70.6434 1134 3.88648845939933E-06
70.705 1135 4.03078072858732E-06
70.7657 1136 4.3789337690026E-06
70.8352 1137 4.7099149517983E-06
70.9064 1138 4.4420015294772E-06
70.9721 1139 4.06850783277716E-06
71.0348 1140 3.83388371338524E-06
71.0974 1141 3.92288885799036E-06
71.1602 1142 3.9559811827957E-06
71.223 1143 3.98750347608454E-06
71.2857 1144 4.03642357248795E-06
71.3472 1145 3.94814840563589E-06
71.4093 1146 3.9004796996663E-06
71.4716 1147 3.80638788468669E-06
71.5326 1148 3.79403040415276E-06
71.5943 1149 3.70317714126808E-06
71.6571 1150 3.73816393214683E-06
71.7191 1151 3.68374003522432E-06
71.7814 1152 3.54257044864664E-06
71.8426 1153 3.5324608361142E-06
71.9058 1154 3.61005862995921E-06
71.9776 1155 3.67948183166481E-06
72.0419 1156 3.6520323507601E-06
72.1021 1157 3.6429134223211E-06
72.1627 1158 4.00059093437153E-06
72.2248 1159 4.14817389692251E-06
72.2862 1160 3.72411475713756E-06
72.3485 1161 3.57626529477197E-06
72.4097 1162 3.57243001483129E-06
72.4703 1163 3.56982874490174E-06
72.5319 1164 3.49356345012977E-06
72.5934 1165 3.46808375046348E-06
72.6551 1166 3.43429041527623E-06
72.7171 1167 3.43744785873192E-06
72.7793 1168 3.47986767704857E-06
72.8414 1169 3.46430640526511E-06
72.9026 1170 3.54127271041898E-06
72.9683 1171 3.44430733222099E-06
73.0298 1172 3.49039441972562E-06
73.0964 1173 3.45993812569522E-06
73.1596 1174 3.48223141453467E-06
73.2209 1175 3.47085882461995E-06
73.2828 1176 3.4898788005191E-06
73.3464 1177 3.69120203003337E-06
73.4112 1178 3.86011077122729E-06
73.4753 1179 4.3105128383389E-06
73.5372 1180 4.07522826288469E-06
73.5991 1181 3.809510567297E-06
73.6638 1182 3.8105707730812E-06
73.7259 1183 3.74450778642937E-06
73.7886 1184 3.91160896366333E-06
73.8506 1185 3.97473465888024E-06
73.9105 1186 3.92450523730071E-06
73.9724 1187 3.80513649425287E-06
74.0348 1188 3.8551747311828E-06
74.0958 1189 3.97330367074527E-06
74.1618 1190 4.09016963292547E-06
74.229 1191 4.07726177233964E-06
74.2922 1192 4.08353031145717E-06
74.353 1193 4.12110099184279E-06
74.4158 1194 4.09715076937338E-06
74.4783 1195 4.04583217463849E-06
74.5414 1196 3.91006789951798E-06
74.6034 1197 3.93825894512421E-06
74.6658 1198 4.1559661197627E-06
74.7334 1199 4.32779477196886E-06
74.8001 1200 4.95358268446422E-06
74.8667 1201 4.58974670930664E-06
74.9331 1202 4.39844619021135E-06
75.0012 1203 4.32484010011124E-06
75.0684 1204 4.12918288839451E-06
75.1343 1205 4.13587435113089E-06
75.1969 1206 4.20919076751947E-06
75.2607 1207 4.15724068409344E-06
75.3273 1208 4.15480742491657E-06
75.3955 1209 3.99444985168706E-06
75.4597 1210 3.99623424175009E-06
75.5236 1211 3.9706792269188E-06
75.5924 1212 4.09332707638117E-06
75.6577 1213 4.0555014831294E-06
75.723 1214 3.98064400259548E-06
75.7881 1215 3.94835117723396E-06
75.85 1216 3.9073102057842E-06
75.9145 1217 3.74425287356322E-06
75.9809 1218 3.69737787356322E-06
76.0443 1219 3.70711091027067E-06
76.107 1220 3.82552373007045E-06
76.1712 1221 4.06078513162774E-06
76.2337 1222 4.17739038746756E-06
76.298 1223 3.9301422877271E-06
76.3635 1224 3.81323577122729E-06
76.4317 1225 3.71554041527623E-06
76.499 1226 3.7613494160178E-06
76.564 1227 3.69061109566185E-06
76.6299 1228 3.5136957730812E-06
76.695 1229 3.5691393214683E-06
76.7589 1230 3.63645949202818E-06
76.8231 1231 3.52543914534668E-06
76.8898 1232 3.51965725806452E-06
76.9573 1233 3.52556660177976E-06
77.026 1234 3.49204555988135E-06
77.0917 1235 3.46285803670745E-06
77.1558 1236 3.43128939562477E-06
77.2175 1237 3.44225644234334E-06
77.2796 1238 3.39240939006303E-06
77.3437 1239 3.22146134593993E-06
77.4046 1240 3.41806289395625E-06
77.4657 1241 3.82123076566556E-06
77.5352 1242 3.89963385242862E-06
77.6014 1243 3.52897316462736E-06
77.6651 1244 3.22435228958102E-06
77.7268 1245 3.09373841305154E-06
77.7877 1246 3.07205923248053E-06
77.8494 1247 3.03120365220616E-06
77.9102 1248 2.93003800519095E-06
77.9715 1249 2.94027507415647E-06
78.031 1250 2.79002131998517E-06
78.0922 1251 2.74038862625139E-06
78.1531 1252 2.71446862254357E-06
78.2155 1253 2.71090563589173E-06
78.2758 1254 2.67423294401186E-06
78.3384 1255 2.6242816091954E-06
78.4011 1256 2.55977127363738E-06
78.4628 1257 2.58718020022247E-06
78.5242 1258 2.55692667779014E-06
78.5869 1259 2.47663491842788E-06
78.6534 1260 2.45016453466815E-06
78.7159 1261 2.42997427697442E-06
78.7754 1262 2.48697626992955E-06
78.8348 1263 2.74425287356322E-06
78.8953 1264 2.70551770485725E-06
78.9568 1265 2.54824805339266E-06
79.0191 1266 2.31017681683352E-06
79.0797 1267 2.309359936967E-06
79.1396 1268 2.26428091397849E-06
79.2005 1269 2.24004681127178E-06
79.2611 1270 2.15791272710419E-06
79.3223 1271 2.10776441416389E-06
79.3837 1272 2.06517079162032E-06
79.4449 1273 2.04182309047089E-06
79.5059 1274 2.07612625139043E-06
79.5673 1275 2.05237300704486E-06
79.628 1276 2.01610585836114E-06
79.6919 1277 1.93783022803115E-06
79.7606 1278 1.93145161290323E-06
79.8257 1279 1.91520091768632E-06
79.8865 1280 1.94678114571746E-06
79.9486 1281 1.94015341119763E-06
80.0078 1282 1.86944405821283E-06
80.0668 1283 1.92040345754542E-06
80.127 1284 2.23848257322951E-06
80.186 1285 1.96055802743789E-06
80.2451 1286 1.85940976084538E-06
80.3053 1287 1.79796417315536E-06
80.365 1288 1.90128499258435E-06
80.4258 1289 1.86624026696329E-06
80.4854 1290 1.78751274564331E-06
80.5456 1291 1.74829092510197E-06
80.6069 1292 1.73882438820912E-06
80.6672 1293 1.74820981646274E-06
80.7291 1294 1.71860516314423E-06
80.7907 1295 1.76600157582499E-06
80.8577 1296 1.72256210604375E-06
80.9224 1297 1.65418172969967E-06
80.9867 1298 1.64511494252874E-06
81.0484 1299 1.54547297923619E-06
81.1106 1300 1.57572650166852E-06
81.1718 1301 1.58186758435299E-06
81.2335 1302 1.59585303114572E-06
81.2936 1303 1.56652067111606E-06
81.353 1304 1.65502757693734E-06
81.4136 1305 1.77524796069707E-06
81.4744 1306 1.61567829996292E-06
81.5344 1307 1.41515456989247E-06
81.5939 1308 1.36364479050797E-06
81.6535 1309 1.37108940489433E-06
81.7135 1310 1.38219549499444E-06
81.7744 1311 1.39414163885799E-06
81.8342 1312 1.36221959584724E-06
81.8939 1313 1.29580320726733E-06
81.9624 1314 1.2788283277716E-06
82.0271 1315 1.30803323136819E-06
82.0888 1316 1.29779036892844E-06
82.1499 1317 1.24584028550241E-06
82.2124 1318 1.23619415090842E-06
82.274 1319 1.21058699480905E-06
82.3358 1320 1.21499003522432E-06
82.399 1321 1.14493534482759E-06
82.4618 1322 1.12258412124583E-06
82.5226 1323 1.15000463477938E-06
82.584 1324 1.1858546533185E-06
82.6431 1325 1.24867908787542E-06
82.7035 1326 1.3720685020393E-06
82.7641 1327 1.1857793381535E-06
82.825 1328 1.09735933444568E-06
82.8842 1329 1.1039465146459E-06
82.946 1330 1.09957823507601E-06
83.0105 1331 1.11045837968113E-06
83.0765 1332 1.11137374860957E-06
83.1404 1333 1.08234844271413E-06
83.2004 1334 1.04558305524657E-06
83.2608 1335 1.02972631627735E-06
83.3216 1336 1.05890225250278E-06
83.3826 1337 1.07056451612903E-06
83.4435 1338 1.10403921023359E-06
83.5046 1339 1.08409227845755E-06
83.566 1340 1.03197997775306E-06
83.6268 1341 1.03016662031887E-06
83.6884 1342 1.00359195402299E-06
83.7501 1343 1.00348187801261E-06
83.811 1344 1.0092116240267E-06
83.87 1345 1.02625023173897E-06
83.9302 1346 1.19455065813867E-06
83.9907 1347 1.20004866518354E-06
84.0507 1348 1.06884385428254E-06
84.1119 1349 1.02225852799407E-06
84.1821 1350 9.97375556173526E-07



==> Tikz/news20_km_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0748763 1 0.189938374537809
0.137802 2 0.147077503081273
0.199983 3 0.178325237439281
0.258487 4 0.106549699122743
0.31799 5 0.084112230841731
0.378309 6 0.069208584064381
0.438865 7 0.059551511636337
0.498895 8 0.052991807438556
0.55951 9 0.045609657072428
0.620324 10 0.040846588849416
0.680856 11 0.035514608859567
0.741551 12 0.031884216631625
0.802239 13 0.028384977887334
0.862967 14 0.025570651779888
0.924288 15 0.023214819111143
0.985235 16 0.021444790835931
1.04642 17 0.019111215834119
1.10777 18 0.017368375262815
1.17607 19 0.015873196548974
1.2512 20 0.014427680707605
1.32143 21 0.013717247879359
1.38053 22 0.012751468136011
1.43992 23 0.011953527151454
1.49877 24 0.011005437540782
1.55855 25 0.010026607699558
1.61834 26 0.009391212934097
1.6795 27 0.008861306459798
1.73956 28 0.012148191111433
1.79962 29 0.008586529398971
1.85956 30 0.007522728920467
1.91987 31 0.007141426810701
1.98022 32 0.006737990284927
2.04062 33 0.014372652794896
2.10101 34 0.006192061190459
2.16177 35 0.00581903864279
2.22287 36 0.005660639454796
2.28368 37 0.005312035090263
2.35143 38 0.005067585006888
2.41537 39 0.004885847893859
2.47697 40 0.004590603929529
2.53882 41 0.004412107590807
2.6005 42 0.004238186036395
2.65999 43 0.004076988327412
2.71981 44 0.003742688320162
2.77951 45 0.003767853258899
2.83937 46 0.003507634307257
2.8995 47 0.003331327484956
2.95932 48 0.003953113898354
3.01934 49 0.003913013847604
3.07928 50 0.003103284274632
3.13953 51 0.003029797723483
3.19973 52 0.003824918436888
3.26006 53 0.002864054230407
3.32049 54 0.002670992532444
3.38129 55 0.00263418400638
3.44544 56 0.002596853476401
3.51077 57 0.002580171101283
3.57426 58 0.002504792285942
3.63668 59 0.002421924164431
3.70058 60 0.002397389980425
3.76266 61 0.002326803451026
3.8251 62 0.002277582831871
3.88736 63 0.002132828246212
3.94697 64 0.002125824693685
4.00667 65 0.00213673602552
4.06631 66 0.00211671862539
4.12625 67 0.002099970999783
4.18628 68 0.002031762488219
4.2463 69 0.002896534474009
4.30626 70 0.002137403030523
4.36633 71 0.001950931631987
4.42698 72 0.001936431523236
4.48701 73 0.001904864786486
4.54893 74 0.00185009062568
4.61305 75 0.001787508156311
4.67531 76 0.002825092438193
4.73548 77 0.001758174436308
4.79642 78 0.001696179221344
4.85969 79 0.001669839773798
4.92331 80 0.001622163416226
4.9909 81 0.001534510258827
5.05657 82 0.001530827231204
5.12299 83 0.001489690422678
5.18786 84 0.001428601464511
5.25058 85 0.001418618139636
5.31667 86 0.001404560284202
5.38288 87 0.001359725947945
5.44653 88 0.001323265424491
5.50964 89 0.001301421010658
5.5831 90 0.001296896976727
5.65277 91 0.001742702820271
5.72016 92 0.001301783513376
5.78521 93 0.00116071195534
5.85512 94 0.001100804756036
5.92941 95 0.001334133255999
6.01352 96 0.001098245486841
6.08439 97 0.00106291597187
6.15244 98 0.001028833466251
6.22104 99 0.001031718987892
6.28846 100 0.000998694990212
6.34949 101 0.001003110273327
6.4114 102 0.000998876241572
6.47327 103 0.000957645182339
6.53567 104 0.000919466395998
6.59944 105 0.000901442760821
6.65894 106 0.000869796273472
6.71897 107 0.000851446385848
6.78507 108 0.000835713767853
6.84706 109 0.000897070978032
6.90906 110 0.001143224824186
6.97049 111 0.000813108098311
7.03239 112 0.00080516928877
7.09417 113 0.000766780250852
7.15658 114 0.000740730805481
7.21785 115 0.00072425868194
7.27878 116 0.000819248894367
7.34103 117 0.000751576886827
7.40219 118 0.000732617994635
7.46341 119 0.000745544841586
7.52467 120 0.000698691365185
7.58662 121 0.000679438120786
7.64869 122 0.000674696585224
7.71242 123 0.00064343870079
7.77451 124 0.000645049662872
7.83651 125 0.000644215181614
7.90665 126 0.000633523526426
7.97138 127 0.000626675125063
8.03248 128 0.000631323134924
8.09379 129 0.000635792793446
8.1551 130 0.000606946277097
8.21633 131 0.000608204886537
8.27727 132 0.000873718552889
8.34647 133 0.000625077938085
8.42045 134 0.000581133908504
8.49755 135 0.000593733052998
8.5714 136 0.001057565431741
8.64243 137 0.000583930979482
8.71171 138 0.00058873994055
8.77698 139 0.000584945987095
8.8381 140 0.000573071123033
8.90265 141 0.000567627057203
8.9707 142 0.000563965054738
9.04039 143 0.000576126295947
9.10853 144 0.000562480968607
9.17666 145 0.000542939172044
9.25082 146 0.00055639599797
9.31498 147 0.000556001595012
9.37513 148 0.000532845646342
9.4348 149 0.00054738128036
9.49391 150 0.000536925976945
9.55345 151 0.000533025447691
9.61304 152 0.00053079460596
9.67453 153 0.000761233959255
9.73422 154 0.000541411585587
9.79429 155 0.000507200754006
9.85477 156 0.00050060537954
9.91574 157 0.000503414775611
9.976 158 0.000501638512289
10.0361 159 0.000492952947147
10.1012 160 0.000490055100413
10.1685 161 0.000478545639092
10.2304 162 0.000458385412891
10.2926 163 0.000460872181541
10.354 164 0.000443734503009
10.4153 165 0.000446932501994
10.477 166 0.000447761908214
10.5378 167 0.000427469731023
10.6006 168 0.000424133981005
10.6597 169 0.000416809976075
10.7195 170 0.000418714565359
10.7794 171 0.000420833756253
10.8475 172 0.000410010875082
10.9135 173 0.000415111288335
10.9774 174 0.000469758573189
11.0419 175 0.000537438555789
11.1054 176 0.000402486043645
11.1683 177 0.000380856231422
11.2526 178 0.000409650547379
11.3256 179 0.00038738128036
11.3911 180 0.000380409628072
11.4541 181 0.000368349162619
11.5181 182 0.000357783658377
11.5882 183 0.000361469586022
11.6581 184 0.000369570071776
11.7314 185 0.000345386065395
11.8025 186 0.000341457985935
11.8721 187 0.000347661857464
11.9417 188 0.000330788080911
12.0122 189 0.000328853766403
12.0777 190 0.000326807076053
12.1429 191 0.000326642499819
12.2057 192 0.000322952222142
12.2707 193 0.000314234756761
12.3382 194 0.000422003190024
12.4083 195 0.00034996664975
12.4729 196 0.000308346262597
12.5351 197 0.000302437468281
12.5966 198 0.000295325889944
12.6581 199 0.000323978104836
12.7175 200 0.000286082070616
12.7768 201 0.000281552236642
12.8378 202 0.000284290582179
12.9003 203 0.000286527223954
12.9603 204 0.000290571304285
13.0318 205 0.000286588849416
13.0992 206 0.000291066482999
13.1623 207 0.000286920901907
13.2232 208 0.000278695715218
13.2838 209 0.000281544261582
13.3444 210 0.000277010077576
13.4057 211 0.000282776770826
13.4733 212 0.000282450518379
13.5361 213 0.000289900674255
13.5962 214 0.000446332922497
13.6617 215 0.000271932864496
13.7322 216 0.000317851083883
13.7989 217 0.00034376132821
13.8671 218 0.000268206336548
13.9302 219 0.000271630537229
13.993 220 0.000268549989125
14.065 221 0.000271148408613
14.1375 222 0.000271890089176
14.2058 223 0.00027630537229
14.2805 224 0.000264513883854
14.3554 225 0.000263990429928
14.4259 226 0.000265091713188
14.5006 227 0.000260810556079
14.5733 228 0.000250475603567
14.6454 229 0.000268138186036
14.711 230 0.0002551866889
14.7792 231 0.000251188283912
14.8449 232 0.000252445443341
14.9099 233 0.000250055100413
14.9738 234 0.000251112158341
15.0374 235 0.000252894946712
15.1025 236 0.000252447618357
15.1682 237 0.000246559849199
15.2442 238 0.000245090263177
15.3148 239 0.000237218154136
15.3849 240 0.000241552236642
15.4531 241 0.000245373015298
15.5264 242 0.000293481476111
15.6081 243 0.000273070398028
15.678 244 0.000225557166679
15.75 245 0.000227731457986
15.8221 246 0.000221373885304
15.8898 247 0.000214418908142
15.9598 248 0.000207219604147
16.0296 249 0.000205868194011
16.1151 250 0.000206534474009
16.2026 251 0.000370329877474
16.2693 252 0.000194619734648
16.3337 253 0.000252678170086
16.4053 254 0.000158828391213
16.481 255 0.000162462843471
16.5478 256 0.000165988544914
16.6143 257 0.000169922424418
16.68 258 0.000238022185166
16.7432 259 0.000186530848981
16.8118 260 0.000169747698108
16.8766 261 0.000165867469006
16.9365 262 0.000164903211774
16.9985 263 0.000164790835931
17.0703 264 0.000164734285507
17.1463 265 0.000163337925034
17.2178 266 0.000158270862031
17.2889 267 0.00016141593562
17.3602 268 0.000160732255492
17.4272 269 0.000155236714275
17.4951 270 0.000152696295222
17.5701 271 0.00015029870224
17.6366 272 0.000152153266149
17.7043 273 0.000153762778221
17.7653 274 0.00015041470311
17.8282 275 0.000149324294932
17.8943 276 0.000148730515479
17.9647 277 0.000151241209309
18.0353 278 0.000152244616835
18.1132 279 0.000173245124338
18.1856 280 0.000191809613572
18.2639 281 0.000151145508591
18.3415 282 0.000144712535344
18.4155 283 0.000140500978757
18.4893 284 0.000137442180816
18.5542 285 0.000142786195896
18.6136 286 0.000138685565142
18.6747 287 0.000137767708258
18.7358 288 0.000137271804539
18.7971 289 0.000135992894947
18.8582 290 0.000137415355615
18.9193 291 0.000137411005583
18.9814 292 0.000137094178206
19.0601 293 0.000135565866744
19.1241 294 0.000135144638585
19.1836 295 0.000130402378018
19.2433 296 0.000124619734648
19.3032 297 0.000121963314725
19.364 298 0.00012095338215
19.4244 299 0.00015757195679
19.4836 300 0.000140864931487
19.5447 301 0.000120169651272
19.6053 302 0.000114003480026
19.6648 303 0.000112597694483
19.7269 304 0.000104957587182
19.787 305 0.000107973609802
19.8525 306 0.000107113753353
19.92 307 0.000104537809034
19.9885 308 0.000101339810049
20.0582 309 9.95874719060393E-05
20.1309 310 9.93119698397738E-05
20.2041 311 9.89124918436888E-05
20.27 312 9.70978032335242E-05
20.3354 313 9.20147901109258E-05
20.4043 314 9.02530268977017E-05
20.4705 315 8.85905894294207E-05
20.5356 316 8.68375262814471E-05
20.5967 317 8.63872979047343E-05
20.6572 318 8.52910896831726E-05
20.7171 319 8.58602189516421E-05
20.777 320 9.62952222141666E-05
20.8376 321 0.000118400638005
20.8976 322 0.000116424998187
20.9578 323 8.77619082143116E-05
21.018 324 8.17371130283477E-05
21.0786 325 8.06322047415356E-05
21.1415 326 7.97643732327992E-05
21.2067 327 7.88530413978105E-05
21.2788 328 7.58964692235192E-05
21.3449 329 7.74711810338577E-05
21.4064 330 7.97230479228594E-05
21.4679 331 7.76038570289277E-05
21.5295 332 7.36562024215182E-05
21.5907 333 7.28224461683463E-05
21.6518 334 7.40803306024795E-05
21.7157 335 7.26636699775248E-05
21.7775 336 7.16216196621475E-05
21.8368 337 7.08432538244037E-05
21.8957 338 7.09107518306387E-05
21.9554 339 7.12422243166824E-05
22.0154 340 9.78597839483796E-05
22.075 341 7.24679910099326E-05
22.1348 342 6.6892699195244E-05
22.1943 343 6.64492133691003E-05
22.2548 344 6.66869426520699E-05
22.315 345 6.56523598926992E-05
22.3804 346 6.49040092800696E-05
22.4426 347 6.41924889436671E-05
22.5029 348 6.34917711882839E-05
22.5639 349 6.32057565431741E-05
22.6313 350 6.17442905821794E-05
22.6959 351 6.08913941854564E-05
22.7574 352 6.10921481911114E-05
22.8184 353 6.10920756905677E-05
22.8787 354 0.000122622344668
22.9395 355 5.81755963169724E-05
23 356 5.6537736533024E-05
23.0615 357 5.80405278039585E-05
23.1207 358 5.64541434060755E-05
23.1806 359 5.4275067063003E-05
23.2404 360 5.39053142898572E-05
23.3002 361 7.38432538244037E-05
23.3605 362 6.03459000942507E-05
23.4237 363 5.39665047487856E-05
23.4952 364 5.40636554774161E-05
23.5579 365 5.23421300659755E-05
23.618 366 5.14978612339593E-05
23.6802 367 5.02971072283042E-05
23.7422 368 4.99267744508084E-05
23.8018 369 5.00553904154281E-05
23.8617 370 5.00127600957007E-05
23.9222 371 7.75864568984267E-05
23.9845 372 4.91810338577539E-05
24.0475 373 4.92118465888494E-05
24.1094 374 4.93963604727035E-05
24.1695 375 4.85817443630827E-05
24.2298 376 4.76229971724788E-05
24.2899 377 4.62641919814399E-05
24.3514 378 4.67425505691293E-05
24.411 379 4.69165518741391E-05
24.4699 380 4.58917566881752E-05
24.53 381 4.52029290219677E-05
24.6005 382 4.52398317987385E-05
24.6678 383 4.85852968897267E-05
24.7321 384 6.38643514826361E-05
24.7957 385 4.52735445515841E-05
24.8604 386 4.46677300079751E-05
24.9264 387 4.25915319364895E-05
24.9906 388 4.14347132603495E-05
25.0577 389 4.04899586746901E-05
25.1206 390 4.24246356847676E-05
25.1981 391 4.27138403538027E-05
25.2667 392 4.15974044805336E-05
25.3327 393 4.04278982092366E-05
25.3995 394 3.98195461465961E-05
25.4698 395 3.89166968752266E-05
25.5362 396 3.96894801711013E-05
25.604 397 3.81591386935402E-05
25.6707 398 3.74520408903067E-05
25.7431 399 3.71575436815776E-05
25.8209 400 3.68200536504024E-05
25.8862 401 3.58683390125426E-05
25.9583 402 3.5364097730733E-05
26.0339 403 3.51486986152396E-05
26.1123 404 3.33812803596027E-05
26.1843 405 3.3364967737258E-05
26.2519 406 3.30203726527949E-05
26.3225 407 4.53187123903429E-05
26.3883 408 3.54518958892192E-05
26.4572 409 3.82623069673022E-05
26.5211 410 3.19839048792866E-05
26.5889 411 3.19144493583702E-05
26.668 412 3.21544261581962E-05
26.7445 413 3.15641267309505E-05
26.8297 414 3.17329804973537E-05
26.9162 415 3.11278909591822E-05
26.9953 416 2.93467701007758E-05
27.0684 417 2.93978829841224E-05
27.1306 418 2.93601827013703E-05
27.1926 419 2.92280142101066E-05
27.2561 420 2.86953527151454E-05
27.3158 421 2.82954397157979E-05
27.3788 422 2.77113028347713E-05
27.4379 423 2.67295729717973E-05
27.4977 424 2.81037482781121E-05
27.5616 425 3.97582831871239E-05
27.6225 426 2.76701950264627E-05
27.6849 427 2.65832668745016E-05
27.7485 428 2.76935402015515E-05
27.8091 429 2.79644747335605E-05
27.8694 430 2.68315087363155E-05
27.9349 431 2.63374900311752E-05
28.0072 432 2.61624737185529E-05
28.0856 433 2.52698470238527E-05
28.1569 434 2.6076343072573E-05
28.233 435 2.53052272892047E-05
28.3014 436 2.51101283259624E-05
28.3704 437 2.47301529761473E-05
28.4344 438 2.45032987747408E-05
28.5017 439 2.39976074820561E-05
28.5684 440 2.33755528166461E-05
28.6345 441 2.27208729065468E-05
28.7079 442 2.24783585876894E-05
28.7787 443 2.24380482853621E-05
28.8429 444 2.25496266221997E-05
28.9205 445 3.48202711520336E-05
29.0124 446 2.24721960414703E-05
29.0969 447 3.16154571159284E-05
29.1729 448 2.21241934314507E-05
29.2647 449 2.08215761618212E-05
29.3395 450 2.04872036540274E-05
29.4142 451 2.03532226491699E-05
29.4915 452 2.03143623577177E-05
29.5674 453 1.98475313564852E-05
29.6365 454 1.93879504096281E-05
29.7122 455 1.91450010875082E-05
29.7823 456 1.88241136808526E-05
29.8592 457 1.83897629232219E-05
29.9297 458 1.8E-05
29.9969 459 1.80729355470166E-05
30.068 460 1.79145943594577E-05
30.1396 461 1.70820706155296E-05
30.2183 462 2.00535779018343E-05
30.2954 463 1.63799028492714E-05
30.364 464 1.47390705430291E-05
30.43 465 1.62848546364098E-05
30.5032 466 1.6452548394113E-05
30.5741 467 1.61414485608642E-05
30.6419 468 1.90081200609005E-05
30.7054 469 1.96245196838976E-05
30.7695 470 1.56061045457841E-05
30.8364 471 1.50735155513666E-05
30.9011 472 1.48767490756181E-05
30.9637 473 1.50377002827521E-05
31.0247 474 1.80023925179439E-05
31.0858 475 1.41286159646197E-05
31.1495 476 1.41637062277967E-05
31.2096 477 1.40139926049445E-05
31.2718 478 1.3862031465236E-05
31.3419 479 1.35726817951135E-05
31.4157 480 1.33055897919234E-05
31.4826 481 1.32886971652287E-05
31.5508 482 1.31150583629377E-05
31.6143 483 1.29296019720148E-05
31.6746 484 1.29361995214964E-05
31.7467 485 1.25625317189879E-05
31.815 486 1.25055462915972E-05
31.8875 487 1.2128833466251E-05
31.9607 488 1.4457260929457E-05
32.0231 489 1.58692090190676E-05
32.0853 490 1.20718480388603E-05
32.1609 491 1.68372362792721E-05
32.2303 492 1.19040817806134E-05
32.2953 493 1.16894076705575E-05
32.3566 494 1.17049952874647E-05
32.4259 495 1.17017327629957E-05
32.4986 496 1.15738418038135E-05
32.5659 497 1.155600667005E-05
32.6332 498 1.1480243601827E-05
32.6974 499 1.15293264699485E-05
32.7582 500 1.15898644239832E-05
32.8188 501 1.12812296092221E-05
32.8802 502 1.14411658087436E-05
32.9415 503 1.09481621112158E-05
33.0023 504 1.0925106938302E-05
33.0683 505 1.10554629159719E-05
33.1343 506 1.11280359602697E-05
33.2019 507 1.14800261001958E-05
33.2663 508 1.18383237874284E-05
33.3261 509 1.12411368085261E-05
33.3855 510 1.23928804466033E-05
33.4439 511 1.02517218879142E-05
33.5061 512 1.02533168998767E-05
33.5787 513 1.11853838903792E-05
33.6483 514 1.17969984774886E-05
33.7188 515 1.23197998984992E-05
33.786 516 1.21011382585369E-05
33.8495 517 1.17502356267672E-05
33.9128 518 1.168810266077E-05
33.9764 519 1.16040020300152E-05
34.0399 520 1.07965634742261E-05
34.1014 521 1.03527876459073E-05
34.1648 522 1.03799753498151E-05
34.2321 523 1.00409628072211E-05
34.3004 524 9.85978394837961E-06
34.3726 525 9.85753643152324E-06
34.4357 526 1.05291089683173E-05
34.4954 527 1.01637787283405E-05
34.555 528 9.6461973464801E-06
34.6162 529 9.72051040382803E-06
34.6834 530 1.30194301457261E-05
34.7461 531 1.06369172768796E-05
34.8061 532 9.39454795910969E-06
34.866 533 9.48836366272747E-06
34.9255 534 9.61755963169724E-06
34.9856 535 9.48365112738346E-06
35.0454 536 9.64322482418618E-06
35.1051 537 1.49382295367215E-05
35.1708 538 9.52736895526717E-06
35.2376 539 9.55281664612485E-06
35.3085 540 9.44935837018778E-06
35.3775 541 9.49967374755311E-06
35.4426 542 9.32052490393678E-06
35.5065 543 9.40462553469151E-06
35.5718 544 9.5972594794461E-06
35.6413 545 9.56622924671935E-06
35.7161 546 9.40709055317915E-06
35.786 547 9.37359530196477E-06
35.8506 548 9.44754585659392E-06
35.9115 549 9.4906836801276E-06
35.9782 550 9.72210541579062E-06
36.0428 551 1.25927644457333E-05
36.1105 552 1.37035452765896E-05
36.1773 553 9.82215616617125E-06
36.2388 554 9.4764735735518E-06
36.2987 555 9.4542159066193E-06
36.3584 556 9.45160588704415E-06
36.4187 557 9.29696222721671E-06
36.4794 558 9.28992967447256E-06
36.5402 559 9.21438410788081E-06
36.601 560 9.16783875879069E-06
36.6614 561 9.07605307039803E-06
36.7219 562 8.80127600957007E-06
36.7828 563 8.88631914739361E-06
36.8509 564 8.8212861596462E-06
36.92 565 8.57195678967592E-06
36.9845 566 8.3972304792286E-06
37.0464 567 8.21177408830566E-06
37.108 568 1.18276662074966E-05
37.169 569 8.07873559051693E-06
37.2299 570 8.00449503371275E-06
37.2903 571 8.08076560574204E-06
37.3501 572 8.96193721452911E-06
37.4113 573 1.03784528383963E-05
37.4733 574 7.73189298919742E-06
37.5334 575 7.51395635467266E-06
37.5944 576 7.47560356702675E-06
37.6556 577 7.12950772130791E-06
37.7301 578 7.06990502428768E-06
37.7994 579 6.86909301819764E-06
37.8692 580 6.6920104400783E-06
37.9335 581 6.64086855651417E-06
38.001 582 6.74998187486406E-06
38.0674 583 6.47250054375408E-06
38.1335 584 6.6057782933372E-06
38.2003 585 6.54806061045458E-06
38.2661 586 6.28428913216849E-06
38.3339 587 6.33190023925179E-06
38.3979 588 6.17349380120351E-06
38.4603 589 6.14793010947582E-06
38.5277 590 6.03611977089828E-06
38.5967 591 6.04276807076053E-06
38.6723 592 5.94447183353875E-06
38.74 593 5.98738490538679E-06
38.8057 594 6.88031610237077E-06
38.8728 595 7.89661422460669E-06
38.936 596 6.03644602334518E-06
38.9986 597 5.91389835423766E-06
39.066 598 9.72080040600305E-06
39.1346 599 5.99901399260495E-06
39.1978 600 5.82726020445153E-06
39.2668 601 5.63657652432393E-06
39.3313 602 5.8329297469731E-06
39.3962 603 5.94872761545712E-06
39.4635 604 5.96290147176104E-06
39.5285 605 5.77950409628072E-06
39.5923 606 5.75664467483506E-06
39.654 607 5.60883056622925E-06
39.7295 608 5.59483796128471E-06
39.809 609 5.6182483868629E-06
39.8729 610 5.57706082795621E-06
39.9378 611 5.55995069963025E-06
39.9995 612 5.55800043500326E-06
40.0614 613 5.90467628507214E-06
40.1221 614 7.79163343725078E-06
40.1894 615 5.67993909954325E-06
40.2591 616 5.43218299137244E-06
40.3294 617 5.26191546436598E-06
40.3977 618 6.69421445660843E-06
40.4657 619 5.3080185601392E-06
40.5332 620 5.21987964909737E-06
40.5979 621 5.20175451315885E-06
40.6619 622 5.21469586021895E-06
40.7234 623 5.10888131660988E-06
40.7868 624 5.25582541869064E-06
40.8491 625 5.08961067208004E-06
40.9105 626 5.05300514753861E-06
40.9726 627 5.1763865728993E-06
41.0336 628 5.04191256434423E-06
41.0954 629 5.01712462843471E-06
41.1715 630 5.01931414485609E-06
41.2322 631 5.14323207424056E-06
41.2939 632 5.03764953237149E-06
41.3625 633 4.85730442978322E-06
41.426 634 5.03187123903429E-06
41.4879 635 6.47867759008193E-06
41.5494 636 5.64092655694918E-06
41.6187 637 4.89346045095338E-06
41.6912 638 4.81697237729283E-06
41.7714 639 4.80226201696513E-06
41.837 640 4.73479301094758E-06
41.9077 641 4.31312259841949E-06
41.9766 642 4.72475893569202E-06
42.0412 643 4.74111505836294E-06
42.1071 644 4.77436380772856E-06
42.1685 645 4.79091568186762E-06
42.231 646 4.68979192343943E-06
42.2941 647 4.70213151598637E-06
42.3571 648 4.68471688537664E-06
42.4222 649 4.78910316827376E-06
42.4948 650 4.78043210324078E-06
42.5661 651 4.74223881679113E-06
42.6293 652 4.7217574131806E-06
42.6957 653 4.80829406220547E-06
42.7626 654 4.7897411730588E-06
42.8302 655 4.69601247009353E-06
42.8982 656 5.0302762270717E-06
42.9643 657 6.87885884144131E-06
43.0269 658 4.9360545204089E-06
43.1024 659 4.76625099688248E-06
43.1709 660 4.77898209236569E-06
43.2384 661 8.96121220909157E-06
43.311 662 4.7559559196694E-06
43.3889 663 4.77573406800551E-06
43.4658 664 4.7298049735373E-06
43.5542 665 4.76515623867179E-06
43.6302 666 4.80316827376205E-06
43.7047 667 4.58729790473429E-06
43.7814 668 4.52098165736243E-06
43.8682 669 4.60123975929819E-06
43.9501 670 4.61836438773291E-06
44.0314 671 4.71793663452476E-06
44.1067 672 4.60295802218517E-06
44.1813 673 4.75502791270935E-06
44.2535 674 4.74423983179874E-06
44.3188 675 4.85771768288262E-06
44.3865 676 5.93014572609295E-06
44.4534 677 5.92805771043283E-06
44.5219 678 4.94234031755238E-06
44.586 679 4.80868556514174E-06
44.6532 680 5.41677662582469E-06
44.7332 681 4.86824476183571E-06
44.8028 682 4.81470311027333E-06
44.8721 683 4.87185528891467E-06
44.9435 684 4.89369970274777E-06
45.0142 685 4.78585514391358E-06
45.0963 686 4.87534256506924E-06
45.1801 687 4.84339157543682E-06
45.2625 688 4.76081345610092E-06
45.3334 689 4.79100268252012E-06
45.4039 690 4.81792938447038E-06
45.4697 691 4.81968389762923E-06
45.5418 692 5.01315884869137E-06
45.6179 693 4.85319364895237E-06
45.6948 694 4.87135503516276E-06
45.7668 695 4.80272602044515E-06
45.8377 696 4.79712897846734E-06
45.9068 697 5.15117088378163E-06
45.9748 698 6.92056840426303E-06
46.0476 699 4.90938882041615E-06
46.1191 700 4.69939824548684E-06
46.1857 701 4.61534836511274E-06
46.2639 702 4.65713042847821E-06
46.3356 703 4.53645327339955E-06
46.4048 704 4.20996157471181E-06
46.4749 705 4.47843108823316E-06
46.5463 706 4.44500833756253E-06
46.6112 707 4.4413325599942E-06
46.6743 708 4.38199086493149E-06
46.7349 709 4.26086420648155E-06
46.7965 710 4.30119625897194E-06
46.8614 711 4.17303704777786E-06
46.9296 712 4.03069673022548E-06
46.9958 713 4.06261146958602E-06
47.0598 714 3.93253099398246E-06
47.1285 715 3.84827086203146E-06
47.1947 716 3.76912201841514E-06
47.2538 717 3.72867396505474E-06
47.3142 718 3.79142318567389E-06
47.3739 719 4.14988037410281E-06
47.4338 720 4.94396432973247E-06
47.4928 721 3.58283912129341E-06
47.5538 722 3.46966577249329E-06
47.6134 723 3.39775248314362E-06
47.6762 724 3.40131950989632E-06
47.7483 725 3.56973102298267E-06
47.8161 726 3.8213731602987E-06
47.8849 727 3.35014137606032E-06
47.9503 728 3.23421300659755E-06
48.0163 729 3.10411803088523E-06
48.0811 730 3.07490031175234E-06
48.1411 731 3.0430435728268E-06
48.2024 732 2.91591386935402E-06
48.2659 733 2.98023635177264E-06
48.333 734 2.94336257521931E-06
48.3944 735 2.96932501993765E-06
48.4554 736 2.88696440223302E-06
48.5242 737 2.77317479881099E-06
48.6015 738 2.6795693467701E-06
48.6722 739 2.73313274849561E-06
48.7464 740 3.5431595736968E-06
48.817 741 3.14757485681143E-06
48.882 742 2.66469223519176E-06
48.9495 743 3.3510911331835E-06
49.0125 744 2.61857463930979E-06
49.0736 745 2.59363445225839E-06
49.1429 746 2.57579931849489E-06
49.2058 747 2.53775828318712E-06
49.2654 748 2.55821793663452E-06
49.3259 749 2.43863553976655E-06
49.3902 750 2.43002247516856E-06
49.4497 751 2.35944319582397E-06
49.5101 752 2.36466323497426E-06
49.5706 753 2.39075618067136E-06
49.6387 754 2.34967012252592E-06
49.7177 755 2.3071340535054E-06
49.7985 756 2.28797940984557E-06
49.8686 757 2.2653012397593E-06
49.9405 758 2.20694555209164E-06
50.0123 759 3.05232364242732E-06
50.0847 760 2.19675197563982E-06
50.1536 761 2.39116943377075E-06
50.2259 762 3.09978974842311E-06
50.2947 763 2.29346045095338E-06
50.3581 764 2.12132240991807E-06
50.4182 765 1.91643587326905E-06
50.4785 766 1.94683535126513E-06
50.5392 767 2.12143841078808E-06
50.5998 768 2.14123830928732E-06
50.6602 769 2.11304284782136E-06
50.7213 770 1.99354020155151E-06
50.7832 771 1.85002537519031E-06
50.8458 772 2.10279127093453E-06
50.9062 773 1.79720872906547E-06
50.9755 774 1.7296889726673E-06
51.0583 775 1.66846951352135E-06
51.1353 776 1.64453708402813E-06
51.2118 777 1.64033930254477E-06
51.2766 778 1.6448995867469E-06
51.3407 779 1.61811063582977E-06
51.4042 780 1.65057637932285E-06
51.4669 781 1.66544624084681E-06
51.5294 782 1.60295802218517E-06
51.5894 783 1.88447038352788E-06
51.6491 784 2.53874429058218E-06
51.7102 785 2.13011672587544E-06
51.7707 786 1.62678895091713E-06
51.8308 787 1.53335750018125E-06
51.9029 788 1.50618429638222E-06
51.9841 789 1.48420213151599E-06
52.0529 790 1.45067063002973E-06
52.1215 791 1.43341550061625E-06
52.1831 792 1.43435075763068E-06
52.2448 793 1.44878561589212E-06
52.3122 794 1.41516711375335E-06
52.3803 795 1.38623939679548E-06
52.4509 796 1.36836076270572E-06
52.5159 797 1.36086420648155E-06
52.5783 798 1.29749148118611E-06
52.6389 799 1.340034800261E-06
52.699 800 1.30828681215109E-06
52.7587 801 1.29581671862539E-06
52.8185 802 1.46464873486551E-06
52.8817 803 1.79385920394403E-06
52.949 804 1.31843688827666E-06
53.0093 805 1.29736823026173E-06
53.0725 806 1.29579496846226E-06
53.1416 807 1.3520626404698E-06
53.2227 808 2.71440585804394E-06
53.2917 809 1.30045675342565E-06
53.3565 810 1.28154861161459E-06
53.4193 811 1.31381135358515E-06
53.4841 812 1.28343362575219E-06
53.56 813 1.27842383817879E-06
53.6237 814 1.2720510403828E-06
53.6839 815 1.22528818966142E-06
53.7472 816 1.21945914594359E-06
53.8081 817 1.1879721597912E-06
53.8697 818 1.19425795693468E-06
53.9321 819 1.17695932719495E-06
53.9917 820 1.15287464655985E-06
54.0505 821 1.11228884216632E-06
54.1132 822 1.08181686362648E-06
54.1734 823 1.05569491771188E-06
54.2337 824 1.43034147756108E-06
54.2931 825 1.14874936562024E-06
54.3531 826 1.02172116290872E-06
54.4133 827 1.00923656927427E-06
54.4735 828 1.47405930544479E-06
54.5342 829 9.57753933154499E-07



==> Tikz/news20_lf_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0654085 1 0.137300771208226
0.129378 2 0.092542702085119
0.193021 3 0.077842330762639
0.256566 4 0.066991716652385
0.319287 5 0.051897572122251
0.384404 6 0.042155441302485
0.446885 7 0.034483804627249
0.512079 8 0.029443473293345
0.577625 9 0.025783147672094
0.641272 10 0.022263296201085
0.714749 11 0.01902382176521
0.79013 12 0.017544930019994
0.854478 13 0.015649871465296
0.919618 14 0.013785546986575
0.984098 15 0.012187203656098
1.04853 16 0.011069980005713
1.11273 17 0.010247929163096
1.17783 18 0.009135618394744
1.24302 19 0.008452784918595
1.30838 20 0.007707455012853
1.37424 21 0.007089631533847
1.43604 22 0.006473750357041
1.49976 23 0.005968409025993
1.56337 24 0.005450671236789
1.62682 25 0.005069265924022
1.68986 26 0.004542187946301
1.75231 27 0.004213881748072
1.81875 28 0.00389922307912
1.88799 29 0.003645718366181
1.95744 30 0.003424027420737
2.02189 31 0.003309260211368
2.08467 32 0.003495098543273
2.14883 33 0.003369740074265
2.21289 34 0.003064478720366
2.27769 35 0.002844433019137
2.34243 36 0.002696772350757
2.40717 37 0.002473459011711
2.47034 38 0.002331550985433
2.53347 39 0.00224508426164
2.59792 40 0.00216118251928
2.66242 41 0.002053281919452
2.72781 42 0.002109871465296
2.79593 43 0.002301353898886
2.85813 44 0.001925278491859
2.92477 45 0.001862307912025
2.99246 46 0.001756692373608
3.05822 47 0.001667860611254
3.12037 48 0.001611533847472
3.18397 49 0.001701513853185
3.24594 50 0.001733367609255
3.30997 51 0.001531693801771
3.37321 52 0.001479988574693
3.43794 53 0.001479411596687
3.50091 54 0.001418760354185
3.56534 55 0.001352476435304
3.62912 56 0.001305729791488
3.69432 57 0.001259314481577
3.75783 58 0.001260834047415
3.82382 59 0.001256823764639
3.88818 60 0.001213064838618
3.95196 61 0.001143776063982
4.01689 62 0.001123404741502
4.09326 63 0.001073110539846
4.16052 64 0.001063101970865
4.22463 65 0.001051476720937
4.28704 66 0.001035555555556
4.34938 67 0.001001628106255
4.41247 68 0.000999582976292
4.47363 69 0.001570939731505
4.53626 70 0.000976086832334
4.60022 71 0.0009623479006
4.66495 72 0.000935167095116
4.72848 73 0.000949631533847
4.79974 74 0.000994710082833
4.86506 75 0.000949820051414
4.92907 76 0.000874938588975
4.99531 77 0.00084636389603
5.05941 78 0.000834424450157
5.12949 79 0.000819851471008
5.20086 80 0.000793550414167
5.26795 81 0.000761976578121
5.33276 82 0.000760377035133
5.39807 83 0.000746632390746
5.46237 84 0.00074135961154
5.52596 85 0.000717017994859
5.59082 86 0.000704164524422
5.6564 87 0.000684084547272
5.71995 88 0.000683107683519
5.78295 89 0.000670991145387
5.8466 90 0.000658663239075
5.91147 91 0.000652082262211
5.97656 92 0.000670928306198
6.04144 93 0.00068176520994
6.10753 94 0.00069538417595
6.17436 95 0.000674870037132
6.24142 96 0.00062236503856
6.32543 97 0.000601422450728
6.4014 98 0.00060343330477
6.468 99 0.000596675235647
6.53382 100 0.000602799200229
6.5999 101 0.000603953156241
6.66738 102 0.000587026563839
6.73325 103 0.000581645244216
6.80211 104 0.000586443873179
6.86955 105 0.000589831476721
6.93409 106 0.000575332762068
6.99978 107 0.00056432447872
7.06563 108 0.000577469294487
7.13023 109 0.000586746643816
7.19519 110 0.000614550128535
7.26014 111 0.001044147386461
7.32515 112 0.000573933161954
7.39337 113 0.00057932019423
7.46324 114 0.000618114824336
7.53041 115 0.000657417880606
7.59672 116 0.000599211653813
7.66288 117 0.000581205369894
7.72888 118 0.000584512996287
7.79647 119 0.00057274493002
7.86387 120 0.000573041988003
7.93063 121 0.000569348757498
7.99872 122 0.00057685804056
8.06619 123 0.000567794915738
8.13395 124 0.000566875749786
8.202 125 0.000549354470151
8.26985 126 0.000550117680663
8.33596 127 0.000524197086547
8.40075 128 0.000517199657241
8.46647 129 0.000499734361611
8.53892 130 0.000501734361611
8.60707 131 0.000505216795201
8.67146 132 0.000497492145101
8.73662 133 0.000491295058555
8.80385 134 0.000511106540988
8.87076 135 0.000545600114253
8.93839 136 0.000507006569552
9.00462 137 0.000481037417881
9.07104 138 0.000492712367895
9.1361 139 0.00047380576978
9.20182 140 0.000455261925164
9.26818 141 0.000454183376178
9.33378 142 0.00045391145387
9.39956 143 0.000447178520423
9.46592 144 0.000434272493573
9.53291 145 0.000432726649529
9.60171 146 0.00041698828906
9.67332 147 0.000410782062268
9.73997 148 0.000410865467009
9.80487 149 0.000396862610683
9.87012 150 0.000378142816338
9.93538 151 0.000373024278777
9.99954 152 0.000380668380463
10.0647 153 0.000374619251642
10.1303 154 0.000361508711797
10.1955 155 0.000361637246501
10.2609 156 0.000389254498715
10.3261 157 0.000359487574979
10.3911 158 0.000335565267067
10.4564 159 0.000322309625821
10.5223 160 0.000313055127107
10.5879 161 0.000313980005713
10.653 162 0.000354544987147
10.7252 163 0.000327304770066
10.7989 164 0.000301031705227
10.8699 165 0.000292327335047
10.938 166 0.000280443873179
11.0067 167 0.000289025421308
11.0755 168 0.000280624393031
11.1419 169 0.000271136246787
11.2082 170 0.000266725506998
11.2748 171 0.000263373321908
11.3415 172 0.000251358469009
11.4083 173 0.000241575549843
11.4748 174 0.000243142530706
11.5408 175 0.000250930019994
11.6061 176 0.000260128534704
11.672 177 0.000263719508712
11.7383 178 0.000239532133676
11.8042 179 0.000225601828049
11.8747 180 0.000226886032562
11.9452 181 0.000224427877749
12.0124 182 0.000336511282491
12.079 183 0.000223606969437
12.1456 184 0.000223452727792
12.2142 185 0.000224855184233
12.281 186 0.000217657240788
12.3496 187 0.000218115395601
12.4164 188 0.000220708940303
12.4852 189 0.000216669522993
12.552 190 0.000208077692088
12.6172 191 0.000210142816338
12.6838 192 0.000209962296487
12.749 193 0.000207485289917
12.8193 194 0.000203039131677
12.886 195 0.000196079977149
12.9524 196 0.000192552984861
13.0221 197 0.000197276778063
13.09 198 0.000199410454156
13.1559 199 0.000206473578977
13.2216 200 0.0002086232505
13.2888 201 0.00019134361611
13.3552 202 0.000179672664953
13.4214 203 0.000177622393602
13.4882 204 0.000177404170237
13.5547 205 0.000173940017138
13.6215 206 0.000169493858897
13.6895 207 0.000168122822051
13.7566 208 0.000164265067124
13.8229 209 0.000158894030277
13.8908 210 0.000153017423593
13.9555 211 0.000149666952299
14.0204 212 0.000147808626107
14.0912 213 0.000144534133105
14.1584 214 0.000136408454727
14.2233 215 0.000130570122822
14.288 216 0.000130383319052
14.3529 217 0.000126708940303
14.4176 218 0.000128078263353
14.4823 219 0.000135525278492
14.5484 220 0.000133100828335
14.6136 221 0.000124859183091
14.681 222 0.000117551556698
14.7477 223 0.000115614967152
14.8169 224 0.000115175664096
14.8846 225 0.000112237075121
14.9505 226 0.000108409025993
15.0185 227 0.000109321336761
15.0852 228 0.000109662953442
15.1535 229 0.000110450728363
15.2251 230 0.000107640102828
15.2932 231 0.000104952299343
15.3583 232 0.000104871179663
15.424 233 0.000104506712368
15.4897 234 0.000105648671808
15.5553 235 0.000106644958583
15.6218 236 0.0001093767495
15.6885 237 0.000107380748358
15.7535 238 0.000107938874607
15.8203 239 0.00014672893459
15.8864 240 0.000110670665524
15.9526 241 0.000118798057698
16.0186 242 0.000115455012853
16.0847 243 0.000111426449586
16.1517 244 0.00010897229363
16.2175 245 0.000111833761782
16.2917 246 0.000111983433305
16.3617 247 0.000109019708655
16.4285 248 0.000107451013996
16.4955 249 0.000109558411882
16.5609 250 0.000108001142531
16.6277 251 0.000108379320194
16.6945 252 0.000109971436732
16.7589 253 0.000110726078263
16.8278 254 0.000107661810911
16.8923 255 0.000108419880034
16.9565 256 0.00011167666381
17.0223 257 0.000111463581834
17.0882 258 0.000110664381605
17.1532 259 0.000111329905741
17.2181 260 0.000117050556984
17.2823 261 0.000123842902028
17.3473 262 0.000119878891745
17.4199 263 0.000112064552985
17.4888 264 0.000109029991431
17.5552 265 0.000106455298486
17.621 266 0.000105804055984
17.6875 267 0.000108588403313
17.7548 268 0.000110169094544
17.8219 269 0.00010906940874
17.8882 270 0.000107233933162
17.9564 271 0.00011010454156
18.0234 272 0.000189212225079
18.09 273 0.000104402742074
18.1563 274 0.000174660954013
18.2215 275 0.00010706940874
18.287 276 0.000108807769209
18.3533 277 0.000106908883176
18.4196 278 0.00010587832048
18.4867 279 0.000104471293916
18.5577 280 0.000102547272208
18.6264 281 0.000102217080834
18.6916 282 0.000101009997144
18.7585 283 9.97286489574407E-05
18.829 284 0.000100896886604
18.8954 285 9.95978291916595E-05
18.9618 286 9.60474150242788E-05
19.0274 287 0.000103114538703
19.0946 288 0.000106922022279
19.1611 289 9.48340474150243E-05
19.2263 290 9.32784918594687E-05
19.2923 291 9.44798628963153E-05
19.3582 292 8.98263353327621E-05
19.4245 293 8.79080262782062E-05
19.4904 294 8.9148814624393E-05
19.555 295 8.7233361896601E-05
19.6256 296 8.41513853184804E-05
19.6941 297 8.22856326763782E-05
19.7582 298 8.05255641245359E-05
19.8235 299 7.91539560125678E-05
19.8889 300 7.76498143387603E-05
19.9549 301 7.90459868608969E-05
20.0207 302 7.76943730362753E-05
20.0865 303 7.69408740359897E-05
20.1538 304 8.28231933733219E-05
20.218 305 7.88163381890888E-05
20.2848 306 7.30025706940874E-05
20.352 307 7.30277063696087E-05
20.4191 308 7.22427877749214E-05
20.4865 309 7.15418451870894E-05
20.5537 310 7.02856326763782E-05
20.6214 311 6.87637817766352E-05
20.6894 312 6.89522993430448E-05
20.7624 313 6.73361896600971E-05
20.8376 314 6.49974293059126E-05
20.9062 315 6.49831476720937E-05
20.9725 316 6.32179377320765E-05
21.0394 317 6.33321908026278E-05
21.1064 318 6.03970294201657E-05
21.1731 319 5.99862896315339E-05
21.2399 320 5.88848900314196E-05
21.3065 321 5.95132819194516E-05
21.3727 322 5.81736646672379E-05
21.4384 323 5.7502999143102E-05
21.5033 324 5.97229363039132E-05
21.568 325 6.2921451013996E-05
21.6333 326 5.56254784347329E-05
21.7005 327 5.39167095115681E-05
21.7665 328 5.33628106255356E-05
21.8361 329 5.18820908311911E-05
21.9049 330 5.11943444730077E-05
21.9711 331 5.07690374178806E-05
22.037 332 5.59273350471294E-05
22.1047 333 5.79994287346472E-05
22.1725 334 5.14910596972294E-05
22.24 335 4.90134247357898E-05
22.308 336 4.84065695515567E-05
22.3738 337 4.87613253356184E-05
22.4381 338 4.9640217080834E-05
22.5046 339 4.87929163096258E-05
22.5706 340 5.09912025135675E-05
22.6368 341 5.16748928877464E-05
22.7032 342 4.87717223650385E-05
22.7701 343 4.96672379320194E-05
22.8394 344 5.02461011139674E-05
22.9081 345 4.9752127963439E-05
22.9795 346 5.11173950299914E-05
23.0464 347 5.49715509854327E-05
23.1113 348 5.4373893173379E-05
23.1781 349 5.03866895172808E-05
23.2436 350 4.86116538131962E-05
23.3089 351 4.8062382176521E-05
23.3753 352 4.7893687517852E-05
23.4421 353 4.99607540702656E-05
23.509 354 7.4806626678092E-05
23.5762 355 4.80704370179949E-05
23.6435 356 4.5833990288489E-05
23.7112 357 4.63239074550129E-05
23.7767 358 4.69294487289346E-05
23.8422 359 4.55244215938303E-05
23.9082 360 4.53053413310483E-05
23.9738 361 4.55610968294773E-05
24.0437 362 4.6159782919166E-05
24.1118 363 4.55663524707227E-05
24.1775 364 4.60900885461297E-05
24.243 365 4.92876321051128E-05
24.3078 366 5.22475864038846E-05
24.3728 367 4.7922479291631E-05
24.4385 368 4.81789203084833E-05
24.504 369 4.64223364752928E-05
24.57 370 4.47265352756355E-05
24.6369 371 4.44368466152528E-05
24.7066 372 4.51196229648672E-05
24.7734 373 4.43173379034562E-05
24.8417 374 4.48001713796058E-05
24.9093 375 4.53308768923165E-05
24.9764 376 4.46632962010854E-05
25.0423 377 4.43540131391031E-05
25.1089 378 4.35685232790631E-05
25.1782 379 4.39485289917166E-05
25.2467 380 4.37324193087689E-05
25.3119 381 4.2434618680377E-05
25.3773 382 4.23893744644387E-05
25.4437 383 4.21770351328192E-05
25.511 384 4.14538131962297E-05
25.5788 385 4.0795029991431E-05
25.6442 386 4.04615824050271E-05
25.7123 387 4.21588688946015E-05
25.779 388 4.4817195087118E-05
25.8445 389 4.45859468723222E-05
25.9112 390 4.288186232505E-05
25.9779 391 4.15346472436447E-05
26.046 392 4.11752070836904E-05
26.113 393 4.10891745215653E-05
26.1808 394 4.06866609540131E-05
26.252 395 4.09240217080834E-05
26.3258 396 4.06587260782634E-05
26.3936 397 4.05300771208226E-05
26.4616 398 4.02000571265353E-05
26.5299 399 4.11088831762354E-05
26.5962 400 4.16479862896315E-05
26.6629 401 3.99873750357041E-05
26.7301 402 3.92880319908597E-05
26.7976 403 3.90582690659811E-05
26.8635 404 4.00371322479292E-05
26.9293 405 3.83143101970865E-05
26.9942 406 3.75355041416738E-05
27.0604 407 3.75383604684376E-05
27.1256 408 4.09576692373607E-05
27.1925 409 3.91296201085404E-05
27.259 410 3.47433876035418E-05
27.3251 411 3.47569837189374E-05
27.3977 412 4.90540417023707E-05
27.4666 413 3.50201656669523E-05
27.5322 414 3.41657240788346E-05
27.5981 415 3.44779777206512E-05
27.6636 416 3.37534990002856E-05
27.7294 417 3.324353041988E-05
27.7984 418 3.2508197657812E-05
27.8661 419 3.22788917452156E-05
27.9335 420 3.23976578120537E-05
27.9978 421 3.08519851471008E-05
28.0628 422 3.05254498714653E-05
28.1279 423 3.13109968580406E-05
28.1925 424 3.03967437874893E-05
28.2576 425 2.95155098543273E-05
28.3235 426 2.79753213367609E-05
28.3884 427 2.8520822622108E-05
28.4549 428 3.01861753784633E-05
28.5249 429 3.06775778349043E-05
28.593 430 2.80624393030563E-05
28.6585 431 2.59782919165952E-05
28.7248 432 2.53268780348472E-05
28.7923 433 2.52009711510997E-05
28.86 434 2.45169380177092E-05
28.9317 435 2.40684947157955E-05
28.9985 436 2.41627534990003E-05
29.0654 437 2.34643244787204E-05
29.1333 438 2.34771208226221E-05
29.2018 439 2.33273350471294E-05
29.2712 440 2.32410168523279E-05
29.3373 441 2.20520422736361E-05
29.4026 442 2.11711510996858E-05
29.4677 443 2.08058840331334E-05
29.5322 444 2.055646958012E-05
29.607 445 2.09183661810911E-05
29.6818 446 2.12855184233076E-05
29.747 447 5.50976863753213E-05
29.8126 448 2.15194515852613E-05
29.8774 449 2.15544701513853E-05
29.943 450 2.26360468437589E-05
30.0089 451 2.12146815195658E-05
30.0752 452 1.99761211082548E-05
30.1414 453 2.0187146529563E-05
30.2078 454 1.9210568409026E-05
30.2739 455 1.92738646101114E-05
30.3394 456 1.88787203656098E-05
30.4064 457 1.91451585261354E-05
30.4737 458 1.92931733790346E-05
30.5409 459 1.8440616966581E-05
30.6086 460 1.79987432162239E-05
30.6756 461 1.79568694658669E-05
30.749 462 1.78077692087975E-05
30.8238 463 1.76861468151957E-05
30.8912 464 1.69848043416167E-05
30.957 465 1.70065124250214E-05
31.0232 466 1.73039702942017E-05
31.0884 467 1.70225649814339E-05
31.1559 468 1.66627249357326E-05
31.2208 469 1.70671236789489E-05
31.2867 470 1.85988574692945E-05
31.3517 471 1.7344872893459E-05
31.4167 472 1.62661525278492E-05
31.4816 473 1.57409882890603E-05
31.5477 474 1.61590974007426E-05
31.6127 475 1.62851185375607E-05
31.6794 476 1.56751213938875E-05
31.7452 477 1.49485289917167E-05
31.8158 478 1.51176806626678E-05
31.8906 479 1.53681233933162E-05
31.9585 480 1.52289060268495E-05
32.0248 481 1.46094258783205E-05
32.0908 482 1.48642102256498E-05
32.1579 483 1.43314481576692E-05
32.2217 484 1.39081405312768E-05
32.2866 485 1.41273921736647E-05
32.3518 486 1.40852899171665E-05
32.4165 487 1.35419023136247E-05
32.4814 488 1.35516709511568E-05
32.5469 489 1.36975149957155E-05
32.612 490 1.33147100828335E-05
32.6784 491 1.28779777206512E-05
32.7438 492 1.27451585261354E-05
32.8101 493 1.24312482147958E-05
32.8763 494 1.23157383604684E-05
32.9472 495 1.22026278206227E-05
33.0169 496 1.24129677235076E-05
33.083 497 1.31285918309055E-05
33.1487 498 2.40229077406455E-05
33.2165 499 1.2779891459583E-05
33.2834 500 1.16978577549272E-05
33.3505 501 1.11946872322194E-05
33.4177 502 1.12641530991145E-05
33.4848 503 1.09434447300771E-05
33.5507 504 1.07505855469866E-05
33.6162 505 1.06772922022279E-05
33.6811 506 1.05885175664096E-05
33.746 507 1.07459582976292E-05
33.8105 508 1.03182519280206E-05
33.876 509 9.74464438731791E-06
33.9412 510 1.00948871750928E-05
34.0065 511 1.10180519851471E-05
34.0766 512 9.90585546986575E-06
34.1448 513 9.48517566409597E-06
34.2102 514 9.2722079405884E-06
34.2757 515 9.31099685804056E-06
34.3413 516 8.89123107683519E-06
34.4076 517 8.75504141673808E-06
34.474 518 8.748186232505E-06
34.5391 519 8.72093687517852E-06
34.6062 520 8.2919165952585E-06
34.6734 521 7.90676949443016E-06
34.7404 522 8.05586975149957E-06
34.8149 523 7.80399885746929E-06
34.8819 524 7.56869465866895E-06
34.9477 525 7.15869751499572E-06
35.0116 526 7.18794630105684E-06
35.0761 527 7.00874035989717E-06
35.1424 528 6.91790916880891E-06
35.2113 529 6.73916023993145E-06
35.2795 530 6.62376463867467E-06
35.3455 531 6.63513281919452E-06
35.4112 532 6.435646958012E-06
35.4778 533 6.44770065695516E-06
35.5442 534 6.58543273350471E-06
35.6111 535 6.75949728648957E-06
35.6778 536 6.78737503570408E-06
35.7448 537 5.96206798057698E-06
35.8116 538 5.79588688946015E-06
35.8785 539 5.77954870037132E-06
35.9455 540 5.65300199942874E-06
36.0122 541 5.26417594972865E-06
36.0786 542 5.33613824621537E-06
36.1479 543 5.36056555269923E-06
36.2154 544 5.08161096829477E-06
36.2886 545 4.90349614395887E-06
36.3604 546 4.74103399028849E-06
36.4251 547 4.47968009140246E-06
36.4901 548 4.45872607826335E-06
36.5556 549 4.45613253356184E-06
36.6212 550 4.40630676949443E-06
36.6876 551 4.20139960011425E-06
36.7534 552 4.11121965152814E-06
36.8205 553 4.07893173379035E-06
36.8892 554 4.02639245929734E-06
36.9562 555 4.23006569551557E-06
37.023 556 3.95507569265924E-06
37.0896 557 3.68503284775778E-06
37.1556 558 3.58619251642388E-06
37.2215 559 9.07157954870037E-06
37.2888 560 3.45526992287918E-06
37.3568 561 3.4460725506998E-06
37.4274 562 3.3912539274493E-06
37.4953 563 3.21624107397886E-06
37.5607 564 3.12752927734933E-06
37.6271 565 3.03459582976293E-06
37.6928 566 3.02716938017709E-06
37.7585 567 2.98185661239646E-06
37.8239 568 2.9998971722365E-06
37.8887 569 2.91957155098543E-06
37.9543 570 2.88677520708369E-06
38.0201 571 2.77723507569266E-06
38.0856 572 2.69809768637532E-06
38.151 573 2.63894887175093E-06
38.2162 574 2.68110825478435E-06
38.2809 575 2.88835761211083E-06
38.3465 576 2.85121393887461E-06
38.4131 577 2.55941730934019E-06
38.4813 578 2.43893173379035E-06
38.5506 579 2.43479005998286E-06
38.6178 580 2.44944301628106E-06
38.6837 581 2.3409940017138E-06
38.7505 582 2.24139960011425E-06
38.8207 583 2.29011710939732E-06
38.8905 584 2.32766066838046E-06
38.9586 585 2.29245929734362E-06
39.0266 586 2.16866609540131E-06
39.0952 587 2.17996001142531E-06
39.1627 588 2.20845472722079E-06
39.2296 589 2.19732076549557E-06
39.2952 590 2.08047986289632E-06
39.3594 591 2.05240217080834E-06
39.4259 592 2.0875235646958E-06
39.4929 593 2.03593259068837E-06
39.5609 594 1.97340188517566E-06
39.6315 595 1.95538417594973E-06
39.6996 596 1.9603313339046E-06
39.7649 597 1.96126249642959E-06
39.8318 598 1.91962867752071E-06
39.8992 599 1.97076835189946E-06
39.9652 600 2.11918309054556E-06
40.0319 601 2.06000571265353E-06
40.0975 602 1.87873750357041E-06
40.1637 603 3.68422165095687E-06
40.2292 604 1.80036560982576E-06
40.2946 605 1.82313624678663E-06
40.3608 606 1.79580691231077E-06
40.4272 607 1.77176806626678E-06
40.4938 608 1.76073693230506E-06
40.5604 609 1.76335332762068E-06
40.6241 610 1.80165666952299E-06
40.6966 611 1.83793201942302E-06
40.767 612 1.8280834047415E-06
40.8373 613 1.77524135961154E-06
40.9046 614 1.79933161953728E-06
40.9718 615 1.81792059411597E-06
41.0388 616 1.86367894887175E-06
41.1061 617 1.9619480148529E-06
41.1729 618 2.01797772065124E-06
41.2399 619 1.89592116538132E-06
41.306 620 1.80494715795487E-06
41.3722 621 1.80170237075121E-06
41.4396 622 1.80349614395887E-06
41.5051 623 1.80981433876035E-06
41.5722 624 1.82726078263353E-06
41.6382 625 1.79968580405598E-06
41.706 626 1.79675521279634E-06
41.7739 627 1.82297057983433E-06
41.8465 628 1.75357897743502E-06
41.9144 629 1.71300771208226E-06
41.9805 630 1.73329334475864E-06
42.044 631 1.71424735789774E-06
42.1082 632 1.72540417023708E-06
42.1724 633 1.68928306198229E-06
42.2365 634 1.64493573264782E-06
42.3013 635 1.58274778634676E-06
42.3665 636 1.55547557840617E-06
42.4311 637 1.55667523564696E-06
42.4965 638 1.55527563553271E-06
42.5608 639 1.5105912596401E-06
42.6265 640 1.54357040845473E-06
42.6924 641 1.60938588974579E-06
42.7639 642 1.66675235646958E-06
42.834 643 1.56582690659812E-06
42.9026 644 1.46371893744644E-06
42.9752 645 1.41080262782062E-06
43.0437 646 1.43457869180234E-06
43.1115 647 1.4192116538132E-06
43.1787 648 1.38174807197943E-06
43.2468 649 1.4024450157098E-06
43.3147 650 1.36603827477863E-06
43.3824 651 1.35816623821765E-06
43.4481 652 1.31384747215081E-06
43.5134 653 1.30593544701514E-06
43.58 654 1.29339045986861E-06
43.6473 655 1.30739217366467E-06
43.7128 656 1.27640102827764E-06
43.7796 657 1.24166238217652E-06
43.8456 658 1.23898886032562E-06
43.9127 659 1.2541559554413E-06
43.9804 660 1.23246500999714E-06
44.0525 661 1.21538417594973E-06
44.1203 662 1.24614110254213E-06
44.1857 663 1.33461296772351E-06
44.2533 664 1.2504255926878E-06
44.3208 665 1.17813767495001E-06
44.3883 666 1.18281062553556E-06
44.4569 667 1.16584975721223E-06
44.5239 668 1.14760354184519E-06
44.592 669 1.15512710654099E-06
44.6623 670 1.17971436732362E-06
44.7298 671 1.19810339902885E-06
44.7979 672 1.15968009140246E-06
44.8638 673 1.14493573264782E-06
44.9287 674 1.15538988860326E-06
44.994 675 1.15677235075693E-06
45.0594 676 1.18116538131962E-06
45.1283 677 1.14242787774921E-06
45.1968 678 1.13950871179663E-06
45.2631 679 1.17565838331905E-06
45.3278 680 1.21986289631534E-06
45.394 681 1.26295915452728E-06
45.4601 682 1.23626392459297E-06
45.5256 683 1.16800914024564E-06
45.5932 684 1.12417023707512E-06
45.6586 685 1.10860325621251E-06
45.7246 686 1.19916595258498E-06
45.7919 687 1.28804341616681E-06
45.8582 688 1.09698943159097E-06
45.925 689 1.07059697229363E-06
45.9937 690 1.07136246786632E-06
46.0607 691 1.04466723793202E-06
46.1284 692 1.03688089117395E-06
46.1974 693 1.0321451013996E-06
46.2688 694 1.0168694658669E-06
46.3371 695 1.01413881748072E-06
46.4021 696 9.96789488717509E-07
46.4669 697 1.00249642959155E-06
46.5327 698 1.01324193087689E-06
46.5999 699 9.77886318194802E-07
46.6673 700 9.60816909454442E-07
46.7342 701 9.44535846900886E-07
46.8015 702 9.42862039417309E-07
46.8707 703 9.7212225078549E-07
46.9374 704 1.06575835475578E-06
47.0039 705 1.00956869465867E-06
47.0708 706 9.82587832047986E-07
47.1368 707 9.59817195087118E-07
47.2042 708 9.57949157383605E-07
47.2699 709 9.64678663239075E-07
47.3405 710 9.32607826335333E-07



==> Tikz/news20_lf_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.065646 1 0.134680188544494
0.131399 2 0.08971746893301
0.197531 3 0.068945579202971
0.267616 4 0.056457020425654
0.338789 5 0.048155520639909
0.406134 6 0.043466876160549
0.473253 7 0.037485102128267
0.540712 8 0.030601171261248
0.607628 9 0.026463248107413
0.672533 10 0.023006141979717
0.737398 11 0.020145807741751
0.802681 12 0.017653535209256
0.86779 13 0.016080102842451
0.932832 14 0.014004856449079
0.998384 15 0.012282988144551
1.06401 16 0.011060019997143
1.12963 17 0.010294015140694
1.19571 18 0.009332895300671
1.26175 19 0.008443879445793
1.33657 20 0.007749750035709
1.41025 21 0.007131895443508
1.47303 22 0.006466390515641
1.53754 23 0.005885616340523
1.60385 24 0.005626390515641
1.67006 25 0.005241765462077
1.73388 26 0.004924742179689
1.79828 27 0.005022659620054
1.86282 28 0.004739768604485
1.92733 29 0.004109595772033
1.99191 30 0.003790727038994
2.05625 31 0.003538048850164
2.12084 32 0.003412592486788
2.18576 33 0.003364667904585
2.25035 34 0.00321602056849
2.31511 35 0.002991561205542
2.37944 36 0.002886627624625
2.45655 37 0.002743476646193
2.52929 38 0.002609158691615
2.59401 39 0.002566421939723
2.65964 40 0.004946327667476
2.72488 41 0.002463350949864
2.79084 42 0.002327576060563
2.85454 43 0.002179465790601
2.91751 44 0.002081319811456
2.98126 45 0.002089855734895
3.04527 46 0.0034232881017
3.10841 47 0.002040354235109
3.17422 48 0.001917674617912
3.23794 49 0.004008010284245
3.3023 50 0.001831766890444
3.36708 51 0.001992903870876
3.43143 52 0.001826556206256
3.49633 53 0.001674257963148
3.57073 54 0.001621699757178
3.64 55 0.001581831166976
3.70407 56 0.001533500928439
3.76827 57 0.001516366233395
3.83344 58 0.00147907441794
3.89899 59 0.001400839880017
3.96438 60 0.001363279531496
4.02863 61 0.001363365233538
4.09358 62 0.001338625910584
4.15955 63 0.001286404799314
4.22267 64 0.001229332952435
4.28629 65 0.0012424167976
4.34971 66 0.001194532209684
4.41318 67 0.001172249678617
4.47762 68 0.001169324382231
4.54205 69 0.001153738037423
4.60619 70 0.001125262105414
4.67994 71 0.001125153549493
4.74913 72 0.001218020282817
4.81276 73 0.00122535637766
4.87671 74 0.001121799742894
4.94169 75 0.001188270247108
5.00708 76 0.001132626767605
5.07258 77 0.001083856591915
5.1379 78 0.001043433795172
5.20387 79 0.00104426796172
5.26951 80 0.001045719182974
5.33521 81 0.001001811169833
5.40074 82 0.00097786601914
5.46699 83 0.001013672332524
5.53346 84 0.000968615912013
5.60072 85 0.000995332095415
5.6642 86 0.000967113269533
5.72708 87 0.000944487930296
5.80281 88 0.000934432223968
5.87083 89 0.000978854449364
5.93444 90 0.001071452649621
5.99997 91 0.001019842879589
6.06405 92 0.001013626624768
6.12819 93 0.00093924867876
6.19354 94 0.00089452935295
6.2585 95 0.000884142265391
6.32312 96 0.000891449792887
6.38749 97 0.000894689330096
6.4527 98 0.000882816740466
6.51807 99 0.000863573775175
6.58342 100 0.000853535209256
6.64887 101 0.000855157834595
6.71445 102 0.000877828881588
6.78026 103 0.000891512641051
6.84608 104 0.000888633052421
6.91867 105 0.000866419082988
6.98592 106 0.000854735037852
7.04954 107 0.000855666333381
7.11252 108 0.000850729895729
7.17688 109 0.000816620482788
7.23985 110 0.000806044850736
7.30409 111 0.000795874875018
7.36867 112 0.000866939008713
7.43324 113 0.000873618054564
7.49815 114 0.000825002142551
7.56573 115 0.000775666333381
7.63052 116 0.000899357234681
7.69565 117 0.000750727038994
7.76013 118 0.000731106984716
7.82513 119 0.000714675046422
7.8903 120 0.000707001856878
7.95561 121 0.000693723753749
8.03064 122 0.000702779602914
8.09909 123 0.000686976146265
8.16387 124 0.000679365804885
8.22868 125 0.000701871161263
8.29356 126 0.00066063705185
8.35737 127 0.000672663905156
8.42115 128 0.000653232395372
8.48513 129 0.000657163262391
8.54929 130 0.000650381374089
8.61333 131 0.000645256391944
8.67758 132 0.000743648050279
8.74075 133 0.00068645050707
8.80468 134 0.000690215683474
8.86894 135 0.000629790029996
8.93328 136 0.000605056420511
8.99774 137 0.000588984430796
9.06236 138 0.000577963148122
9.13364 139 0.00054930781317
9.20312 140 0.000550031709756
9.26846 141 0.000550494500786
9.33262 142 0.000537457506071
9.39812 143 0.000517800885588
9.46386 144 0.000515262391087
9.52902 145 0.000518970432795
9.59731 146 0.000504065704899
9.66298 147 0.000499795457792
9.7262 148 0.00049954292244
9.79023 149 0.000495997143265
9.85295 150 0.000482263105271
9.91714 151 0.000475044136552
9.98157 152 0.000460595914869
10.0449 153 0.000451930867019
10.111 154 0.000460842736752
10.1759 155 0.000495605770604
10.249 156 0.000450479645765
10.3169 157 0.000429707184688
10.3808 158 0.000410552206828
10.4452 159 0.000395374375089
10.5103 160 0.00039743693758
10.5752 161 0.000396805027853
10.6395 162 0.000395733752321
10.7046 163 0.000373890587059
10.7714 164 0.000372637623197
10.8368 165 0.000359416654764
10.9025 166 0.00035485159263
10.9683 167 0.000352481645479
11.0339 168 0.000351062991001
11.0979 169 0.00035528238823
11.1615 170 0.000341404370804
11.2252 171 0.000339208684474
11.2894 172 0.000374561348379
11.3606 173 0.000360493072418
11.4279 174 0.000333843165262
11.4915 175 0.000327402942437
11.5568 176 0.000316762176832
11.6222 177 0.000319170975575
11.6867 178 0.000327174403657
11.7513 179 0.000313442079703
11.8158 180 0.000310168261677
11.8792 181 0.000311694329382
11.9431 182 0.000312067990287
12.0081 183 0.000306483073847
12.0734 184 0.000308201114127
12.1389 185 0.000311770889873
12.2045 186 0.000303184687902
12.271 187 0.000295856020568
12.3364 188 0.000295070418512
12.4021 189 0.000290042565348
12.4724 190 0.000279335523497
12.5382 191 0.000278777317526
12.6012 192 0.0002842811027
12.6643 193 0.000302173403799
12.7284 194 0.000299837737466
12.7925 195 0.000280943293815
12.8567 196 0.000273386087702
12.9211 197 0.00026462391087
12.9859 198 0.000264098843022
13.0508 199 0.000253893443794
13.1153 200 0.000258468218826
13.1793 201 0.000255977717469
13.244 202 0.000250592772461
13.3092 203 0.000247740037138
13.3745 204 0.000244601628339
13.4395 205 0.000247848021711
13.5052 206 0.000241535209256
13.5807 207 0.00023632223968
13.6495 208 0.000236948435938
13.7146 209 0.000237398085988
13.7813 210 0.000239440651336
13.8451 211 0.000236507356092
13.9091 212 0.000237448364519
13.9731 213 0.000236212541066
14.0357 214 0.000238707041851
14.0992 215 0.000258341379803
14.1634 216 0.000244641051278
14.2271 217 0.000237664333667
14.2915 218 0.000228386230538
14.3569 219 0.000225790601343
14.4225 220 0.000225943150978
14.4867 221 0.000220554777889
14.5515 222 0.000214613912298
14.6164 223 0.00021362433938
14.6929 224 0.000210594486502
14.7598 225 0.000203997714612
14.824 226 0.000197062133981
14.889 227 0.000190768175975
14.9546 228 0.00018648993001
15.0207 229 0.00018324867876
15.0867 230 0.000182055706328
15.1527 231 0.000182920725611
15.2168 232 0.000172078274532
15.282 233 0.000170621911156
15.3467 234 0.000168706756178
15.4112 235 0.000167336666191
15.4754 236 0.000181865447793
15.5405 237 0.000177717468933
15.6062 238 0.000161910012855
15.6708 239 0.000156420511356
15.7356 240 0.000153213540923
15.8064 241 0.000155010427082
15.8728 242 0.00014903985145
15.9372 243 0.000144214826453
16.0018 244 0.000143590344237
16.0671 245 0.000144414797886
16.132 246 0.000141956863305
16.1968 247 0.00013901442651
16.2625 248 0.000138059705756
16.3281 249 0.000135814312241
16.3939 250 0.000136790744179
16.46 251 0.000138247678903
16.5261 252 0.00012925524925
16.5904 253 0.000124553635195
16.6546 254 0.000123328095986
16.7186 255 0.000123660619911
16.7828 256 0.000123585202114
16.8486 257 0.000126849307242
16.9175 258 0.000126777888873
16.9842 259 0.000114025424939
17.0477 260 0.0001123090987
17.112 261 0.000108929581488
17.1761 262 0.00010642993858
17.2419 263 0.000105291244108
17.3053 264 0.000105337523211
17.3696 265 0.000101802599629
17.4344 266 9.6510212826739E-05
17.5001 267 9.46841879731467E-05
17.567 268 9.4788173118126E-05
17.6337 269 9.54749321525496E-05
17.6993 270 9.47710327096129E-05
17.765 271 9.06087701756892E-05
17.8302 272 9.15132123982288E-05
17.8963 273 9.02893872303956E-05
17.9612 274 8.79691472646765E-05
18.0351 275 9.20691329810027E-05
18.1004 276 9.71724039422939E-05
18.1635 277 9.51452649621482E-05
18.2279 278 8.73052421082702E-05
18.2914 279 8.37903156691901E-05
18.3564 280 8.45382088273104E-05
18.4208 281 8.24522211112698E-05
18.4856 282 8.12203970861305E-05
18.5488 283 8.19157263248107E-05
18.6132 284 8.04845022139694E-05
18.6777 285 7.87001856877589E-05
18.741 286 7.69912869590058E-05
18.8059 287 7.55246393372375E-05
18.8711 288 7.38025996286245E-05
18.9357 289 7.35792029710041E-05
19.0028 290 7.19234395086416E-05
19.0687 291 6.93723753749464E-05
19.1455 292 6.65859162976718E-05
19.2138 293 6.54569347236109E-05
19.2789 294 6.58065990572775E-05
19.3427 295 6.39417226110556E-05
19.4069 296 6.15329238680188E-05
19.4711 297 6.05490644193687E-05
19.5345 298 5.90538494500786E-05
19.6014 299 5.88401656906156E-05
19.6657 300 5.69747178974432E-05
19.7301 301 5.8153406656192E-05
19.7947 302 6.07604627910299E-05
19.8607 303 6.03656620482788E-05
19.9256 304 5.31062419654335E-05
19.9904 305 5.31432081131267E-05
20.0553 306 5.33067847450364E-05
20.12 307 5.22594486501928E-05
20.1854 308 5.1946293386659E-05
20.2567 309 5.19181259820026E-05
20.3294 310 5.04158263105271E-05
20.3952 311 5.03576060562777E-05
20.4612 312 4.86537351806885E-05
20.5272 313 4.87224110841308E-05
20.5928 314 4.8495700614198E-05
20.6589 315 5.00158834452221E-05
20.7229 316 4.95654335094986E-05
20.7867 317 4.90324810741323E-05
20.8511 318 4.93303813740894E-05
20.9153 319 5.06115697757463E-05
20.9795 320 5.00165119268676E-05
21.0439 321 5.2944265104985E-05
21.1081 322 5.35008713040994E-05
21.1728 323 4.91329238680189E-05
21.2378 324 4.81145550635624E-05
21.3019 325 4.6932495357806E-05
21.3716 326 4.67044707898872E-05
21.4393 327 4.70644765033567E-05
21.5034 328 4.71073846593344E-05
21.5706 329 4.56907870304242E-05
21.6362 330 4.46629338665905E-05
21.7013 331 4.43668047421797E-05
21.7668 332 4.45795172118269E-05
21.8328 333 4.5037394657906E-05
21.8986 334 4.34188258820169E-05
21.9648 335 4.34828738751607E-05
22.031 336 4.19572061134124E-05
22.0947 337 4.21384373660906E-05
22.159 338 4.23954292243965E-05
22.2231 339 4.24835880588487E-05
22.2871 340 4.22653906584774E-05
22.3512 341 4.2592829595772E-05
22.4164 342 4.43030995572061E-05
22.4911 343 4.32849592915298E-05
22.5594 344 4.05446650478503E-05
22.6251 345 3.82576774746465E-05
22.691 346 3.66589344379374E-05
22.7567 347 3.62213398085988E-05
22.8217 348 3.59345236394801E-05
22.8871 349 3.60229110127125E-05
22.9516 350 3.69490644193687E-05
23.0168 351 3.46363662333952E-05
23.0822 352 3.30329381516926E-05
23.1477 353 3.29464362233967E-05
23.2135 354 3.31182402513927E-05
23.2791 355 3.29240394229396E-05
23.3452 356 3.27270961291244E-05
23.4111 357 3.19072132552492E-05
23.4739 358 3.14612198257392E-05
23.5444 359 3.1285244965005E-05
23.622 360 3.15018997286102E-05
23.6875 361 3.12890158548779E-05
23.7504 362 3.33333523782317E-05
23.8149 363 3.23382945293529E-05
23.8791 364 3.02899585773461E-05
23.9435 365 2.8754063705185E-05
24.0074 366 2.80042851021283E-05
24.072 367 2.81860305670618E-05
24.1364 368 2.78448793029567E-05
24.2008 369 2.70694472218254E-05
24.2657 370 2.66388801599771E-05
24.3296 371 2.58523639480074E-05
24.3951 372 2.50305384945008E-05
24.462 373 2.48863305242108E-05
24.5275 374 2.40929581488359E-05
24.5949 375 2.36318240251393E-05
24.6639 376 2.3314097986002E-05
24.734 377 2.26086559062991E-05
24.8027 378 2.18420797028996E-05
24.8679 379 2.15298385944865E-05
24.933 380 2.16496500499929E-05
24.9984 381 2.31734323668047E-05
25.0638 382 2.30070561348379E-05
25.1287 383 2.03968575917726E-05
25.1913 384 2.02513926581917E-05
25.2562 385 2.08239965719183E-05
25.3195 386 2.01838023139551E-05
25.3832 387 1.96618768747322E-05
25.4478 388 2.04407370375661E-05
25.5124 389 1.98246536209113E-05
25.5794 390 1.94077988858734E-05
25.6451 391 1.97738037423225E-05
25.7101 392 1.98591058420226E-05
25.7822 393 1.94669904299386E-05
25.8514 394 1.9664276531924E-05
25.9184 395 1.99964576489073E-05
25.9858 396 2.00097128981574E-05
26.0522 397 1.93732895300671E-05
26.118 398 1.91984573632338E-05
26.1837 399 1.93674617911727E-05
26.2478 400 1.96413655192115E-05
26.3111 401 2.02305384945008E-05
26.3751 402 2.07350378517355E-05
26.439 403 2.05871161262677E-05
26.5034 404 1.94822453935152E-05
26.5671 405 1.93579202971004E-05
26.6312 406 2.01431224110841E-05
26.6955 407 1.99653192401086E-05
26.7601 408 1.94931581202685E-05
26.8246 409 1.9092415369233E-05
26.8933 410 1.94801314097986E-05
26.9661 411 1.88361662619626E-05
27.0318 412 1.87150978431653E-05
27.096 413 1.86974432223968E-05
27.1607 414 1.91761748321668E-05
27.2259 415 1.87927438937295E-05
27.2918 416 1.83678331666905E-05
27.3567 417 1.79825167833167E-05
27.4226 418 1.78074560777032E-05
27.4898 419 1.7855734895015E-05
27.5567 420 1.78416797600343E-05
27.6225 421 1.74788744465076E-05
27.6865 422 1.73784316526211E-05
27.7494 423 1.69693472361091E-05
27.8138 424 1.6212426796172E-05
27.8778 425 1.70504213683759E-05
27.9423 426 1.72219968575918E-05
28.0096 427 1.74108841594058E-05
28.0834 428 1.77667190401371E-05
28.1501 429 1.80709612912441E-05
28.2136 430 1.93523210969861E-05
28.2783 431 1.77236394800743E-05
28.3433 432 1.71012141122697E-05
28.4082 433 1.71293243822311E-05
28.4728 434 1.72070275674904E-05
28.5376 435 1.70644765033567E-05
28.6024 436 1.65786030567062E-05
28.6668 437 1.68949578631624E-05
28.7324 438 1.67958863019569E-05
28.7983 439 1.65408370232824E-05
28.8635 440 1.65217540351378E-05
28.9296 441 1.63495500642765E-05
28.9947 442 1.59213826596201E-05
29.0591 443 1.62033995143551E-05
29.1236 444 1.66586487644622E-05
29.1915 445 1.77092986716183E-05
29.2584 446 1.77660905584916E-05
29.3223 447 1.66201971146979E-05
29.3867 448 1.59046993286673E-05
29.452 449 1.59526353378089E-05
29.5169 450 1.55308098843022E-05
29.5846 451 1.51662333952293E-05
29.6499 452 1.50077988858734E-05
29.7147 453 1.53128981574061E-05
29.7785 454 1.50769318668762E-05
29.8433 455 1.47350378517355E-05
29.9078 456 1.41670618483074E-05
29.9721 457 1.49816883302385E-05
30.0387 458 1.45212969575775E-05
30.1037 459 1.38071132695329E-05
30.1684 460 1.37541494072275E-05
30.239 461 1.36031995429224E-05
30.3107 462 1.34070561348379E-05
30.3762 463 1.33223825167833E-05
30.4391 464 1.32887873160977E-05
30.5038 465 1.29139265819169E-05
30.5679 466 1.27405227824596E-05
30.6318 467 1.25529495786316E-05
30.6958 468 1.27661762605342E-05
30.7602 469 1.299677188973E-05
30.8247 470 1.37914012283959E-05
30.8891 471 1.3030881302671E-05
30.9535 472 1.22445364947865E-05
31.0183 473 1.20574203685188E-05
31.0827 474 1.19614912155406E-05
31.1473 475 1.20005713469504E-05
31.2121 476 1.15860591344094E-05
31.2759 477 1.13801456934724E-05
31.342 478 1.15903442365376E-05
31.4116 479 1.17569490072847E-05
31.48 480 1.18592772461077E-05
31.5456 481 1.18365947721754E-05
31.6138 482 1.15457220397086E-05
31.6794 483 1.14466504785031E-05
31.743 484 1.13090701328382E-05
31.807 485 1.17472932438223E-05
31.8709 486 1.25971718325953E-05
31.9349 487 1.12675903442365E-05
31.9995 488 1.14682473932295E-05
32.0637 489 1.17772318240251E-05
32.1281 490 1.16514212255392E-05
32.1924 491 1.13950578488787E-05
32.257 492 1.10849878588773E-05
32.3215 493 1.10353949435795E-05
32.3851 494 1.0828853020997E-05
32.4503 495 1.14343665190687E-05
32.5197 496 1.14757891729753E-05
32.5867 497 1.1442593915155E-05
32.651 498 1.12673618054564E-05
32.7159 499 1.13500357091844E-05
32.7804 500 1.09736894729324E-05
32.8459 501 1.11942865304956E-05
32.9114 502 1.15953720897015E-05
32.9773 503 1.14839022996715E-05
33.0433 504 1.12339951435509E-05
33.107 505 1.11153263819454E-05
33.171 506 1.10524782173975E-05
33.235 507 1.10325953435224E-05
33.2991 508 1.14896157691758E-05
33.3633 509 1.22323668047422E-05
33.4275 510 1.23673760891301E-05
33.4922 511 1.13978574489359E-05
33.5572 512 1.09295814883588E-05
33.6299 513 1.07263533780888E-05
33.6976 514 1.05843165262105E-05
33.7609 515 1.05287816026282E-05
33.8251 516 1.06983002428225E-05
33.8897 517 1.02987001856878E-05
33.9538 518 1.01727753178117E-05
34.019 519 1.03977717468933E-05
34.0843 520 1.02679617197543E-05
34.1499 521 9.75997714612198E-06
34.2154 522 9.79597200399943E-06
34.2812 523 9.71455506356235E-06
34.3472 524 9.78300242822454E-06
34.413 525 9.90921296957577E-06
34.4769 526 9.32226824739323E-06
34.5409 527 9.09201542636766E-06
34.6044 528 9.08847307527496E-06
34.6683 529 9.1512069704328E-06
34.7375 530 9.17886016283388E-06
34.804 531 8.6814455077846E-06
34.868 532 9.14223682331096E-06
34.932 533 9.52103985144979E-06
34.9965 534 8.8079988573061E-06
35.0623 535 8.55992001142694E-06
35.1271 536 8.13878017426082E-06
35.1915 537 8.32361091272675E-06
35.2565 538 8.51821168404514E-06
35.3217 539 8.40634195114984E-06
35.3855 540 8.24225110698472E-06
35.4501 541 8.01096986144836E-06
35.5158 542 7.99114412226825E-06
35.5835 543 8.10752749607199E-06
35.6498 544 8.09181545493501E-06
35.7154 545 7.64793600914155E-06
35.782 546 7.48727324667905E-06
35.852 547 7.3784887873161E-06
35.9188 548 7.24416511926868E-06
35.9822 549 7.30369947150407E-06
36.0463 550 7.06001999714327E-06
36.1105 551 7.38025996286245E-06
36.1743 552 7.74849307241823E-06
36.2388 553 7.12086844736466E-06
36.3033 554 6.68641622625339E-06
36.3681 555 6.59037280388516E-06
36.4326 556 6.45136409084417E-06
36.497 557 6.34726467647479E-06
36.562 558 6.33143836594772E-06
36.6266 559 6.14940722753892E-06
36.6916 560 6.01474075132124E-06
36.7564 561 5.90978431652621E-06
36.8218 562 5.93372375374946E-06
36.8862 563 5.79705756320526E-06
36.958 564 5.63034995000714E-06
37.0259 565 5.50140837023282E-06
37.0913 566 5.47325810598486E-06
37.1573 567 5.33367804599343E-06
37.2211 568 5.31649764319383E-06
37.2848 569 5.32899871446936E-06
37.349 570 5.56921011284102E-06
37.4127 571 5.15970289958577E-06
37.4771 572 5.32962719611484E-06
37.5422 573 5.33627196114841E-06
37.6076 574 5.21471789744322E-06
37.6713 575 4.86341951149836E-06
37.7357 576 4.70469932866733E-06
37.8002 577 4.88169118697329E-06
37.8649 578 4.83441794029424E-06
37.9295 579 4.66585344950721E-06
37.9946 580 4.57767176117697E-06
38.0668 581 4.48372518211684E-06
38.1399 582 4.49753463790887E-06
38.2038 583 4.45873446650479E-06
38.2696 584 4.33988858734467E-06
38.3351 585 4.30043708041708E-06
38.4 586 4.29004999285816E-06
38.4655 587 4.15794886444794E-06
38.5318 588 4.20405656334809E-06
38.5955 589 4.11495500642765E-06
38.6595 590 4.00764462219683E-06
38.7233 591 3.91642908155978E-06
38.7876 592 3.9738951578346E-06
38.8521 593 4.35437794600771E-06
38.9153 594 4.22027710327096E-06
38.9798 595 3.83521782602485E-06
39.0441 596 3.83596057706042E-06
39.1088 597 3.82043708041708E-06
39.1806 598 3.67537208970147E-06
39.2483 599 3.67963433795172E-06
39.3126 600 3.74669904299386E-06
39.3776 601 3.599342951007E-06
39.4427 602 3.75389230109984E-06
39.5079 603 3.72539351521211E-06
39.5743 604 3.69228395943437E-06
39.648 605 3.60090272818169E-06
39.7145 606 3.54580202828167E-06
39.7802 607 3.54605342093987E-06
39.8462 608 3.53270675617769E-06
39.9117 609 3.4949464362234E-06
39.9757 610 3.41939722896729E-06
40.0391 611 3.44218825882017E-06
40.1022 612 3.30405370661334E-06
40.1656 613 3.23897728895872E-06
40.2299 614 3.50193972289673E-06
40.3043 615 3.5335066419083E-06
40.3756 616 3.25406084845022E-06
40.4391 617 3.10841879731467E-06
40.503 618 2.91369232966719E-06
40.5676 619 3.04989001571204E-06
40.6325 620 2.88652478217398E-06
40.6974 621 2.86633338094558E-06
40.7624 622 2.87529210112841E-06
40.8275 623 2.78252821025568E-06
40.8918 624 2.6746236251964E-06
40.9568 625 2.6010455649193E-06
41.0225 626 2.54011712612484E-06
41.0883 627 2.58679617197543E-06
41.1615 628 2.54501356949007E-06
41.2292 629 2.55806313383802E-06
41.298 630 2.49944865019283E-06
41.3687 631 2.40841022711041E-06
41.4375 632 2.32803885159263E-06
41.5012 633 2.27728038851593E-06
41.5652 634 2.3036023425225E-06
41.6331 635 2.37499785744894E-06
41.6967 636 2.40859305813455E-06
41.7606 637 2.27886873303814E-06
41.8247 638 2.17672332523925E-06
41.8876 639 2.06983573775175E-06
41.9508 640 2.03693186687616E-06
42.0194 641 1.995412083988E-06
42.0836 642 2.01674617911727E-06
42.1481 643 1.95091558348807E-06
42.212 644 1.92049707184688E-06
42.2763 645 1.92985573489502E-06
42.3413 646 1.95800028567348E-06
42.405 647 1.94520782745322E-06
42.4751 648 1.87485216397658E-06
42.5445 649 1.87452649621483E-06
42.6118 650 1.88637051849736E-06
42.6862 651 1.85169547207542E-06
42.7499 652 1.8908898728753E-06
42.813 653 1.87486930438509E-06
42.8753 654 1.79952578203114E-06
42.9389 655 1.83972003999429E-06
43.0026 656 1.97861448364519E-06
43.0665 657 1.96255963433795E-06
43.1304 658 1.82676760462791E-06
43.1941 659 1.79129267247536E-06
43.2582 660 1.82627053278103E-06
43.3206 661 1.7990858448793E-06
43.3843 662 1.81067847450364E-06
43.4485 663 1.74316240537066E-06
43.5133 664 1.78140265676332E-06
43.5882 665 1.78887587487502E-06
43.6609 666 1.88744465076418E-06
43.7297 667 2.10645336380517E-06
43.7972 668 1.76757606056278E-06
43.865 669 1.73371804027996E-06
43.9326 670 1.77123268104557E-06
43.9992 671 1.74371661191258E-06
44.0645 672 1.7500299957149E-06
44.1273 673 1.73566061991144E-06
44.1995 674 1.68569061562634E-06
44.2639 675 1.64345093558063E-06
44.3278 676 1.65344379374375E-06
44.3911 677 1.66975574917869E-06
44.4549 678 1.7297014712184E-06
44.5189 679 1.84531352663905E-06
44.583 680 1.85744893586631E-06
44.6464 681 1.73304385087845E-06
44.7184 682 1.70959005856306E-06
44.7868 683 1.70995000714184E-06
44.8502 684 1.70587630338523E-06
44.9144 685 1.73272961005571E-06
44.9789 686 1.95929152978146E-06
45.0434 687 1.74195114983574E-06
45.1077 688 1.77708327381803E-06
45.1726 689 1.81440365662048E-06
45.2383 690 1.84886159120126E-06
45.3034 691 1.96187401799743E-06
45.3686 692 1.99585773460934E-06
45.4341 693 1.82784173689473E-06
45.4977 694 1.98521354092273E-06
45.562 695 1.91727467504642E-06
45.6289 696 1.82481359805742E-06
45.6924 697 1.80730752749607E-06
45.7633 698 2.03099557206113E-06
45.8417 699 1.80017711755464E-06
45.9098 700 1.87377803170976E-06
45.9729 701 1.93388944436509E-06
46.0373 702 2.0430224253678E-06
46.1023 703 1.9433452363948E-06
46.1673 704 1.8013083845165E-06
46.2321 705 1.7287873160977E-06
46.2971 706 1.73459220111413E-06
46.3624 707 1.73087273246679E-06
46.4277 708 1.7492472503928E-06
46.4932 709 1.67695472075418E-06
46.5595 710 1.58952721039851E-06
46.6251 711 1.58318525924868E-06
46.6908 712 1.54315669190116E-06
46.7571 713 1.49780317097557E-06
46.8221 714 1.52613055277817E-06
46.8864 715 1.47342951006999E-06
46.9651 716 1.44510784173689E-06
47.0317 717 1.40871304099414E-06
47.0959 718 1.38067133266676E-06
47.1601 719 1.34576203399514E-06
47.225 720 1.3328553063848E-06
47.2918 721 1.2935066419083E-06
47.3563 722 1.31635480645622E-06
47.4203 723 1.37903728038852E-06
47.4847 724 1.29199828595915E-06
47.5496 725 1.18825310669904E-06
47.6166 726 1.17263248107413E-06
47.6808 727 1.13567776031995E-06
47.7452 728 1.10311098414512E-06
47.8094 729 1.0912841022711E-06
47.8736 730 1.07701756891873E-06
47.9379 731 1.06880159977146E-06
48.0027 732 1.04735894872161E-06
48.0755 733 1.02021996857592E-06
48.1436 734 1.01183830881303E-06
48.2087 735 9.90384230824168E-07



==> Tikz/news20_lf_pttff_1e-61e-6.dat <==
time iter res
0	0	1
0.106982	1	0.147214991541664
0.211929	2	0.09999500614868
0.317747	3	0.082866720350568
0.42347	4	0.069927651578993
0.538159	5	0.056534828991804
0.644814	6	0.046248369195428
0.758489	7	0.038360081649469
0.866961	8	0.032318020936722
0.97299	9	0.028256708927134
1.08719	10	0.024365936940143
1.18819	11	0.021753278775508
1.29618	12	0.019393309487693
1.40585	13	0.017503324032285
1.52972	14	0.015071006323464
1.63882	15	0.013715675075064
1.75687	16	0.012131188474191
1.86598	17	0.010911128173437
1.97742	18	0.010018914211877
2.08771	19	0.009201358327559
2.19633	20	0.008456088441107
2.31216	21	0.007609443372847
2.41709	22	0.007259998626691
2.52591	23	0.006961678433429
2.63001	24	0.006406799128573
2.7512	25	0.005869985080869
2.85971	26	0.005423416168842
2.97168	27	0.005153223843143
3.07724	28	0.004967371423934
3.18265	29	0.00476513293008
3.28814	30	0.004562245235554
3.39385	31	0.004716499060532
3.50748	32	0.004626946821726
3.61285	33	0.003936247245579
3.72029	34	0.003577794840103
3.82713	35	0.003474322240741
3.93766	36	0.003412523330649
4.04342	37	0.003226714607639
4.15545	38	0.003075688059077
4.26457	39	0.002969387691405
4.37286	40	0.002857943656872
4.47841	41	0.002791013564549
4.58611	42	0.002686049052105
4.69631	43	0.002541320998521
4.80244	44	0.002506364039277
4.91285	45	0.002396137256004
5.01709	46	0.002320667677922
5.12178	47	0.002195215890435
5.22598	48	0.002143161232732
5.33261	49	0.002080719364283
5.44406	50	0.002124346897882
5.54962	51	0.002099352672023
5.656	52	0.002457080969057
5.77034	53	0.002137018795608
5.87584	54	0.00198096094184
5.98957	55	0.001799840196758
6.09583	56	0.001692509847251
6.20182	57	0.001630817056499
6.30922	58	0.001599992509223
6.41654	59	0.001595448104521
6.52481	60	0.001560091637172
6.63973	61	0.001474078790489
6.7544	62	0.001460726480521
6.86129	63	0.001381105763529
6.96505	64	0.001349569592439
7.06728	65	0.00131762767093
7.17845	66	0.001302945748048
7.28283	67	0.001274293526096
7.38764	68	0.001187456693946
7.49167	69	0.001147068921391
7.59676	70	0.001126781400401
7.70897	71	0.001154815633252
7.80822	72	0.001239473897763
7.90671	73	0.001111668757842
8.005	74	0.001048565204092
8.11061	75	0.001011872881515
8.21701	76	0.00098739676773
8.32464	77	0.000949387316866
8.43948	78	0.000916259355668
8.54693	79	0.000924973626223
8.65269	80	0.000942202413279
8.77998	81	0.000911034538724
8.89179	82	0.000876445876015
9.00752	83	0.000852406724221
9.11728	84	0.000842512656292
9.22479	85	0.000834179166901
9.33299	86	0.000847650080838
9.43977	87	0.00085097723428
9.5481	88	0.000816563356367
9.66036	89	0.000792948681935
9.77425	90	0.000784690100314
9.89135	91	0.000799353296254
10.01	92	0.000812849179448
10.1164	93	0.000811688109016
10.2142	94	0.000854092149041
10.3214	95	0.001383977228038
10.4273	96	0.000869030006804
10.5334	97	0.000785495358839
10.6387	98	0.000766225335056
10.7458	99	0.000770195446856
10.8595	100	0.000757180221852
10.9672	101	0.000720019725713
11.0741	102	0.000713402872713
11.181	103	0.000710213050182
11.2882	104	0.00070574355325
11.4011	105	0.000728640361555
11.5201	106	0.000721393034826
11.6294	107	0.000720231964394
11.7359	108	0.000706792262027
11.8415	109	0.000696798317072
11.9473	110	0.000708558836932
12.0575	111	0.000717710069477
12.1572	112	0.000729508043222
12.2594	113	0.000761799534323
12.3648	114	0.00073918987247
12.4697	115	0.000676835396418
12.5811	116	0.000661504272864
12.6932	117	0.000676760488648
12.8016	118	0.000665399476894
12.9104	119	0.000643576346623
13.0156	120	0.000642702422642
13.1214	121	0.000644450270604
13.2204	122	0.000624462380694
13.328	123	0.000603181707523
13.4356	124	0.000600390768866
13.5443	125	0.000595081056449
13.6504	126	0.000603054988545
13.7616	127	0.000598463766488
13.8727	128	0.00057653638957
13.9769	129	0.000579685637059
14.0822	130	0.00057125164641
14.1871	131	0.000548426000487
14.292	132	0.000535622389932
14.3966	133	0.000543809184941
14.5171	134	0.000546161288913
14.6379	135	0.000542957109059
14.7666	136	0.000544224923063
14.8873	137	0.000591193343196
15.0076	138	0.000606708615018
15.1211	139	0.000574244211814
15.2437	140	0.000526640324101
15.3674	141	0.000501002515653
15.4823	142	0.000480166295249
15.5885	143	0.000472730450633
15.7015	144	0.000465700356436
15.8104	145	0.000476787954831
15.9221	146	0.000479095738372
16.0423	147	0.000463224654644
16.147	148	0.000454404264749
16.2556	149	0.000437799709108
16.3625	150	0.000431380737467
16.4676	151	0.000428750226284
16.5729	152	0.000425225191483
16.686	153	0.000419210097567
16.7925	154	0.000426066031199
16.9001	155	0.000418442292927
17.0062	156	0.000421752592121
17.114	157	0.000457622177694
17.2272	158	0.000437237900835
17.3387	159	0.000405442049477
17.4502	160	0.000412207469553
17.5565	161	0.000402173573787
17.6643	162	0.000392775769833
17.7772	163	0.00039826213974
17.8835	164	0.000407683664488
17.9899	165	0.000632745931572
18.096	166	0.000394307009495
18.2035	167	0.000400606752935
18.3123	168	0.000377555759471
18.4175	169	0.000365505596235
18.5228	170	0.000366322090926
18.6333	171	0.000372055032242
18.7395	172	0.000375075688059
18.8455	173	0.000365339550678
18.9515	174	0.000366196620411
19.0561	175	0.00035899673527
19.1614	176	0.000374003882719
19.2738	177	0.000387891783242
19.3812	178	0.000356461107262
19.4871	179	0.000333774664944
19.5945	180	0.000339051293095
19.7017	181	0.000337963257739
19.8099	182	0.000322638376499
19.9096	183	0.000313589517906
20.0175	184	0.000325097224043
20.1244	185	0.000321833117973
20.2315	186	0.000321021617134
20.338	187	0.000323559117836
20.4507	188	0.000328033608619
20.5599	189	0.000321828748354
20.6644	190	0.000313292383753
20.7752	191	0.000313095126625
20.8831	192	0.000315114515253
20.9883	193	0.000309549492188
21.0997	194	0.000303406430832
21.2053	195	0.00030632159154
21.3123	196	0.000306010724296
21.4156	197	0.000303540016355
21.5267	198	0.00031637483848
21.6475	199	0.000345205590617
21.7612	200	0.000322886820602
21.8672	201	0.00030569923282
21.9739	202	0.000308632496239
22.0819	203	0.000321334357073
22.1873	204	0.000323054738853
22.3015	205	0.000287389276953
22.4097	206	0.000283174466438
22.5155	207	0.00028775882195
22.6239	208	0.000293831969388
22.7334	209	0.000286987896153
22.8447	210	0.000276216158854
22.9662	211	0.000273372160527
23.0691	212	0.000276545753042
23.1737	213	0.00026824285099
23.2916	214	0.000265618582121
23.3985	215	0.000256383702566
23.5062	216	0.000258188355587
23.6107	217	0.000256635267826
23.7182	218	0.00025871021305
23.8249	219	0.000259899373896
23.9324	220	0.000284927932483
24.0432	221	0.000267014987796
24.1505	222	0.000256574093148
24.2571	223	0.000252462905048
24.3647	224	0.000243967115489
24.4807	225	0.000240827231471
24.5931	226	0.00025004650524
24.7051	227	0.000297458129678
24.8151	228	0.000243156238881
24.9248	229	0.000231162256472
25.0326	230	0.000228156582208
25.1376	231	0.000228637864629
25.2407	232	0.000228612895373
25.3506	233	0.00023043814803
25.4543	234	0.000220504129291
25.5596	235	0.000214968445102
25.656	236	0.000217014675681
25.769	237	0.000221514759952
25.8758	238	0.000221100270292
25.9882	239	0.000213651316816
26.0945	240	0.000214110751138
26.1987	241	0.000236213537082
26.3038	242	0.000231951909212
26.4083	243	0.000215801794041
26.5212	244	0.000216985336804
26.6328	245	0.000214959081631
26.7482	246	0.000209882831763
26.8565	247	0.000206194872563
26.9679	248	0.000232266521845
27.0892	249	0.000227896277708
27.1993	250	0.000208338483243
27.3063	251	0.000204057504198
27.413	252	0.000205397104815
27.51	253	0.000207842219268
27.6129	254	0.000198813960311
27.7253	255	0.000197126038565
27.8318	256	0.000195823267602
27.9373	257	0.000195164079227
28.0407	258	0.000195850109553
28.1458	259	0.00019492687129
28.25	260	0.000198043658745
28.3487	261	0.000212781762455
28.4539	262	0.000211954031599
28.5602	263	0.000195825140296
28.6641	264	0.000195788934874
28.777	265	0.000194587913631
28.8901	266	0.000191388103398
29.0037	267	0.000188232613595
29.111	268	0.00018646166907
29.2161	269	0.000185971023178
29.3228	270	0.000188302527513
29.429	271	0.000189080319856
29.5406	272	0.000192409970224
29.6474	273	0.00019086437324
29.7513	274	0.000184871127424
29.8568	275	0.000183775601291
29.968	276	0.000186252551546
30.072	277	0.000192394364439
30.1826	278	0.000190252002222
30.289	279	0.000192161526121
30.3947	280	0.000267242208031
30.52	281	0.000188432367647
30.6305	282	0.000183402310905
30.7529	283	0.000188205771644
30.8608	284	0.00020576103173
30.9621	285	0.000204582482818
31.0609	286	0.000189664600461
31.1668	287	0.000191440538837
31.2764	288	0.000182803048746
31.3869	289	0.000178654406762
31.5036	290	0.000181791793854
31.6187	291	0.000183619543437
31.742	292	0.000185593363172
31.8515	293	0.000179490876858
31.9518	294	0.000174646216846
32.055	295	0.000177957140271
32.159	296	0.000178595729009
32.263	297	0.00017200571796
32.3671	298	0.000167121731368
32.4695	299	0.000164200952577
32.5807	300	0.000157717060869
32.6928	301	0.000153209485821
32.8004	302	0.000151461013627
32.9104	303	0.000153800008739
33.0161	304	0.000159444309194
33.1271	305	0.000163431275242
33.2319	306	0.000152410469609
33.3371	307	0.00013950323664
33.4433	308	0.000136430145383
33.5488	309	0.000137604948907
33.6534	310	0.000351949162594
33.7605	311	0.000131396343252
33.8676	312	0.000129309537632
33.9738	313	0.000131822693309
34.0815	314	0.000127648457836
34.1881	315	0.000120600260929
34.2964	316	0.000119328701536
34.3938	317	0.000121017871745
34.4977	318	0.000117809322272
34.6006	319	0.000115083927914
34.7124	320	0.000115623263856
34.8179	321	0.00011335730382
34.9224	322	0.000108686804372
35.0272	323	0.000109266091125
35.1313	324	0.000108044470246
35.2349	325	0.000117042141863
35.3414	326	0.000117412311092
35.447	327	0.000109236128017
35.5516	328	0.000109100045569
35.658	329	0.000105854042211
35.771	330	0.000104438909593
35.8782	331	0.000102629886952
35.9851	332	0.000101636110539
36.0848	333	0.000100291516071
36.1966	334	0.000103401436981
36.3033	335	0.000100186020962
36.411	336	9.74418996610423E-05
36.5161	337	9.54275048846108E-05
36.6214	338	9.53856813798011E-05
36.7333	339	9.55454846220591E-05
36.8419	340	9.52970405188611E-05
36.9479	341	9.69069333383272E-05
37.0507	342	9.88732622957983E-05
37.1568	343	9.51166376399059E-05
37.2621	344	9.63869485695737E-05
37.3742	345	0.000106757305068
37.4803	346	0.000107503885841
37.589	347	9.56035381436606E-05
37.7056	348	9.55604661760208E-05
37.8277	349	9.16471594349457E-05
37.9443	350	9.09792318208206E-05
38.0531	351	0.000116946010225
38.1617	352	9.10223037884605E-05
38.27	353	8.86683271222307E-05
38.3798	354	8.91727061056075E-05
38.4873	355	9.11933431961897E-05
38.597	356	8.93218974138092E-05
38.7131	357	8.6936084945411E-05
38.8189	358	8.58293226464915E-05
38.9177	359	8.58449284318683E-05
39.0249	360	8.62949992821339E-05
39.1381	361	8.63480589524148E-05
39.243	362	8.47025849422898E-05
39.348	363	8.22974213000243E-05
39.4526	364	8.0142574455202E-05
39.5582	365	8.04109939636822E-05
39.6676	366	8.06369657359376E-05
39.7815	367	8.10857881233731E-05
39.8893	368	8.83274967696024E-05
39.9965	369	8.4944162499922E-05
40.1041	370	7.83922295673452E-05
40.211	371	7.6958370006929E-05
40.3186	372	7.53478529560479E-05
40.4326	373	8.5237551265005E-05
40.5399	374	8.54922376823536E-05
40.6476	375	7.44558262639125E-05
40.7625	376	7.29807674301017E-05
40.8721	377	7.38852787505384E-05
40.9893	378	7.37579355418641E-05
41.0944	379	7.10993339450801E-05
41.2	380	6.97921933619231E-05
41.3078	381	6.92871901471313E-05
41.4141	382	7.10824796968732E-05
41.5206	383	7.25619081505896E-05
41.6337	384	7.06143061355706E-05
41.7497	385	7.04925810096319E-05
41.8544	386	7.64508698664769E-05
41.9614	387	7.47523361860709E-05
42.0678	388	6.83271222307534E-05
42.181	389	6.72465776512669E-05
42.2878	390	6.78008951478492E-05
42.3945	391	6.89426144060126E-05
42.5031	392	0.000163438141788
42.6112	393	6.53576533892645E-05
42.7293	394	6.47165677259874E-05
42.8401	395	6.26996760238956E-05
42.9512	396	6.40074408384676E-05
43.0505	397	6.10779852306847E-05
43.1592	398	5.70639275392173E-05
43.2675	399	5.59531701592414E-05
43.3776	400	5.61147836726031E-05
43.4835	401	5.47113866052423E-05
43.5881	402	5.25261396905061E-05
43.6995	403	5.31583612676892E-05
43.8049	404	5.26709613788023E-05
43.9119	405	5.015118884873E-05
44.0239	406	4.98305211708084E-05
44.1307	407	5.64345150034021E-05
44.2351	408	5.07298513705001E-05
44.3326	409	4.60197132280879E-05
44.4377	410	4.5989313158174E-05
44.5508	411	4.63119159534823E-05
44.6553	412	4.56693945579505E-05
44.769	413	4.29775838498848E-05
44.8776	414	4.23899323957377E-05
44.9999	415	4.2156157730794E-05
45.1105	416	4.1574186782524E-05
45.2297	417	4.11011442161838E-05
45.3388	418	3.98578625067885E-05
45.4471	419	4.02496925660281E-05
45.5596	420	3.99784015930386E-05
45.6714	421	3.86204485726949E-05
45.7872	422	3.82100164172862E-05
45.8984	423	3.68642983326779E-05
46.0061	424	3.66156669600554E-05
46.1138	425	3.56742011398466E-05
46.2305	426	3.46000237207938E-05
46.3426	427	3.45649419152668E-05
46.4484	428	3.34719127074789E-05
46.5603	429	3.42400918868643E-05
46.6707	430	3.34872063771481E-05
46.78	431	3.58970517550266E-05
46.8876	432	3.61662203412049E-05
46.9939	433	3.29940635592427E-05
47.0991	434	3.23896827031717E-05
47.2058	435	3.38207332222201E-05
47.3138	436	3.91150895459965E-05
47.4215	437	3.08068191039782E-05
47.5315	438	3.04993227089146E-05
47.6449	439	2.96263974980805E-05
47.7598	440	3.05696111662515E-05
47.8698	441	2.99824590972365E-05
47.9664	442	2.94502393927477E-05
48.0703	443	2.90248256833773E-05
48.1763	444	2.81577682478448E-05
48.2875	445	2.77510814809266E-05
48.3922	446	2.72741062566715E-05
48.4989	447	2.74712385375506E-05
48.6039	448	2.71938300966934E-05
48.711	449	2.7025350037766E-05
48.819	450	2.87196389445495E-05
48.9313	451	2.75515771206702E-05
49.0374	452	2.46771787236964E-05
49.1442	453	2.40119353046561E-05
49.2521	454	2.38034420120227E-05
49.3592	455	2.37780357934293E-05
49.4734	456	2.32986884897969E-05
49.581	457	2.18750663245878E-05
49.6969	458	2.11619443560117E-05
49.8048	459	2.08705531314569E-05
49.9137	460	2.12648176932152E-05
50.0231	461	2.05208586927346E-05
50.1382	462	2.01091780744958E-05
50.2343	463	1.98724070987596E-05
50.3383	464	1.97558006704245E-05
50.445	465	1.92067891408703E-05
50.5535	466	1.92670898955661E-05
50.6696	467	1.88725756412417E-05
50.7777	468	1.88278806719227E-05
50.8863	469	1.83030893212732E-05
50.9834	470	1.86223836900816E-05
51.0908	471	1.97486844322927E-05
51.1964	472	1.96918793735213E-05
51.3042	473	1.93418728190915E-05
51.4039	474	1.82019014088903E-05
51.5045	475	2.54009126263288E-05
51.618	476	1.77169360225223E-05
51.7329	477	1.72367147949088E-05
51.8491	478	1.79175639993258E-05
51.9578	479	1.81844853524098E-05
52.0656	480	1.80699388877445E-05
52.1757	481	1.78528312015831E-05
52.3133	482	1.78146282389808E-05
52.4515	483	1.78266134821501E-05
52.5572	484	1.77343520790027E-05
52.6649	485	1.7821432361405E-05
52.7753	486	1.7412435938251E-05
52.8833	487	1.79223705812219E-05
52.9905	488	1.81040219230073E-05
53.1008	489	1.81623875603164E-05
53.2067	490	1.85410463366979E-05
53.3168	491	2.01890796956248E-05
53.4246	492	1.98192850053372E-05
53.5428	493	1.83097685974144E-05
53.6559	494	1.81285542176196E-05
53.7722	495	1.76193062292053E-05
53.8796	496	1.7861570441394E-05
53.988	497	1.83638270379595E-05
54.0943	498	1.82197544273613E-05
54.2033	499	1.76767355193917E-05
54.3041	500	1.78717454134597E-05
54.4111	501	1.7852331816451E-05
54.521	502	1.74064433166664E-05
54.6289	503	1.74053197001192E-05
54.7401	504	1.72293488642109E-05
54.8506	505	1.73694263937527E-05
54.9575	506	4.08228618513455E-05
55.0638	507	1.71188599037435E-05
55.1703	508	1.65340174909643E-05
55.276	509	1.63598569261597E-05
55.3842	510	1.59173392760164E-05
55.4974	511	1.55011641915891E-05
55.6052	512	1.55410525790121E-05
55.7111	513	1.6398309581328E-05
55.8206	514	1.70583718796232E-05
55.9281	515	1.7034089277577E-05
56.0366	516	1.64503704813448E-05
56.1497	517	1.51914205634313E-05
56.2567	518	1.47422860602883E-05
56.3562	519	1.4544654394277E-05
56.4561	520	1.44314812387248E-05
56.5552	521	1.43767985667647E-05
56.6737	522	1.42055718896109E-05
56.7848	523	1.3748197531789E-05
56.8931	524	1.34329606671785E-05
57.0112	525	1.32419458541671E-05
57.1181	526	1.31385107086899E-05
57.2221	527	1.25762654731362E-05
57.3278	528	1.20923612801738E-05
57.4338	529	1.21059695250223E-05
57.5403	530	1.20077155002903E-05
57.6464	531	1.19943569480078E-05
57.7613	532	1.16480333589268E-05
57.8779	533	1.14489659606609E-05
57.9838	534	1.2085245042042E-05
58.0929	535	1.2414339844067E-05
58.1998	536	1.17846776156857E-05
58.3078	537	1.09538256022273E-05
58.4149	538	1.04692347547083E-05
58.5294	539	1.02689813167537E-05
58.6361	540	9.78732435688558E-06
58.7446	541	9.2966160414989E-06
58.8527	542	8.88062822649613E-06
58.9601	543	8.75422136494441E-06
59.0683	544	8.60165920710126E-06
59.1766	545	8.52182000911378E-06
59.2861	546	8.05133679157537E-06
59.3911	547	7.71706086880528E-06
59.512	548	7.41149959112842E-06
59.6275	549	7.10693708371567E-06
59.7528	550	6.8367697272733E-06
59.8591	551	6.60873799134815E-06
59.9672	552	6.42184310567614E-06
60.0744	553	6.22061586671411E-06
60.183	554	5.99596746505865E-06
60.2917	555	5.65267139834079E-06
60.4042	556	5.79152543430901E-06
60.5142	557	5.94235222881827E-06
60.6248	558	5.66018714457824E-06
60.7461	559	5.04520059676523E-06
60.8564	560	4.83468479434696E-06
60.9709	561	4.56351866764047E-06
61.0808	562	7.7608194910017E-06
61.1881	563	4.44218680749327E-06
61.2946	564	4.29945629443747E-06
61.4045	565	4.15007147449703E-06
61.5141	566	3.95009894067929E-06
61.6278	567	3.82616403553125E-06
61.7357	568	3.6509610042635E-06
61.8438	569	3.48359831956903E-06
61.9506	570	3.53224467374545E-06
62.0564	571	3.38759152793123E-06
62.1684	572	3.26217719432948E-06
62.2746	573	3.22645867275917E-06
62.3741	574	3.19886764421306E-06
62.4722	575	3.24402454477924E-06
62.5789	576	3.26835708533868E-06
62.6909	577	3.09469590566615E-06
62.7911	578	2.89134003757873E-06
62.9012	579	2.78321067186027E-06
63.0082	580	2.73211108822263E-06
63.1161	581	2.73835964468748E-06
63.2246	582	2.74552582133248E-06
63.3323	583	2.63921921134603E-06
63.442	584	2.644312939693E-06
63.5511	585	2.62853236952003E-06
63.6603	586	2.578949668221E-06
63.7752	587	2.59431200334588E-06
63.8766	588	2.54805021317503E-06
63.9744	589	2.43565110457749E-06
64.0782	590	2.38579374145583E-06
64.1751	591	2.510852263151E-06
64.2806	592	2.41071305954543E-06
64.3864	593	2.36235385181995E-06
64.4942	594	2.35321510390332E-06
64.6005	595	2.30787093391262E-06
64.7074	596	2.29629768347722E-06
64.813	597	2.39367778422817E-06
64.9215	598	2.58040412741812E-06
65.0266	599	2.38101837113055E-06
65.1369	600	2.2525765151657E-06
65.2434	601	2.29092929330762E-06
65.3502	602	2.25526695256465E-06
65.4558	603	2.21215753103991E-06
65.5612	604	2.21038471382111E-06
65.6744	605	2.17811819197613E-06
65.785	606	2.17576483954132E-06
65.8931	607	2.2338495727136E-06
66	608	2.22905547544586E-06
66.1081	609	2.22458597851395E-06
66.213	610	2.14489659606609E-06
66.3245	611	2.18616453491638E-06
66.4299	612	2.16510920928607E-06
66.535	613	2.18559648432867E-06
66.641	614	2.20638963276466E-06
66.766	615	2.141869073703E-06
66.8966	616	2.15535871458267E-06
67.0046	617	2.15117012178755E-06
67.1108	618	2.15218137667996E-06
67.2173	619	2.20691398715332E-06
67.3252	620	2.38617452261902E-06
67.4334	621	2.3095064202201E-06
67.5463	622	2.10949019020331E-06
67.6548	623	2.51878000212239E-06
67.7707	624	2.14736231015562E-06
67.8825	625	2.15176938394602E-06
67.9995	626	2.1507706136819E-06
68.1097	627	2.0787467930111E-06
68.2233	628	2.05722953613364E-06
68.3316	629	1.97544273613114E-06
68.4398	630	1.94680299880772E-06
68.5445	631	1.96108541358452E-06
68.648	632	1.98508711149397E-06
68.7593	633	1.94715256840016E-06
68.8732	634	1.85411087598394E-06
68.9787	635	1.87692653420476E-06
69.0853	636	1.87562189054726E-06
69.1905	637	1.82730637902083E-06
69.2959	638	1.96142249854866E-06
69.4085	639	1.92586627714626E-06
69.5172	640	1.74272302227882E-06
69.6249	641	1.69977590092199E-06
69.7305	642	1.6945198724071E-06
69.8383	643	1.72481382298046E-06
69.9467	644	1.67909511414071E-06
70.0545	645	1.652265647921E-06
70.1619	646	1.58477374732361E-06
70.268	647	1.60574168055582E-06
70.3769	648	1.59034813386018E-06
70.4842	649	1.57858761400026E-06
70.5922	650	1.542001410763E-06
70.7077	651	1.53716985961035E-06
70.8135	652	1.46598250903575E-06
70.922	653	1.44470870241016E-06
71.0277	654	1.4491220185147E-06
71.1345	655	1.41317877363496E-06
71.2457	656	1.403322159591E-06
71.3533	657	1.37342147480914E-06
71.4599	658	1.30828292664657E-06
71.5834	659	1.28780813623226E-06
71.7001	660	1.31630430033022E-06
71.8143	661	1.30722173324095E-06
71.9243	662	1.34685418578375E-06
72.0305	663	1.3294381293033E-06
72.1364	664	1.22524142149978E-06
72.2429	665	1.18314325486744E-06
72.3485	666	1.14703146750563E-06
72.4604	667	1.11880372291616E-06
72.5681	668	1.13422223886839E-06
72.6798	669	2.71787236964487E-06
72.7883	670	1.11988364326423E-06
72.8992	671	1.12522706417723E-06
73.0127	672	1.05166139191121E-06
73.1181	673	1.03073091256391E-06
73.2231	674	1.03829659731456E-06
73.328	675	1.02873961434983E-06
73.4335	676	9.7777111930935E-07





==> Tikz/news20_re_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0662862 1 0.238740578683798
0.130178 2 0.31559765289089
0.189735 3 0.233421644999747
0.24942 4 0.191300141635895
0.309758 5 0.198299104658809
0.369313 6 0.182350523546967
0.429354 7 0.148827077747989
0.489367 8 0.129672087611918
0.549043 9 0.123344630482068
0.609723 10 0.124019297890637
0.670209 11 0.102710051090091
0.730355 12 0.078530780514948
0.790601 13 0.08649843188831
0.851012 14 0.085193358288229
0.915462 15 0.087586625524812
0.976004 16 0.069671581769437
1.03636 17 0.066004223784714
1.09755 18 0.06410731448227
1.17418 19 0.058444344681066
1.23889 20 0.054967246699378
1.30068 21 0.038093859072285
1.36106 22 0.047837460164905
1.42235 23 0.044055845009864
1.48232 24 0.044165676058475
1.54142 25 0.043233914209115
1.60061 26 0.046192966260307
1.66038 27 0.038410579695483
1.71914 28 0.041290088016592
1.77906 29 0.05005425160605
1.83841 30 0.03768608680257
1.89819 31 0.037791871111336
1.95853 32 0.03279484293591
2.01842 33 0.032144013354242
2.07879 34 0.036429321159391
2.13845 35 0.032892596995296
2.19867 36 0.028686959380849
2.26493 37 0.026194483787749
2.33136 38 0.027846185947696
2.39435 39 0.025105025545045
2.45664 40 0.024580087510749
2.51957 41 0.023844529313572
2.58269 42 0.020538722241894
2.64328 43 0.020181091608073
2.70266 44 0.019372249481512
2.76141 45 0.016072575749912
2.8206 46 0.017843024432192
2.87918 47 0.018607605341697
2.9392 48 0.02475125196014
2.99842 49 0.016462327381254
3.05768 50 0.020952311700137
3.11755 51 0.017288115230917
3.17697 52 0.017750897870403
3.23592 53 0.018940260003035
3.2956 54 0.01637393140776
3.36605 55 0.014796841013708
3.43578 56 0.015308627143508
3.5012 57 0.014239781981891
3.56155 58 0.014443889422834
3.62212 59 0.012932937933128
3.68273 60 0.011482181698619
3.74434 61 0.010610046031666
3.80646 62 0.012014960291365
3.86795 63 0.011797384794375
3.92769 64 0.011097994334564
3.98777 65 0.011536306844049
4.04762 66 0.011975567808185
4.10776 67 0.010553834286003
4.16781 68 0.013561573675957
4.22715 69 0.010709697000354
4.28753 70 0.008677790985887
4.34813 71 0.009885995750923
4.40848 72 0.012845300723355
4.47509 73 0.008650981334412
4.54077 74 0.009324067985229
4.60505 75 0.009687009965097
4.66689 76 0.0086182912641
4.72869 77 0.008923440740553
4.79011 78 0.00885129495675
4.85131 79 0.007871730992969
4.91258 80 0.007797119227073
4.9753 81 0.007297410086499
5.03667 82 0.007306578481461
5.09861 83 0.007098740452223
5.16051 84 0.007092607112145
5.22032 85 0.007231144721534
5.2827 86 0.007699491628307
5.342 87 0.006845313369417
5.40429 88 0.008006095401892
5.46548 89 0.007804390712732
5.52514 90 0.007055933532298
5.59349 91 0.008190222064849
5.66001 92 0.006499949415752
5.72082 93 0.004911660933785
5.78325 94 0.006286015984622
5.84391 95 0.006047530224088
5.90467 96 0.005992298548232
5.96563 97 0.006416928018615
6.02658 98 0.005391768678234
6.08789 99 0.005343188830998
6.14931 100 0.005566676361981
6.21072 101 0.005751138145581
6.27246 102 0.004744429409682
6.33377 103 0.004057267691841
6.39567 104 0.00483435555668
6.45771 105 0.004995087004907
6.51683 106 0.004425969952957
6.57632 107 0.004455605999292
6.63517 108 0.005178018615003
6.69968 109 0.004345882442208
6.76315 110 0.005229348980727
6.82332 111 0.005409599625677
6.88266 112 0.004015093075016
6.94313 113 0.004594611512975
7.00383 114 0.005316341241337
7.06436 115 0.005034688148111
7.12468 116 0.003982839293844
7.18542 117 0.004486860741565
7.24609 118 0.004449441044059
7.30626 119 0.004392767717133
7.36825 120 0.004244960544287
7.42988 121 0.00351819136021
7.49145 122 0.003872976630077
7.55215 123 0.004040284030553
7.61333 124 0.003832528200718
7.67431 125 0.003525918104102
7.73478 126 0.003717411098184
7.79855 127 0.003849549800192
7.86383 128 0.003877276291163
7.92476 129 0.003926039506298
7.98398 130 0.003345724366432
8.04315 131 0.003598361070363
8.10298 132 0.004679049269058
8.16214 133 0.003286344782235
8.22183 134 0.004113112701705
8.2815 135 0.003659479488087
8.3413 136 0.002863137993829
8.40059 137 0.003165088016592
8.46096 138 0.003247470787597
8.52374 139 0.00351085032121
8.58598 140 0.003274887450048
8.64811 141 0.003041782588902
8.7104 142 0.003255791896403
8.77249 143 0.0029651917143
8.83296 144 0.002946772724973
8.89586 145 0.00292103798877
8.9614 146 0.002630305023016
9.02616 147 0.002858427335728
9.08593 148 0.002769980777986
9.14524 149 0.002729880115332
9.20516 150 0.00285059942334
9.26522 151 0.003124076837473
9.32543 152 0.003482832970813
9.38632 153 0.002674939298902
9.44638 154 0.002909321412312
9.50696 155 0.002940430724872
9.56731 156 0.003203114725075
9.62657 157 0.003025684151955
9.68657 158 0.002733749810309
9.74611 159 0.002461189235672
9.8066 160 0.00259131721382
9.86715 161 0.00283617658961
9.92772 162 0.002636261318226
9.98891 163 0.002531343264707
10.0558 164 0.002588022914664
10.1211 165 0.002567517325105
10.1817 166 0.002578848196672
10.2431 167 0.0025455953766
10.3052 168 0.002390630532652
10.3647 169 0.002319072790733
10.4236 170 0.002361304314836
10.4834 171 0.002787837017553
10.5431 172 0.002413943547979
10.6033 173 0.003200231422935
10.6637 174 0.002571304820679
10.724 175 0.002690588800647
10.7843 176 0.00297967777834
10.8444 177 0.002302531741616
10.9047 178 0.002529964843948
10.9653 179 0.002515953007234
11.0257 180 0.002565095604229
11.0856 181 0.00237311573676
11.1583 182 0.002569294096818
11.2227 183 0.00215748773332
11.2829 184 0.0024287520866
11.3444 185 0.002316094643128
11.4087 186 0.002193143305175
11.4687 187 0.002177835247104
11.5303 188 0.002017211290404
11.5925 189 0.001663393444281
11.6562 190 0.001869290303
11.7157 191 0.001996484394759
11.7749 192 0.00206366027619
11.8332 193 0.002039329252871
11.8923 194 0.002393899539683
11.9504 195 0.002374785016946
12.01 196 0.00240987151601
12.0699 197 0.002214616318478
12.1293 198 0.002165625474227
12.1885 199 0.002558475390763
12.2557 200 0.002183475390763
12.3191 201 0.002181768172391
12.3788 202 0.001966848348424
12.4383 203 0.002056243360817
12.4985 204 0.001698960493702
12.5591 205 0.002076748950377
12.6203 206 0.002004679042946
12.6811 207 0.002020973493854
12.7412 208 0.001958527239618
12.8021 209 0.00195139486064
12.863 210 0.001914582174111
12.9212 211 0.001774033840862
12.9806 212 0.001546271940918
13.0389 213 0.001768507511761
13.0984 214 0.001963155698316
13.1577 215 0.002298270018716
13.2172 216 0.001865958065658
13.2769 217 0.002036161414336
13.3392 218 0.002314962820578
13.4108 219 0.001878616773737
13.4793 220 0.001776461884769
13.5399 221 0.001887993828722
13.6006 222 0.00172509990389
13.6613 223 0.001811940411756
13.7219 224 0.001850213718448
13.783 225 0.001668869189135
13.8445 226 0.001561845566291
13.9055 227 0.001555800748647
13.9666 228 0.00160467777834
14.0279 229 0.001539961555971
14.0896 230 0.001596223885882
14.1504 231 0.001580131771966
14.2098 232 0.001571652587384
14.2693 233 0.001435726389802
14.3291 234 0.001297214072538
14.3873 235 0.00146268147099
14.4489 236 0.001869815114573
14.5171 237 0.001903637007436
14.5787 238 0.00160536698872
14.638 239 0.001669362385553
14.6981 240 0.001574105923415
14.7582 241 0.001746155597147
14.8184 242 0.001760325509636
14.879 243 0.001425046790429
14.9394 244 0.001595363953665
15.0001 245 0.00153386615408
15.0612 246 0.001352369872022
15.1219 247 0.001348835297688
15.183 248 0.001322917193586
15.243 249 0.001323182760888
15.3043 250 0.001233427335728
15.3666 251 0.001321266882493
15.4302 252 0.001365104456472
15.49 253 0.001333305933532
15.5496 254 0.001326635135819
15.6133 255 0.001150747382265
15.6758 256 0.001445084475694
15.735 257 0.001706548130912
15.7948 258 0.001413014062421
15.8543 259 0.001411262582832
15.9139 260 0.001567940968183
15.974 261 0.001595035156052
16.0342 262 0.001396352875715
16.0939 263 0.001347880520006
16.1533 264 0.001371231473519
16.2122 265 0.001344807526936
16.2729 266 0.001234306237038
16.3349 267 0.001394582427032
16.3954 268 0.001225820729425
16.4558 269 0.001153516869847
16.5165 270 0.001050754969902
16.5794 271 0.001196867570439
16.6402 272 0.001222128079316
16.7156 273 0.001193756639183
16.778 274 0.001122047144519
16.8368 275 0.001122262127573
16.8948 276 0.001096559006525
16.9533 277 0.001178676210228
17.0131 278 0.0012972267186
17.0729 279 0.001600112549952
17.1317 280 0.001394500227629
17.1914 281 0.001287704233902
17.2513 282 0.001116147756589
17.3115 283 0.001393400020234
17.3714 284 0.001405717284638
17.4351 285 0.001416921695584
17.4959 286 0.001338920785068
17.5572 287 0.001244220749659
17.6185 288 0.001208318579594
17.6808 289 0.001229665132278
17.7416 290 0.001293363346654
17.8061 291 0.001161300521018
17.8701 292 0.001090874601649
17.931 293 0.001270644696242
17.9924 294 0.001200907987253
18.0519 295 0.001244486316961
18.1116 296 0.001223740452223
18.1699 297 0.001165056401437
18.229 298 0.001251542819566
18.288 299 0.001712409580657
18.3467 300 0.001240003287976
18.406 301 0.001280047043351
18.4653 302 0.001209336587587
18.5257 303 0.001541295715514
18.586 304 0.001249222267186
18.6459 305 0.001259838636249
18.7063 306 0.001329847235571
18.7661 307 0.001276638929637
18.8261 308 0.001266939400071
18.8941 309 0.001252396428752
18.9586 310 0.001193541656128
19.0216 311 0.001191157873438
19.082 312 0.001248147351915
19.1434 313 0.001318668116748
19.205 314 0.001179921847337
19.2664 315 0.001168736405483
19.326 316 0.001160004299661
19.3874 317 0.001220755981587
19.4499 318 0.0011962479134
19.5125 319 0.001216304567758
19.5726 320 0.001678859578127
19.6319 321 0.001303353735647
19.6921 322 0.001343150892812
19.7508 323 0.001478855784309
19.8101 324 0.001376460620163
19.8701 325 0.001049895037685
19.9317 326 0.001352818807223
19.9948 327 0.00126203905104
20.0583 328 0.0011406811169
20.1213 329 0.001110912286914
20.1808 330 0.00117918837574
20.2415 331 0.001219864434215
20.3023 332 0.001195324750873
20.3636 333 0.001214287520866
20.425 334 0.000943522687035
20.4868 335 0.001199972178664
20.5474 336 0.001192118974151
20.607 337 0.001225213718448
20.6666 338 0.001126896909302
20.7279 339 0.001299869745561
20.7884 340 0.001118398755628
20.8489 341 0.001672960190197
20.9125 342 0.001203943042137
20.9725 343 0.000985191461379
21.0324 344 0.001210481056199
21.0927 345 0.001479235166169
21.1629 346 0.001257663513582
21.2249 347 0.001139663108908
21.2838 348 0.001269601396125
21.3436 349 0.001256620213466
21.4063 350 0.001144917547676
21.466 351 0.001284150690475
21.526 352 0.000996231473519
21.586 353 0.001207844352269
21.6464 354 0.001165783550003
21.7074 355 0.00122742045627
21.7681 356 0.001118405078659
21.8289 357 0.00110078911427
21.8883 358 0.001096091102231
21.9467 359 0.001068099043958
22.0059 360 0.001150039202792
22.0646 361 0.001094440791138
22.1244 362 0.001628351206434
22.1843 363 0.001207578784966
22.2569 364 0.001261292933381
22.3216 365 0.001319344681066
22.381 366 0.001348373716425
22.4405 367 0.001132442207497
22.4996 368 0.00107927816278
22.5596 369 0.001189627699934
22.6206 370 0.00114180661642
22.6806 371 0.001147902018312
22.7414 372 0.001177759370732
22.801 373 0.001084052051191
22.8608 374 0.001112221154333
22.9215 375 0.001057697657949
22.9819 376 0.001049395518236
23.0426 377 0.000857883555061
23.1028 378 0.000995871060752
23.1612 379 0.000981403965805
23.2206 380 0.000944458495624
23.2794 381 0.001003414436744
23.349 382 0.001260793413931
23.4134 383 0.001185157317011
23.4742 384 0.00107971445192
23.5333 385 0.001128123577318
23.5936 386 0.001316429763772
23.6539 387 0.001063167079771
23.7136 388 0.001061927765694
23.7742 389 0.001098348424301
23.8335 390 0.001035326774243
23.8938 391 0.001054858617027
23.954 392 0.001061813951136
24.0145 393 0.000943510040973
24.0748 394 0.000835025797967
24.136 395 0.001060941372857
24.1971 396 0.000985229399565
24.2573 397 0.00093984900602
24.3188 398 0.000888430117861
24.3798 399 0.001026367039304
24.4426 400 0.000905192473064
24.5099 401 0.000942542617229
24.5728 402 0.000876599726845
24.6338 403 0.001264536648288
24.6943 404 0.000972444230867
24.7548 405 0.000933854772624
24.8142 406 0.000949845718043
24.8739 407 0.000987524659821
24.9334 408 0.000849309525014
24.993 409 0.000983092215084
25.0516 410 0.001069724062927
25.1109 411 0.000886387778846
25.1702 412 0.000915499013607
25.2301 413 0.000902087864839
25.2902 414 0.000867323840356
25.3499 415 0.000872091405736
25.4132 416 0.000855853862107
25.4733 417 0.000783322373413
25.5334 418 0.000794817643786
25.6001 419 0.000831693560625
25.6634 420 0.000753490313116
25.7222 421 0.00077790985887
25.7817 422 0.000796878951894
25.8405 423 0.000806496282058
25.9001 424 0.000821842278315
25.9582 425 0.0010356239567
26.0173 426 0.000828468814811
26.0766 427 0.000981739086448
26.1358 428 0.00072773660782
26.1953 429 0.000855145682634
26.2541 430 0.000758055541504
26.3141 431 0.000815361171531
26.374 432 0.000784732409328
26.4333 433 0.000756519044969
26.4938 434 0.000793205270879
26.5532 435 0.000782158935707
26.6141 436 0.000702197885578
26.6868 437 0.000677740401639
26.7509 438 0.000622651626284
26.8115 439 0.000706959127928
26.8719 440 0.000733054276898
26.9318 441 0.000657734331529
26.9905 442 0.00064224922859
27.049 443 0.000657285396328
27.1086 444 0.000834425110021
27.1678 445 0.000696620972229
27.227 446 0.000909011583793
27.2861 447 0.000665309322677
27.3454 448 0.000805060954019
27.4069 449 0.00072014264758
27.4679 450 0.000592094946634
27.5278 451 0.000657987252769
27.5872 452 0.000664462036522
27.6465 453 0.000703013556578
27.7059 454 0.000657494056351
27.7707 455 0.000653624361374
27.8424 456 0.000719168900804
27.9057 457 0.000645600435025
27.9659 458 0.000663431382468
28.0266 459 0.000497451186201
28.0877 460 0.000626855809601
28.1489 461 0.000605392913147
28.2099 462 0.000609587611918
28.2689 463 0.00063114598614
28.328 464 0.000610318554302
28.3871 465 0.000630597779352
28.4463 466 0.00057580745106
28.5057 467 0.00087575244069
28.5645 468 0.000616071247913
28.6244 469 0.000691461378927
28.683 470 0.000727129596844
28.7428 471 0.000582683747281
28.8021 472 0.000638739946381
28.8618 473 0.000621700010117
28.9366 474 0.000631415347261
28.9996 475 0.000636748191613
29.0595 476 0.000615023521675
29.1188 477 0.000571731625272
29.1788 478 0.000533354620871
29.2393 479 0.000539087713086
29.2994 480 0.000449932343568
29.3605 481 0.000598708204765
29.4246 482 0.000585185138348
29.4852 483 0.00054815873337
29.5431 484 0.000527027163741
29.6024 485 0.000513824042693
29.6615 486 0.000530150108756
29.7202 487 0.000526721761344
29.7793 488 0.000656589862917
29.8394 489 0.000645613081087
29.8984 490 0.000572449289291
29.9581 491 0.000664689665638
30.0261 492 0.000571400298447
30.0893 493 0.000562580302494
30.1495 494 0.000551006626536
30.2092 495 0.000511325813142
30.2695 496 0.000520033259143
30.3302 497 0.000563518007992
30.3907 498 0.000550756866812
30.4511 499 0.000560164272346
30.5121 500 0.000502878876018
30.5728 501 0.000490769639334
30.6335 502 0.000404304087207
30.6938 503 0.000526262709292
30.7547 504 0.00052714730133
30.8139 505 0.000465366862259
30.8732 506 0.000406209848753
30.9316 507 0.000472116065557
30.9909 508 0.000487617608377
31.0496 509 0.000536575572867
31.1141 510 0.000593068693409
31.1785 511 0.000594133491831
31.2408 512 0.000540650766351
31.2997 513 0.000588046942182
31.3601 514 0.000571177095452
31.4243 515 0.000485801633871
31.4844 516 0.000487941347564
31.544 517 0.000513011533209
31.6046 518 0.000495193864131
31.6643 519 0.000456860488644
31.7252 520 0.000415911907532
31.7858 521 0.000439415246092
31.8477 522 0.000472488492084
31.9088 523 0.000488846173302
31.9699 524 0.00044702691082
32.0306 525 0.000431903485255
32.0898 526 0.000453609186099
32.1493 527 0.000489016895139
32.2093 528 0.000405188046942
32.2734 529 0.00044444332035
32.3362 530 0.000508780793161
32.3949 531 0.000577203576306
32.4546 532 0.000498619050028
32.5149 533 0.000491503110931
32.5747 534 0.000548837826901
32.6348 535 0.000487066240073
32.6938 536 0.000510325509636
32.7544 537 0.000457488997926
32.814 538 0.000454412843341
32.8743 539 0.000527127067631
32.9347 540 0.00044363586929
32.9956 541 0.000435987530983
33.0565 542 0.000427376827356
33.1169 543 0.000445133795336
33.1774 544 0.000433087156659
33.2381 545 0.000349294982043
33.2992 546 0.000412252137184
33.3708 547 0.000414873033537
33.4354 548 0.000398533056806
33.4956 549 0.000411428878547
33.555 550 0.000474088218929
33.6141 551 0.000497474581415
33.674 552 0.000419332667307
33.7333 553 0.000415587536041
33.7929 554 0.000452957913906
33.8524 555 0.000518522687035
33.9124 556 0.00049143355759
33.972 557 0.000413275835905
34.032 558 0.0004336663463
34.0919 559 0.000426847589661
34.1512 560 0.000417092417421
34.2115 561 0.000394985836411
34.2719 562 0.000384970155294
34.3318 563 0.000403367646315
34.3927 564 0.000394630482068
34.4544 565 0.000391807248723
34.521 566 0.000374894405382
34.5847 567 0.000366056704942
34.6432 568 0.000372382265163
34.7023 569 0.000371621604532
34.7614 570 0.000428231068845
34.8209 571 0.00039238580606
34.8802 572 0.000507878496636
34.9397 573 0.000372498608933
35.006 574 0.00050986139916
35.0648 575 0.000381366027619
35.1248 576 0.000292755703374
35.1846 577 0.000384674237442
35.2444 578 0.000383344504021
35.3041 579 0.000391226794476
35.3642 580 0.000345434771612
35.4274 581 0.00034834210127
35.4879 582 0.000381307855734
35.5485 583 0.000350761292933
35.6197 584 0.000357701451768
35.6837 585 0.000357954373008
35.7441 586 0.00029743474632
35.8044 587 0.000342817669078
35.8666 588 0.000321165081694
35.9257 589 0.000335239516415
35.9842 590 0.000350474859629
36.0426 591 0.000326105898123
36.1011 592 0.00033841557489
36.1606 593 0.000439941322272
36.2195 594 0.000352859906925
36.2789 595 0.000400928853255
36.3384 596 0.000348804947139
36.3981 597 0.0003883972381
36.4582 598 0.000331871237797
36.5178 599 0.000356727704993
36.578 600 0.000341876169761
36.6385 601 0.000321407253781
36.707 602 0.000329098588699
36.7714 603 0.000334237948303
36.8318 604 0.000307925287066
36.8917 605 0.00032136425717
36.9531 606 0.000273575421114
37.0144 607 0.000312357099499
37.0758 608 0.000315266958369
37.1372 609 0.000293121174566
37.197 610 0.000299532728008
37.2567 611 0.000296454044211
37.316 612 0.000369233395721
37.3757 613 0.000296904244018
37.4452 614 0.000418486013455
37.5055 615 0.000318749051545
37.5655 616 0.000384927790986
37.6261 617 0.000281603773585
37.6862 618 0.000358179472912
37.7463 619 0.000310438691891
37.8178 620 0.000319648186555
37.8861 621 0.000320702235824
37.9462 622 0.000296060119379
38.0064 623 0.000306206054934
38.067 624 0.000316997571956
38.1276 625 0.000289948909909
38.1889 626 0.000280705903182
38.2499 627 0.000287205979058
38.311 628 0.000294247306389
38.3726 629 0.000282871541302
38.4354 630 0.000303665461075
38.4951 631 0.000283412792756
38.5538 632 0.000285236987202
38.6134 633 0.000320307046386
38.6733 634 0.00030650703121
38.7331 635 0.000380636982144
38.7928 636 0.000310129495675
38.8528 637 0.000353327178916
38.9207 638 0.000309779199757
38.9836 639 0.000283981233244
39.0456 640 0.000280145682634
39.1054 641 0.000319186605291
39.1643 642 0.000291331124488
39.2236 643 0.000279824472659
39.2839 644 0.000307435884466
39.3446 645 0.000291683317315
39.4065 646 0.00030734293591
39.4691 647 0.000268743360817
39.5306 648 0.00020780388487
39.5917 649 0.000258240806313
39.6524 650 0.000255474480247
39.7126 651 0.000263727932622
39.772 652 0.000252613308716
39.8306 653 0.000262788962517
39.8889 654 0.000300733471597
39.9486 655 0.000257253781173
40.0086 656 0.000289524002226
40.079 657 0.00033176184936
40.1404 658 0.000308567074713
40.1993 659 0.000312087738378
40.2594 660 0.000235082072942
40.3194 661 0.000323908644848
40.3788 662 0.000274595326015
40.4389 663 0.000280581339471
40.4994 664 0.00028386615408
40.5601 665 0.0002628262684
40.6211 666 0.000266524609237
40.6816 667 0.000281261697607
40.7428 668 0.000261619201781
40.8035 669 0.000222902650615
40.8646 670 0.000215179068238
40.9295 671 0.000241383605645
40.9899 672 0.000254059385907
41.0484 673 0.000239452551975
41.1078 674 0.000233918635237
41.1738 675 0.000274824852041
41.2367 676 0.000274709772877
41.2952 677 0.000325107491527
41.3548 678 0.000265686175325
41.4177 679 0.000293563786737
41.4819 680 0.000308551899439
41.5449 681 0.000267454094795
41.6056 682 0.000251228564925
41.6651 683 0.00024113384592
41.7249 684 0.0002559543983
41.7851 685 0.00025620099651
41.8459 686 0.000237087738378
41.9058 687 0.000235764327988
41.967 688 0.000217702589914
42.0282 689 0.000246364889473
42.0895 690 0.000251650943396
42.1508 691 0.000243663690627
42.2114 692 0.000249751504881
42.283 693 0.000210869922606
42.3458 694 0.000208410895847
42.4051 695 0.000221224518185
42.4646 696 0.000259722924781
42.5234 697 0.000285603723001
42.5831 698 0.000252784030553
42.6427 699 0.000227168167333
42.7027 700 0.000242039303961
42.7625 701 0.000278866533461
42.8224 702 0.000225747382265
42.8826 703 0.000197157797562
42.9417 704 0.000243993120542
43.002 705 0.000216248292782
43.0614 706 0.000219844832819
43.1218 707 0.000235073853002
43.1824 708 0.000232231650564
43.2423 709 0.000208163033032
43.3031 710 0.000216026354393
43.3721 711 0.000201255121655
43.4387 712 0.000152934518691
43.5005 713 0.000200693636502
43.5631 714 0.000201079973696
43.6234 715 0.000189786408013
43.6839 716 0.000146115129749
43.7445 717 0.000184576230462
43.8051 718 0.000204537407051
43.8659 719 0.000224042060802
43.9259 720 0.000243489174971
43.9869 721 0.000210518362082
44.0472 722 0.000219925135313
44.1084 723 0.000221283322373
44.1697 724 0.000238688097526
44.2311 725 0.00018484495928
44.2923 726 0.00018544248571
44.3539 727 0.000199155243057
44.4156 728 0.000212550584248
44.4827 729 0.00017865407962
44.5468 730 0.000176377788457
44.6078 731 0.000170139486064
44.6688 732 0.000181263594517
44.7311 733 0.000193458192119
44.7936 734 0.000187792124033
44.8561 735 0.000179693585917
44.9161 736 0.000173238403561
44.9769 737 0.000177751783095
45.0375 738 0.000140514821185
45.0983 739 0.00018471660175
45.159 740 0.000242304871263
45.2198 741 0.000193824927917
45.2809 742 0.000211155723608
45.342 743 0.000201132454854
45.4038 744 0.000191852142243
45.466 745 0.000180542768982
45.5274 746 0.000192891016238
45.5968 747 0.00018053834286
45.6596 748 0.000179857984724
45.7201 749 0.000182433355253
45.7818 750 0.000186126637665
45.8437 751 0.000169426880469
45.9064 752 0.000176647149578
45.9686 753 0.000184678031261
46.031 754 0.000165152511508
46.0936 755 0.000172540340938
46.1552 756 0.000161876549143
46.2157 757 0.000171145480297
46.2762 758 0.000187477869391
46.3368 759 0.00016710443118
46.3976 760 0.000179142849917
46.4584 761 0.000235941372856
46.5192 762 0.000166575193485
46.5801 763 0.000182987885073
46.6416 764 0.000201590874602
46.7071 765 0.000199145758511
46.7701 766 0.000201762861045
46.83 767 0.000176951919672
46.891 768 0.000179880115332
46.9527 769 0.000172254539936
47.0135 770 0.000173754995194
47.0746 771 0.000141631468461
47.1355 772 0.000167227730285
47.1975 773 0.000180845009864
47.2596 774 0.000191547372148
47.3217 775 0.000184279680308
47.3841 776 0.000182789974202
47.4503 777 0.000182693864131
47.5111 778 0.000164250214983
47.5716 779 0.00017030578178
47.6321 780 0.000208049218473
47.6915 781 0.000214797789468
47.7512 782 0.00019704524761
47.822 783 0.000183928119784
47.8853 784 0.000222717385806
47.9451 785 0.000177045500531
48.0048 786 0.000194475567808
48.0659 787 0.000160051722394
48.1286 788 0.000174323435682
48.1902 789 0.000164788937225
48.2518 790 0.00018903143811
48.3132 791 0.000178155192473
48.3748 792 0.000168276721129
48.4369 793 0.000166956472255
48.499 794 0.000164326723658
48.561 795 0.000163603368911
48.6233 796 0.000173961758308
48.6858 797 0.000131070109768
48.7484 798 0.000164413981486
48.8087 799 0.000160659365674
48.8693 800 0.000139819920077
48.9339 801 0.000166292553999
48.9963 802 0.000170283651171
49.0558 803 0.000167974480247
49.1156 804 0.00017877042339
49.1766 805 0.000221848601346
49.2379 806 0.000171605796955
49.2989 807 0.000213343492336
49.3605 808 0.000186786129799
49.4227 809 0.000198226389802
49.4838 810 0.000172652258587
49.5448 811 0.000170614977996
49.6064 812 0.000159680560473
49.6672 813 0.000151343644089
49.7291 814 0.000157000227629
49.7909 815 0.000164044716475
49.853 816 0.000166799028782
49.915 817 0.000168752213061
49.9776 818 0.000145978552279
50.0444 819 0.000153784966361
50.1064 820 0.000148098664576
50.1656 821 0.000125768880571
50.2261 822 0.000145957053973
50.2865 823 0.000167958040366
50.3471 824 0.000200741059234
50.4075 825 0.000170677576003
50.4684 826 0.000160969826496
50.5305 827 0.000142273256108
50.5918 828 0.000188465526835
50.6531 829 0.000160358389398
50.7137 830 0.000152578532045
50.775 831 0.000153697708534
50.8364 832 0.00015758763721
50.8981 833 0.000145620036421
50.9595 834 0.000153087536041
51.0215 835 0.000152578532045
51.0839 836 0.000134566113612
51.1503 837 0.000139209115282
51.2144 838 0.000145101547878
51.2758 839 0.000143627017047
51.338 840 0.000136167105063
51.3989 841 0.000134139309019
51.463 842 0.000134906924984
51.5231 843 0.000105998027214
51.5836 844 0.00013149059133
51.6442 845 0.000163211973292
51.7046 846 0.000157172214073
51.7654 847 0.000150582351156
51.8259 848 0.000172322828671
51.8868 849 0.000149683216146
51.9473 850 0.000151425843492
52.0081 851 0.000135664424098
52.0689 852 0.000137067504679
52.1306 853 0.000140577419192
52.1918 854 0.000135665688705
52.2572 855 0.000138364990642
52.3212 856 0.000145357630634
52.3818 857 0.000133097273509
52.4435 858 0.000125440715261
52.5058 859 9.24313318832516E-05
52.5677 860 0.000117380115332
52.63 861 0.000117227730285
52.6899 862 0.000121475542516
52.7504 863 0.000100111285346
52.8107 864 0.000119074687642
52.8713 865 0.000120171101219
52.9306 866 0.000119285244575
52.9914 867 0.000180244954221
53.0522 868 0.000121292174617
53.1134 869 0.000126728084375
53.1738 870 0.000140117102534
53.2346 871 0.000143033916738
53.2959 872 0.000141518286206
53.3624 873 0.000131104254135
53.4262 874 0.00011757549699
53.4888 875 0.000125798598816
53.5497 876 0.000119798674693
53.6116 877 0.000123978830492
53.6735 878 0.000108825054378
53.7356 879 0.000110249000961
53.7979 880 0.000115932141231
53.8601 881 0.000113809499722
53.9226 882 0.000114011836714
53.9819 883 0.000115313116496
54.0419 884 0.000108008118772
54.1021 885 0.000109022332946
54.1632 886 0.000114268551773
54.2239 887 0.000153969598867
54.2845 888 0.000110112423491
54.3454 889 0.00014273041125
54.407 890 0.000109480120391
54.4793 891 8.80399868480955E-05
54.5422 892 0.000106999595326
54.6024 893 0.000120258359047
54.6634 894 0.000109714704841
54.7247 895 0.000105166548637
54.7859 896 0.000108745384187
54.8473 897 0.000107520613081
54.9093 898 0.000108460847792
54.9711 899 9.99879862410845E-05
55.0327 900 0.000100644949163
55.0947 901 9.77407810207901E-05
55.1571 902 9.8756259800698E-05
55.2196 903 9.40715261267641E-05
55.28 904 9.52792250493196E-05
55.3403 905 0.000100023395215
55.4009 906 9.67879002478628E-05
55.4643 907 9.40127219383884E-05
55.5287 908 0.000113459836107
55.5933 909 0.00012252453336
55.656 910 0.000104847235571
55.7158 911 0.00010132341039
55.7763 912 0.000122007309424
55.8365 913 0.000109791845819
55.8977 914 0.000105666700389
55.9588 915 9.671581769437E-05
56.0201 916 9.77749253882341E-05
56.0813 917 9.88036825332591E-05
56.1428 918 9.4725959836107E-05
56.2046 919 8.47248216905256E-05
56.2665 920 8.23448328190602E-05
56.3284 921 9.42985229399565E-05
56.3902 922 9.06469725327533E-05
56.4521 923 8.8545829328747E-05
56.5144 924 9.36472507461177E-05
56.5746 925 8.33217411098184E-05
56.6382 926 8.31200364206586E-05
56.7071 927 8.96201122970307E-05
56.7697 928 8.74949415751935E-05
56.8297 929 0.000112313470585
56.8895 930 9.74461277758106E-05
56.9503 931 0.000102795412009
57.0115 932 0.00011149463807
57.072 933 8.48841620719308E-05
57.1334 934 7.17025393292529E-05
57.1945 935 9.04920582730538E-05
57.2556 936 9.30351813445293E-05
57.317 937 8.62606859224038E-05
57.3786 938 9.04598108149122E-05
57.4452 939 8.59578127371137E-05
57.5072 940 9.04699276645253E-05
57.5691 941 8.79147908341342E-05
57.6314 942 8.0144418028226E-05
57.6928 943 7.63834791845819E-05
57.7554 944 7.83132682482675E-05
57.8231 945 8.19711416864788E-05
57.8866 946 8.08096008902828E-05
57.9478 947 6.30157064090242E-05
58.0094 948 8.03277859274622E-05
58.0707 949 9.45716778795083E-05
58.1324 950 0.000108368531539
58.1942 951 8.53805200060701E-05
58.2549 952 9.12495573878294E-05
58.3159 953 0.00010970016187
58.3771 954 8.91509433962264E-05
58.4385 955 8.4096312408316E-05
58.4992 956 8.48019626688249E-05
58.5603 957 8.02999645910264E-05
58.6209 958 8.44548282664778E-05
58.6824 959 9.20728160250898E-05
58.7439 960 8.20691486671051E-05
58.8057 961 8.01128028731853E-05
58.8703 962 8.06787141484142E-05
58.9369 963 7.69885932520613E-05
59.0018 964 7.98586170266579E-05
59.0649 965 7.94539430421367E-05
59.1273 966 7.8536471242855E-05
59.1877 967 8.50808083362841E-05
59.2481 968 8.91060498760686E-05
59.3086 969 7.68994385148465E-05
59.3693 970 7.54369214426627E-05
59.4307 971 7.90707673630431E-05
59.4923 972 0.000116184430168
59.5531 973 8.86843037078254E-05
59.6135 974 9.40474986089332E-05
59.6736 975 0.000103733117507
59.7347 976 8.28266477818807E-05
59.7957 977 9.54126410035915E-05
59.8566 978 8.67083565177804E-05
59.918 979 8.96289645404421E-05
59.9838 980 9.36194294096818E-05
60.0472 981 8.70226111588851E-05
60.1104 982 8.44023471091102E-05
60.1718 983 8.34172188780414E-05
60.2336 984 8.6106403965805E-05
60.2955 985 8.54652486215793E-05
60.3579 986 7.22874196975062E-05
60.4203 987 8.57447265921392E-05
60.4807 988 7.94185340684911E-05
60.541 989 7.54109970155294E-05
60.6014 990 7.98605139359603E-05
60.662 991 8.58092215084223E-05
60.7215 992 0.000111453538368
60.7821 993 0.000109583818099
60.8428 994 9.38875259244271E-05
60.9057 995 8.19913753857049E-05
60.9678 996 8.33754868733876E-05
61.0289 997 8.92141737063078E-05
61.0935 998 0.000100116976074
61.1572 999 9.49674996206181E-05
61.2208 1000 9.01841266629572E-05
61.281 1001 8.31775760028327E-05
61.3425 1002 7.79617077242147E-05
61.4044 1003 7.40445900146694E-05
61.4677 1004 8.95707926551672E-05
61.5294 1005 8.94354797915929E-05
61.5914 1006 8.07109616065557E-05
61.6542 1007 8.26850118872983E-05
61.7161 1008 7.86426981637918E-05
61.7765 1009 8.32155141888816E-05
61.837 1010 7.67413627396429E-05
61.8975 1011 7.98693661793717E-05
61.9581 1012 9.15429460266073E-05
62.0187 1013 0.000109885426678
62.0793 1014 8.75467904294603E-05
62.1401 1015 0.000100386969498
62.2085 1016 9.23965552127068E-05
62.2719 1017 9.72690829075826E-05
62.3334 1018 8.61399160301482E-05
62.3947 1019 8.18111690019728E-05
62.4553 1020 8.07274014871769E-05
62.5162 1021 9.2153750821994E-05
62.5775 1022 8.06919925135313E-05
62.6388 1023 8.04593049724316E-05
62.6999 1024 8.06578481460873E-05
62.762 1025 8.53798877029693E-05
62.823 1026 7.43076281046082E-05
62.8851 1027 7.63411148768273E-05
62.9472 1028 7.50746117658961E-05
63.0103 1029 7.72668066164196E-05
63.07 1030 7.72155900652537E-05
63.1303 1031 7.88779149172948E-05
63.1905 1032 8.5728286711518E-05
63.2506 1033 9.47993069958015E-05
63.3166 1034 9.35580960089028E-05
63.3795 1035 8.48032272750266E-05
63.4421 1036 0.000100837169305
63.5058 1037 6.37045374070515E-05
63.5686 1038 7.71182153877283E-05
63.6308 1039 7.74128686327078E-05
63.6919 1040 7.87419697506196E-05
63.7524 1041 8.26097678183014E-05
63.8147 1042 8.17428802670848E-05
63.8754 1043 7.84669179017654E-05
63.9365 1044 7.47338003945571E-05
63.998 1045 7.45972229247812E-05
64.0586 1046 7.84530072335475E-05
64.1201 1047 7.00996509686883E-05
64.1822 1048 7.99635793413931E-05
64.2433 1049 7.59528807729273E-05
64.3051 1050 7.57625575395822E-05
64.365 1051 7.08381809904396E-05
64.4342 1052 7.46699377813749E-05
64.5034 1053 7.53604127674642E-05
64.563 1054 9.3233724518185E-05
64.6224 1055 9.03466285598664E-05
64.6826 1056 7.94115787343821E-05
64.7429 1057 9.14525266831908E-05
64.8026 1058 7.64492387070666E-05
64.8628 1059 9.33077039809803E-05
64.9236 1060 8.66400677828924E-05
64.9842 1061 8.06932571197329E-05
65.0476 1062 8.18800900399615E-05
65.1083 1063 7.64353280388487E-05
65.1691 1064 8.30681875663918E-05
65.2302 1065 7.89752895948202E-05
65.2912 1066 8.41804087207244E-05
65.3524 1067 6.28349309525014E-05
65.4146 1068 8.08209823460974E-05
65.4785 1069 8.45389245788861E-05
65.5525 1070 7.928575041732E-05
65.6242 1071 7.68045930497243E-05
65.6846 1072 7.9020183114978E-05
65.7435 1073 7.47578279123881E-05
65.8057 1074 8.51301279781476E-05
65.8655 1075 9.62928069199251E-05
65.9257 1076 9.60095351307603E-05
65.9846 1077 8.17915676058475E-05
66.0434 1078 0.000103616773737
66.1024 1079 8.43125600687946E-05
66.1625 1080 8.17725985128231E-05
66.2229 1081 9.07386564823714E-05
66.2824 1082 8.21153067934645E-05
66.3418 1083 8.1496914360868E-05
66.4025 1084 8.8229045475239E-05
66.4624 1085 8.46413576812181E-05
66.5233 1086 7.91441145227376E-05
66.5844 1087 8.38800647478375E-05
66.6467 1088 7.76657898730335E-05
66.7248 1089 5.99055339167383E-05
66.791 1090 7.53091962162982E-05
66.8557 1091 7.8808993879306E-05
66.9197 1092 7.43006727704993E-05
66.9816 1093 7.28691385502555E-05
67.0433 1094 7.43076281046082E-05
67.1037 1095 7.84397288684304E-05
67.1643 1096 7.83714401335424E-05
67.225 1097 0.000106792199909
67.2857 1098 8.20419596337701E-05
67.3464 1099 9.16093378521928E-05
67.4087 1100 8.20394304213668E-05
67.4771 1101 9.31534220243816E-05
67.5368 1102 7.41369062673883E-05
67.5979 1103 8.43631443168597E-05
67.6593 1104 7.70581465931509E-05
67.7198 1105 8.3912312205979E-05
67.7889 1106 7.78194395265314E-05
67.8514 1107 7.48792301077444E-05
67.9133 1108 7.23474884920836E-05
67.9739 1109 5.66742121503364E-05
68.0361 1110 7.04240224594061E-05
68.0979 1111 8.35228134958774E-05
68.1602 1112 7.02229500733472E-05
68.2223 1113 7.31581010673276E-05
68.2815 1114 6.99934240477515E-05
68.3419 1115 7.3102458394456E-05
68.4027 1116 7.44802468511305E-05
68.4642 1117 8.44605189943851E-05
68.5248 1118 8.53900045525823E-05
68.5855 1119 6.91271687996358E-05
68.6459 1120 8.55234205068542E-05
68.706 1121 6.04945242551469E-05
68.767 1122 7.63973898527998E-05
68.8281 1123 6.85701097678183E-05
68.897 1124 7.46566594162578E-05
68.9596 1125 7.01356922454348E-05
69.0213 1126 6.62426020537205E-05
69.0825 1127 7.5711973291517E-05
69.1433 1128 6.55913298598816E-05
69.2052 1129 6.55198796094896E-05
69.267 1130 6.2928575041732E-05
69.3292 1131 4.82280337902777E-05
69.3912 1132 6.15382669836613E-05
69.4548 1133 5.93840103191866E-05
69.5173 1134 6.27902271232738E-05
69.5777 1135 6.2331491223633E-05
69.6383 1136 6.38025443876777E-05
69.699 1137 6.37513278365117E-05
69.7596 1138 6.51841266629572E-05
69.8204 1139 8.62866103495371E-05
69.8813 1140 6.12356467196115E-05
69.9423 1141 5.7420013657747E-05
70.0118 1142 5.45294400323739E-05
70.0746 1143 6.74895037685265E-05
70.1348 1144 7.22241893874247E-05
70.1958 1145 6.24965855632556E-05
70.2567 1146 6.19243512570186E-05
70.3181 1147 6.56349587738378E-05
70.3798 1148 6.17343441752238E-05
70.4415 1149 5.50486241084526E-05
70.5036 1150 4.23756892103799E-05
70.5656 1151 5.42592569173959E-05
70.6266 1152 6.13041883757398E-05
70.6881 1153 5.98039860387475E-05
70.7507 1154 5.67120871060752E-05
70.8132 1155 5.25692371895392E-05
70.8736 1156 5.25120137589155E-05
70.9345 1157 5.67280211442157E-05
70.9951 1158 5.42107592695634E-05
71.0554 1159 5.23806844048763E-05
71.121 1160 5.20049699023724E-05
71.1842 1161 6.99586473772067E-05
71.2441 1162 6.05535181344529E-05
71.3052 1163 6.01040770903941E-05
71.3648 1164 4.95926703424554E-05
71.4264 1165 6.7494562193333E-05
71.4888 1166 5.65201198846679E-05
71.5488 1167 5.30538975163134E-05
71.6097 1168 4.97308285699833E-05
71.6711 1169 5.65187920481562E-05
71.7327 1170 5.14840153776114E-05
71.7946 1171 5.11994157519349E-05
71.8558 1172 5.61372603571248E-05
71.918 1173 4.49707243664323E-05
71.9797 1174 4.78724265263797E-05
72.0415 1175 4.5430155799484E-05
72.1032 1176 4.7711189235672E-05
72.1634 1177 4.83605012898983E-05
72.2303 1178 5.19769588750063E-05
72.2925 1179 4.55408088421266E-05
72.3519 1180 5.07403637007436E-05
72.4118 1181 6.30067909353028E-05
72.4725 1182 4.98080960089028E-05
72.533 1183 4.03580732459912E-05
72.5941 1184 5.52162476604785E-05
72.6544 1185 5.45083843391168E-05
72.7147 1186 4.6311333400779E-05
72.776 1187 4.71253604127675E-05
72.8373 1188 4.81059360615104E-05
72.8988 1189 4.49903257625575E-05
72.9591 1190 4.65383302139714E-05
73.0211 1191 4.81419141079468E-05
73.0819 1192 3.40616621983914E-05
73.1439 1193 4.20376599726845E-05
73.2061 1194 4.63500935808589E-05
73.2677 1195 4.36853786230968E-05
73.3339 1196 4.27528580100157E-05
73.398 1197 4.17891648540644E-05
73.4584 1198 4.11841140168951E-05
73.5192 1199 4.19794880874096E-05
73.58 1200 4.54648692397188E-05
73.6409 1201 4.38662173099297E-05
73.7004 1202 6.02232662248976E-05
73.7614 1203 4.37812990034903E-05
73.8224 1204 4.40059562952097E-05
73.8835 1205 4.87534776670545E-05
73.9446 1206 5.36770954524761E-05
74.006 1207 5.15474986089332E-05
74.0672 1208 4.27512772522636E-05
74.1285 1209 4.56728969598867E-05
74.1901 1210 4.52363548990844E-05
74.2512 1211 4.6057463705802E-05
74.3128 1212 4.67817669077849E-05
74.3749 1213 4.49405002782134E-05
74.4427 1214 4.56151676867823E-05
74.5068 1215 4.31347690829076E-05
74.5679 1216 4.30131139663109E-05
74.6304 1217 3.81536117153119E-05
74.6925 1218 4.33214881885781E-05
74.7516 1219 4.1301216551166E-05
74.8121 1220 4.08772573220699E-05
74.8728 1221 4.07673630431484E-05
74.9336 1222 5.76425211189236E-05
74.9943 1223 4.58086524356315E-05
75.0544 1224 4.31462769993424E-05
75.1156 1225 4.49737594213162E-05
75.1767 1226 5.13856922454348E-05
75.2374 1227 4.83001163437706E-05
75.2971 1228 4.39685239516415E-05
75.3584 1229 4.49198871971268E-05
75.4196 1230 4.56590495219789E-05
75.4829 1231 4.26497926045829E-05
75.5515 1232 4.00541883757398E-05
75.6159 1233 3.49418913450352E-05
75.6771 1234 4.24680054630988E-05
75.739 1235 4.41941929283221E-05
75.8004 1236 4.33997040821488E-05
75.8625 1237 4.15568566948252E-05
75.9249 1238 4.0181660680864E-05
75.9864 1239 4.01682558551267E-05
76.0458 1240 3.84003996155597E-05
76.1062 1241 4.07136172795791E-05
76.1668 1242 3.89248950376853E-05
76.2275 1243 4.92500885224341E-05
76.2878 1244 5.23104355303758E-05
76.3485 1245 4.30416308361576E-05
76.4086 1246 5.1256955334109E-05
76.4683 1247 4.36056452020841E-05
76.5283 1248 3.67170190702615E-05
76.5896 1249 4.05720446153068E-05
76.6601 1250 4.29463427588649E-05
76.7237 1251 4.20883706813698E-05
76.784 1252 4.16088320097122E-05
76.8447 1253 4.19215058930649E-05
76.9063 1254 3.93731979361627E-05
76.9673 1255 4.1796562800344E-05
77.0287 1256 3.90207521877687E-05
77.0905 1257 3.88669128433406E-05
77.152 1258 3.09878471344023E-05
77.2143 1259 3.84690677323082E-05
77.2756 1260 3.74494789822449E-05
77.3356 1261 3.67891648540644E-05
77.3973 1262 4.23935833881329E-05
77.4608 1263 3.83747281096666E-05
77.5213 1264 4.50596261824068E-05
77.5819 1265 4.46342126561789E-05
77.6426 1266 3.50861196823309E-05
77.7026 1267 3.45577039809803E-05
77.7753 1268 4.62961581263594E-05
77.8384 1269 4.19411705195002E-05
77.8982 1270 4.18942536294198E-05
77.959 1271 3.95965273913703E-05
78.0199 1272 4.28075522282361E-05
78.0809 1273 3.87553745763569E-05
78.1431 1274 4.15070944407911E-05
78.2046 1275 3.9606391319743E-05
78.2667 1276 3.50613966310891E-05
78.3284 1277 3.97561206940159E-05
78.3906 1278 3.88689362132632E-05
78.4528 1279 3.93217284637564E-05
78.5146 1280 3.89025747382265E-05
78.5765 1281 3.62508852243411E-05
78.6368 1282 3.77125803024938E-05
78.6967 1283 3.7811346046841E-05
78.7569 1284 3.76784359350498E-05
78.8166 1285 3.91942561586322E-05
78.8873 1286 5.14160427942739E-05
78.9503 1287 4.08772573220699E-05
79.0103 1288 4.35516465172745E-05
79.0707 1289 4.32985355860185E-05
79.1307 1290 4.12403257625575E-05
79.1909 1291 3.81102989529061E-05
79.2519 1292 3.60157949314583E-05
79.3122 1293 3.99857731802317E-05
79.3727 1294 3.94001972785675E-05
79.4337 1295 3.82758359046993E-05
79.4993 1296 3.80166548636754E-05
79.5608 1297 3.83430497243158E-05
79.6223 1298 4.04792857504173E-05
79.6843 1299 3.1705005311346E-05
79.7474 1300 3.78227907329657E-05
79.8079 1301 3.93974151449239E-05
79.8699 1302 3.71770828064141E-05
79.9297 1303 3.49499848247256E-05
79.9992 1304 3.61461758308463E-05
80.0619 1305 3.66444939045981E-05
80.1217 1306 3.95715514188882E-05
80.1813 1307 5.05748267489504E-05
80.241 1308 3.91757296777783E-05
80.3013 1309 4.43608047953867E-05
80.3619 1310 3.99695229905407E-05
80.4223 1311 4.29801077444484E-05
80.4832 1312 3.91857200667712E-05
80.5439 1313 3.8974404370479E-05
80.6037 1314 3.86505387222419E-05
80.6646 1315 3.83725150488138E-05
80.7253 1316 3.83322373412919E-05
80.7863 1317 3.90422504931964E-05
80.8476 1318 3.80311346046841E-05
80.9107 1319 2.79250341443674E-05
80.9746 1320 3.6453411907532E-05
81.0354 1321 3.57328392938439E-05
81.1029 1322 3.5212706763114E-05
81.1675 1323 3.61644493904598E-05
81.2266 1324 3.65669103141282E-05
81.2856 1325 3.75040467398452E-05
81.3456 1326 3.79674616824321E-05
81.4045 1327 4.28638272042086E-05
81.4681 1328 4.52696140421873E-05
81.5301 1329 3.72822348120795E-05
81.59 1330 4.15397212807932E-05
81.6504 1331 4.20453740705144E-05
81.7108 1332 3.50362941979867E-05
81.7708 1333 4.20370276695837E-05
81.8313 1334 3.809006525368E-05
81.8916 1335 3.93259016642218E-05
81.9519 1336 3.60748520410744E-05
82.0129 1337 3.57233547473317E-05
82.0737 1338 3.78603495371541E-05
82.135 1339 3.78662931863018E-05
82.211 1340 3.54118190095604E-05
82.2788 1341 2.7854026506146E-05
82.3397 1342 3.63849967120239E-05
82.4014 1343 3.37224315848045E-05
82.4619 1344 3.4274874803986E-05
82.5215 1345 3.56901588345389E-05
82.5808 1346 3.5097817289696E-05
82.6406 1347 3.61323916232485E-05
82.7005 1348 3.77868759168395E-05
82.7637 1349 4.57488997926046E-05
82.823 1350 3.80057160200314E-05
82.8827 1351 4.1069856846578E-05
82.943 1352 3.46236531943953E-05
83.0031 1353 4.41847083818099E-05
83.0639 1354 3.81718852749254E-05
83.1267 1355 3.71854924376549E-05
83.1897 1356 4.03559234154484E-05
83.2497 1357 3.5645202084071E-05
83.3163 1358 3.7520992462947E-05
83.3849 1359 3.33549370226112E-05
83.4527 1360 3.44964338105114E-05
83.5186 1361 2.58435555667965E-05
83.583 1362 3.4903763468056E-05
83.647 1363 3.57692599524508E-05
83.7087 1364 3.75337017552734E-05
83.7712 1365 3.54718245738277E-05
83.8315 1366 3.62747230512418E-05
83.8915 1367 3.30688198694926E-05
83.9519 1368 4.50588674186858E-05
84.0124 1369 3.9966614396277E-05
84.073 1370 4.13483863624867E-05
84.1338 1371 3.51577596236532E-05
84.1944 1372 4.8820628256361E-05
84.2553 1373 3.50170089534119E-05
84.3152 1374 2.64972937427285E-05
84.3762 1375 3.35396959886691E-05
84.4425 1376 3.37161085537963E-05
84.5066 1377 3.49812838282159E-05
84.5669 1378 3.35972988011533E-05
84.6283 1379 3.41145859679296E-05
84.6898 1380 3.6430143153422E-05
84.7517 1381 3.49074940563509E-05
84.8129 1382 3.50462845869796E-05
84.875 1383 3.37995093327938E-05
84.937 1384 2.59105164651727E-05
84.9993 1385 3.3095503060347E-05
85.0611 1386 3.15635591076939E-05
85.1213 1387 2.982143760433E-05
85.1815 1388 2.47550457787445E-05
85.242 1389 2.95442991552431E-05
85.3023 1390 3.58027087864839E-05
85.3628 1391 4.19354165612828E-05
85.4233 1392 3.43507511760838E-05
85.4863 1393 3.28566821791694E-05
85.5519 1394 3.40142394658303E-05
85.6148 1395 3.57269588750063E-05
85.675 1396 3.68752213060853E-05
85.7354 1397 3.21473645606758E-05
85.7964 1398 3.03735646719611E-05
85.8576 1399 3.03736911325813E-05
85.9188 1400 3.49528934189893E-05
85.9803 1401 3.05755855126713E-05
86.0421 1402 2.80521270676311E-05
86.1036 1403 2.88622970307046E-05
86.1657 1404 2.96273837826901E-05
86.2278 1405 2.91587839546765E-05
86.2899 1406 3.03341721887804E-05
86.3518 1407 2.66717461682432E-05
86.4121 1408 2.75220673782184E-05
86.4729 1409 2.96387020081946E-05
86.5333 1410 2.70934291061763E-05
86.5937 1411 2.77106201628813E-05
86.6636 1412 4.18117380747635E-05
86.7261 1413 2.94835348272548E-05
86.7859 1414 3.11375132783651E-05
86.8465 1415 3.44729753654712E-05
86.9073 1416 3.1763999190652E-05
86.9684 1417 2.93898907380242E-05
87.0288 1418 2.94789190146188E-05
87.0895 1419 3.05005943649148E-05
87.1508 1420 2.75075876372098E-05
87.2122 1421 2.86141812939451E-05
87.2734 1422 2.79980651525115E-05
87.3351 1423 2.78504856087814E-05
87.3964 1424 2.7291909049522E-05
87.4593 1425 2.75278845667459E-05
87.5221 1426 2.4436301785624E-05
87.5836 1427 2.02555769133492E-05
87.6459 1428 2.46858718195154E-05
87.7055 1429 2.54187111133593E-05
87.7729 1430 2.48096135363448E-05
87.8347 1431 2.71859350498255E-05
87.8943 1432 2.56431154838383E-05
87.9548 1433 3.63254969902372E-05
88.0148 1434 2.50992083565178E-05
88.0755 1435 2.25493828721736E-05
88.1366 1436 3.21805604734686E-05
88.1968 1437 2.65456649299408E-05
88.2565 1438 2.7468195154029E-05
88.3168 1439 2.4810561990996E-05
88.3778 1440 2.41912211037483E-05
88.4392 1441 2.64319768324144E-05
88.5008 1442 2.36790555920886E-05
88.562 1443 2.60818706054935E-05
88.6232 1444 2.20970964641611E-05
88.685 1445 2.45929232636957E-05
88.747 1446 2.27183974910213E-05
88.8087 1447 2.40615989680813E-05
88.878 1448 2.21595047802114E-05
88.9423 1449 2.20463225251657E-05
89.0016 1450 2.14399438514846E-05
89.0619 1451 2.4144430674288E-05
89.1212 1452 2.25244701300015E-05
89.1811 1453 2.74530198796095E-05
89.2417 1454 2.62830694521726E-05
89.3023 1455 2.40662780110274E-05
89.3629 1456 2.82425135312864E-05
89.4233 1457 2.26992387070666E-05
89.4861 1458 1.72444863169609E-05
89.5464 1459 2.24625676564318E-05
89.6073 1460 2.25921265617887E-05
89.6685 1461 2.15851838737417E-05
89.7306 1462 2.16494890990945E-05
89.7926 1463 2.22091405736254E-05
89.854 1464 2.03193130659113E-05
89.9156 1465 2.04553846932065E-05
89.9875 1466 2.09591405736254E-05
90.0515 1467 1.77539329252871E-05
90.1129 1468 1.76652208002428E-05
90.1747 1469 1.85146567858769E-05
90.2372 1470 1.91546739845212E-05
90.2974 1471 1.87365319439527E-05
90.3569 1472 1.88708331225656E-05
90.4172 1473 1.88038089938793E-05
90.478 1474 2.06173807476352E-05
90.5387 1475 2.50832743183772E-05
90.5995 1476 1.85331832667307E-05
90.6593 1477 1.86012190803784E-05
90.7194 1478 2.08499418281147E-05
90.7806 1479 2.20237493044666E-05
90.8415 1480 1.7597817289696E-05
90.9023 1481 1.91028883605645E-05
90.9624 1482 1.91735798472356E-05
91.0237 1483 1.77563989073802E-05
91.0985 1484 1.73326293692144E-05
91.1618 1485 1.78283550002529E-05
91.2226 1486 1.63425691739592E-05
91.2835 1487 1.67279579139056E-05
91.3455 1488 1.72946279528555E-05
91.4071 1489 1.7164626435328E-05
91.4708 1490 1.75325003793819E-05
91.5342 1491 1.6065999797663E-05
91.5936 1492 1.60692245434772E-05
91.6537 1493 1.66910946431281E-05
91.7134 1494 1.78552911123476E-05
91.7737 1495 2.26290530628762E-05
91.8341 1496 1.70262152865598E-05
91.8935 1497 1.73116369062674E-05
91.9542 1498 2.12518969093024E-05
92.0141 1499 1.59017906823815E-05
92.0746 1500 1.29813091203399E-05



==> Tikz/news20_re_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0628078 1 0.234394208109618
0.126517 2 0.226504458103545
0.204259 3 0.218306163601467
0.266959 4 0.185430383129662
0.328225 5 0.168278224532932
0.390109 6 0.133549354971939
0.452785 7 0.151918077792085
0.514366 8 0.120470226670878
0.575836 9 0.119906586331722
0.640902 10 0.111029250990015
0.707286 11 0.094344160734676
0.77125 12 0.097483661718617
0.833034 13 0.096902407618863
0.895547 14 0.092465562061175
0.961503 15 0.084286096061806
1.02692 16 0.071012001652049
1.09153 17 0.082185806953184
1.15691 18 0.072200019435874
1.22188 19 0.065764923106825
1.28959 20 0.059628167440053
1.35454 21 0.051153336896577
1.41706 22 0.054386615971429
1.47971 23 0.049917154588081
1.54259 24 0.047600276961201
1.60544 25 0.049250504117976
1.66843 26 0.049490901581594
1.73188 27 0.047636476276087
1.79778 28 0.045950900123904
1.86049 29 0.038300879473288
1.92348 30 0.041116530210636
1.98445 31 0.036465768567333
2.04528 32 0.037561283739462
2.10801 33 0.037772831077962
2.17115 34 0.036262602949394
2.234 35 0.029115364058211
2.29675 36 0.034346225796264
2.35968 37 0.031923240446053
2.42283 38 0.031895240640412
2.48566 39 0.031116590947742
2.54942 40 0.03144943028595
2.61327 41 0.029511066300624
2.67856 42 0.026802312868978
2.74089 43 0.025665739413523
2.80296 44 0.027629916668691
2.87093 45 0.024335414591482
2.93681 46 0.023060299798353
3 47 0.022991423920702
3.06235 48 0.022778358154564
3.12301 49 0.023404739923714
3.18458 50 0.017410412769369
3.2468 51 0.021281492189208
3.31203 52 0.020710381186074
3.37667 53 0.016932776171619
3.44242 54 0.019620818250286
3.5091 55 0.01959883141809
3.57207 56 0.017174449114453
3.634 57 0.014050496829523
3.69812 58 0.016891778625398
3.76313 59 0.016661584995506
3.82639 60 0.016911518184689
3.88809 61 0.015766077111829
3.95423 62 0.015756359174947
4.01945 63 0.016037329025048
4.08351 64 0.015089040596681
4.14359 65 0.013284844877433
4.20415 66 0.013240020893564
4.26586 67 0.01260313160516
4.33026 68 0.011149206773402
4.39414 69 0.012744223901266
4.45545 70 0.010165387138311
4.5166 71 0.012715313039042
4.57707 72 0.013144906586332
4.63814 73 0.012816865479459
4.69958 74 0.012332244114575
4.7605 75 0.011500692403003
4.82175 76 0.011327773863609
4.883 77 0.010460812419523
4.94432 78 0.010677583149098
5.00571 79 0.010575605548942
5.07306 80 0.009896746920629
5.1471 81 0.010005223391074
5.21398 82 0.00916571511868
5.27719 83 0.009183207405068
5.34025 84 0.009430407424504
5.40076 85 0.008904970724715
5.4613 86 0.008286970676125
5.52203 87 0.008421138942203
5.58201 88 0.008228237895095
5.64215 89 0.007392070163504
5.70324 90 0.006702886227254
5.76361 91 0.006765506183037
5.82392 92 0.007204453244576
5.88518 93 0.008591324311849
5.94671 94 0.007614125021258
6.00732 95 0.006602609266053
6.06851 96 0.007953341755545
6.1299 97 0.007618862515488
6.19151 98 0.006918563688929
6.26099 99 0.006735805738442
6.32441 100 0.005518664512524
6.38584 101 0.006784273948641
6.44708 102 0.006982276912611
6.50895 103 0.006888559558806
6.57012 104 0.006737020480552
6.63183 105 0.005574639828964
6.69115 106 0.006750504117976
6.75124 107 0.006214924321567
6.81093 108 0.006727059595248
6.87127 109 0.005546469959428
6.93175 110 0.00607899467943
6.99175 111 0.005638432010884
7.05219 112 0.00542385996453
7.11307 113 0.004699169116397
7.17364 114 0.005281692621656
7.23425 115 0.004102408833605
7.29899 116 0.004869384854595
7.36376 117 0.00523412939433
7.42697 118 0.005331764291441
7.48835 119 0.004744478997109
7.54954 120 0.004948367386604
7.61162 121 0.005236747163577
7.67483 122 0.005285440101067
7.73746 123 0.004657236218751
7.80006 124 0.004217681786157
7.86295 125 0.004886992541483
7.92586 126 0.004684118461651
7.98686 127 0.004766884915332
8.04774 128 0.003867708510483
8.10884 129 0.004589878768737
8.17014 130 0.004534887393406
8.2314 131 0.003609928087267
8.29331 132 0.004337607200991
8.35483 133 0.003782069191711
8.41812 134 0.004406574184301
8.4872 135 0.004320770875343
8.54964 136 0.004201641116591
8.61027 137 0.00336513325721
8.67194 138 0.004034061368771
8.73462 139 0.004521640630694
8.79673 140 0.003826310099366
8.85923 141 0.003866833896164
8.92093 142 0.003692645951265
8.98338 143 0.003803922402274
9.04538 144 0.003750795656082
9.10678 145 0.003766982094701
9.17002 146 0.003535749860305
9.23163 147 0.003540311216929
9.29379 148 0.003434932338864
9.35441 149 0.003599463083987
9.41485 150 0.003705734797502
9.47673 151 0.003501190447268
9.53947 152 0.003307414785841
9.60685 153 0.003514394694006
9.6694 154 0.003696502757465
9.72996 155 0.002824791671728
9.791 156 0.003408165496465
9.85545 157 0.003117665994509
9.92297 158 0.003369482033964
9.98883 159 0.003363347586307
10.0552 160 0.003119178348437
10.1208 161 0.002716369864678
10.1835 162 0.003336945166541
10.25 163 0.003467238405287
10.313 164 0.003144505721435
10.3767 165 0.003080452369962
10.4383 166 0.002805695925755
10.5022 167 0.003192658098686
10.5644 168 0.003087072714463
10.6254 169 0.00295306236486
10.6916 170 0.003012287116445
10.7552 171 0.003083258424237
10.8151 172 0.002810834284881
10.8756 173 0.002861045650009
10.9371 174 0.002525515658026
10.9978 175 0.00276124243823
11.0622 176 0.002761479312942
11.124 177 0.002974490415685
11.1854 178 0.002885838536479
11.2461 179 0.002380906683511
11.3128 180 0.00282117174024
11.3784 181 0.002695713175093
11.4435 182 0.002771847136853
11.5087 183 0.002879509730084
11.5743 184 0.002842447948301
11.6405 185 0.002714651004592
11.7022 186 0.002521494861641
11.7706 187 0.002479622701101
11.8422 188 0.002335505697141
11.9104 189 0.002197614246495
11.9732 190 0.002443326206846
12.0346 191 0.002529894803333
12.0948 192 0.002904903913899
12.1562 193 0.002423355846554
12.2185 194 0.00213353660018
12.2842 195 0.002443465902189
12.35 196 0.002509007312748
12.4199 197 0.002361804863827
12.4842 198 0.002339787663079
12.5497 199 0.001943490197031
12.62 200 0.002090540803187
12.6885 201 0.002341828429824
12.7578 202 0.002312261606861
12.8214 203 0.002115661670027
12.8869 204 0.002167051335002
12.9563 205 0.002109903792425
13.023 206 0.002164688661597
13.0896 207 0.002186967031899
13.1509 208 0.002136494497218
13.2144 209 0.002274398095284
13.2905 210 0.002179599621
13.3562 211 0.001999125385681
13.4215 212 0.00177743495056
13.4876 213 0.002090528655766
13.5475 214 0.002084849736401
13.6072 215 0.001897396807658
13.668 216 0.001802829134375
13.731 217 0.002139087971624
13.793 218 0.001574245037778
13.854 219 0.001920325064989
13.9164 220 0.001958504409514
13.9829 221 0.001801073832025
14.0506 222 0.001934537547679
14.1116 223 0.001908116906781
14.1719 224 0.00185885911421
14.2338 225 0.001575884939627
14.2987 226 0.001818019484463
14.3658 227 0.001840139938291
14.4339 228 0.001892932630403
14.5022 229 0.001813986540657
14.568 230 0.001599286946381
14.6373 231 0.001709263623333
14.7016 232 0.001763902723452
14.7645 233 0.001731183644712
14.8259 234 0.001789321202109
14.886 235 0.001824688418649
14.9461 236 0.001781595442288
15.006 237 0.001762438959209
15.0681 238 0.001810803916329
15.1357 239 0.001520474478268
15.2025 240 0.001631052452564
15.267 241 0.001436596535556
15.3325 242 0.001646522193338
15.3956 243 0.001694389106193
15.4585 244 0.001828933942324
15.5248 245 0.001668120308059
15.5922 246 0.001887575617696
15.6677 247 0.001639853259153
15.7338 248 0.001819070236389
15.7979 249 0.001679830422001
15.8621 250 0.001475255703214
15.929 251 0.001534680887248
15.9978 252 0.001632674133282
16.0617 253 0.001652577682758
16.1256 254 0.001522946478463
16.1962 255 0.001335481402298
16.2663 256 0.00152038337261
16.3315 257 0.001562662471757
16.398 258 0.001701981244382
16.4619 259 0.001700335268822
16.525 260 0.00133737639999
16.5886 261 0.001485556716309
16.6528 262 0.001631805592673
16.7166 263 0.001572538325114
16.7809 264 0.001413735089041
16.8455 265 0.001534018852798
16.9105 266 0.001656586331722
16.9799 267 0.001610061708899
17.0468 268 0.001524993318918
17.1113 269 0.001374820825539
17.1761 270 0.001473105609679
17.2393 271 0.001476840941668
17.3139 272 0.001481323340055
17.3791 273 0.001525108719419
17.4391 274 0.001361932411749
17.4994 275 0.001534389349141
17.5602 276 0.001467918660868
17.6211 277 0.00131698695367
17.6831 278 0.00139797381016
17.7449 279 0.001529937319307
17.807 280 0.001271282281772
17.8708 281 0.001328733509876
17.9316 282 0.001239194868929
17.996 283 0.001356933747965
18.0605 284 0.001567132722723
18.1256 285 0.001509681494619
18.1888 286 0.001396346055732
18.252 287 0.001246957071014
18.3153 288 0.001408870046889
18.3799 289 0.001351491703311
18.4486 290 0.001417385389082
18.5182 291 0.001463247977454
18.5808 292 0.001404958577294
18.6453 293 0.00131996307184
18.7083 294 0.001578642404218
18.7701 295 0.001349177619591
18.8316 296 0.001321718374189
18.8934 297 0.001357061295887
18.957 298 0.001411293457399
19.0185 299 0.00123711158621
19.0797 300 0.001393734360195
19.1463 301 0.001399559048614
19.2078 302 0.001295309880712
19.2685 303 0.001365928913292
19.3334 304 0.001316537499089
19.3959 305 0.001227569786934
19.4578 306 0.001467044046549
19.5255 307 0.001579122227351
19.5921 308 0.001351485629601
19.6573 309 0.001186493282476
19.7195 310 0.001411050508977
19.7816 311 0.001406549889458
19.846 312 0.00129639100119
19.9167 313 0.001346675250844
19.9806 314 0.001239061247297
20.0455 315 0.001353751123636
20.1066 316 0.001337637569544
20.169 317 0.001265591214985
20.2359 318 0.00133528096985
20.2987 319 0.001233850003644
20.3606 320 0.001289898204611
20.4214 321 0.001302968829717
20.4842 322 0.001438837734749
20.5494 323 0.001044307718471
20.6153 324 0.001269435873764
20.6829 325 0.00109001239037
20.7474 326 0.001318505381308
20.8108 327 0.001301025242341
20.8776 328 0.001289606666505
20.9421 329 0.001062698914021
21.006 330 0.001327081460606
21.0704 331 0.001407460946041
21.1329 332 0.001233643497485
21.1954 333 0.001257264157819
21.2576 334 0.001044204465392
21.3233 335 0.001244296785792
21.3884 336 0.00117121790044
21.4486 337 0.001265178202668
21.5081 338 0.001058763149583
21.5688 339 0.001257057651661
21.6285 340 0.001203536114283
21.6892 341 0.001109903792425
21.76 342 0.001141553898107
21.8244 343 0.001010653288307
21.8871 344 0.001205084910474
21.9494 345 0.001297010519667
22.01 346 0.001228371516727
22.0712 347 0.001036023177279
22.1325 348 0.001299112023517
22.1938 349 0.001192919268239
22.2554 350 0.001155274410243
22.3173 351 0.001190258983018
22.3786 352 0.000984651733437
22.4423 353 0.001195105804038
22.5045 354 0.001350052233911
22.5677 355 0.001242158839678
22.6312 356 0.001217244478997
22.6957 357 0.00097476373266
22.7598 358 0.001196180850805
22.8236 359 0.001176277301329
22.8926 360 0.00104925171886
22.9593 361 0.001217578533077
23.0235 362 0.001152674862127
23.0876 363 0.001274981171497
23.1521 364 0.001218696095819
23.2175 365 0.000998469424941
23.2835 366 0.001171430480309
23.3487 367 0.001020589878769
23.4183 368 0.000967687859867
23.4865 369 0.001147008090182
23.5519 370 0.001220086975535
23.6169 371 0.000987761473239
23.6812 372 0.001054790942883
23.7464 373 0.001259936590462
23.811 374 0.001199059789607
23.8749 375 0.00110654503049
23.94 376 0.001046184495032
24.009 377 0.001096863535871
24.0757 378 0.001116068608634
24.1416 379 0.001095788489104
24.2053 380 0.000920185369646
24.2652 381 0.001037286509074
24.3252 382 0.001088238866889
24.3855 383 0.001142045868662
24.4456 384 0.001124249896747
24.5056 385 0.001081667112072
24.5658 386 0.001047630038143
24.6262 387 0.000952983406623
24.6893 388 0.001068869803941
24.7527 389 0.001017480138967
24.8136 390 0.000996003498457
24.876 391 0.001034741624353
24.9363 392 0.001092101746799
24.9996 393 0.001081636743519
25.074 394 0.000884186487209
25.1419 395 0.001096918199266
25.2044 396 0.001053861665168
25.2668 397 0.001066944437696
25.3327 398 0.001014248924953
25.3979 399 0.000886816403877
25.4632 400 0.000973312115838
25.525 401 0.001061763562596
25.5864 402 0.00088617866427
25.6473 403 0.000975790189743
25.7096 404 0.000989996598722
25.772 405 0.001061101528146
25.8324 406 0.000856891231991
25.8956 407 0.000960028910862
25.9595 408 0.000941619494181
26.02 409 0.001016405092199
26.0834 410 0.001048352809699
26.1469 411 0.000873314545322
26.2121 412 0.000977363280775
26.2805 413 0.000844707368626
26.3445 414 0.000901186803042
26.4083 415 0.000957453657588
26.4727 416 0.001010914457861
26.5373 417 0.001030459658415
26.6022 418 0.000948251986103
26.6661 419 0.000848466995457
26.7315 420 0.000911111246082
26.7978 421 0.000932709360803
26.8657 422 0.000818225990622
26.9326 423 0.000970700420301
26.9993 424 0.000893382084983
27.0631 425 0.000725802337164
27.1293 426 0.000840552950609
27.1939 427 0.000721058769223
27.2628 428 0.00087263428974
27.3354 429 0.000948063701076
27.4057 430 0.00095129491509
27.4736 431 0.000950317047691
27.5398 432 0.000897044532446
27.6055 433 0.00093609241758
27.6703 434 0.000861428293773
27.7341 435 0.000849171545881
27.7986 436 0.000866414810136
27.8657 437 0.000916249605209
27.928 438 0.000884951774738
27.9901 439 0.0008781370715
28.0522 440 0.000805513714438
28.1146 441 0.000860335025874
28.1798 442 0.00084232647409
28.2448 443 0.00066527173781
28.3065 444 0.000802738028717
28.3706 445 0.000793384514468
28.4418 446 0.000788361555842
28.511 447 0.000725255703214
28.576 448 0.000698519229368
28.6406 449 0.000697559583101
28.7038 450 0.00083330094021
28.7693 451 0.000844008891912
28.8334 452 0.00073755496708
28.8963 453 0.000819440732732
28.9584 454 0.000808131483686
29.0232 455 0.000751664196691
29.0855 456 0.000786047472122
29.1486 457 0.000812316270256
29.2131 458 0.000759329219407
29.2782 459 0.000735477758072
29.3456 460 0.000729586258837
29.4107 461 0.000776487451714
29.4763 462 0.000610748038191
29.5428 463 0.000703086659702
29.6069 464 0.000687653361191
29.6687 465 0.000688090668351
29.7314 466 0.000721878720148
29.7923 467 0.000702254561357
29.8548 468 0.000716971162022
29.9189 469 0.000717566385656
29.9834 470 0.000603564053351
30.0493 471 0.000699806856004
30.1134 472 0.000738204854109
30.1828 473 0.000722589344282
30.2431 474 0.000705874492845
30.3078 475 0.000567057408712
30.3704 476 0.000634405140789
30.4359 477 0.000537912708632
30.5023 478 0.00063695609922
30.5682 479 0.000707708753432
30.6352 480 0.000671746313258
30.7009 481 0.000667421831345
30.763 482 0.000713569884114
30.8291 483 0.000692682393528
30.8922 484 0.000618971842278
30.9559 485 0.000569988581424
31.0192 486 0.000636864993562
31.0812 487 0.000589243458614
31.1449 488 0.000524129029907
31.2076 489 0.000574271154734
31.2716 490 0.0005825751318
31.3325 491 0.000652899589417
31.3986 492 0.000643303126746
31.4608 493 0.000537635747431
31.524 494 0.000621802191395
31.5855 495 0.000637891450645
31.647 496 0.000609199242001
31.7096 497 0.000607486455625
31.7765 498 0.000558540244406
31.8422 499 0.000612570151357
31.9084 500 0.000609952382109
31.974 501 0.000591496805228
32.0407 502 0.000591776803285
32.1134 503 0.000531531668327
32.1845 504 0.000579337844076
32.2527 505 0.000548807123248
32.3229 506 0.000469284031
32.392 507 0.000549146036296
32.4623 508 0.000588228541581
32.5314 509 0.000517026432788
32.5979 510 0.00052320400379
32.6636 511 0.000473281747285
32.7258 512 0.000527730740264
32.7879 513 0.000625986977965
32.8552 514 0.000521082456694
32.9215 515 0.000467874930152
32.9846 516 0.000526581594228
33.0474 517 0.000562626029494
33.1089 518 0.000557186414324
33.1699 519 0.000505509462841
33.2303 520 0.000516942008212
33.302 521 0.000534879497583
33.3636 522 0.000545283763757
33.4279 523 0.000508880979568
33.4933 524 0.000483838463594
33.5595 525 0.00052124705425
33.6209 526 0.000483508661111
33.6797 527 0.000458769223294
33.7421 528 0.000498746386142
33.8029 529 0.00050512317485
33.8627 530 0.000459755593887
33.9263 531 0.000505144432837
33.9897 532 0.000409699108379
34.051 533 0.000485574937441
34.1118 534 0.000517773499186
34.1721 535 0.00048117088992
34.2317 536 0.000478284662666
34.2928 537 0.000499531716916
34.3536 538 0.000506433881587
34.4142 539 0.000466542358057
34.4751 540 0.00047208158208
34.539 541 0.000481301474697
34.6061 542 0.000540278418892
34.6724 543 0.000469377566143
34.738 544 0.000454878404315
34.7997 545 0.00046088530405
34.8616 546 0.000469637520954
34.9255 547 0.000468871018683
34.9896 548 0.00040992990938
35.0543 549 0.000439383153956
35.1183 550 0.000457259298851
35.1791 551 0.000458547532859
35.2431 552 0.000378488739341
35.3095 553 0.000447028133427
35.3705 554 0.000436934233862
35.438 555 0.000482602463497
35.5032 556 0.000457843589806
35.5683 557 0.000466583659289
35.6333 558 0.000476457083161
35.6949 559 0.00041973287821
35.7566 560 0.000463923374068
35.8227 561 0.000468810281577
35.8845 562 0.000399725468283
35.9465 563 0.000424734578849
36.0092 564 0.000464247710211
36.071 565 0.000445076650227
36.1467 566 0.000407265372561
36.217 567 0.00039534328612
36.2771 568 0.000424037924249
36.3373 569 0.000410924783169
36.3971 570 0.000374073759141
36.4572 571 0.000373737275576
36.5177 572 0.000383255994752
36.5777 573 0.000418153106096
36.64 574 0.000398069167416
36.7014 575 0.000367630159617
36.7623 576 0.000398703870168
36.823 577 0.000389098296932
36.8839 578 0.000360932678992
36.9446 579 0.000407749447292
37.0059 580 0.000408934428221
37.0729 581 0.000400736133719
37.1376 582 0.000405157795
37.2029 583 0.000403170476908
37.2733 584 0.000374427856466
37.344 585 0.000379059668132
37.4121 586 0.000410170428318
37.4816 587 0.000322119239086
37.5475 588 0.000366225310367
37.6109 589 0.000377378465052
37.674 590 0.000356404120405
37.7382 591 0.000418469546415
37.8065 592 0.000372763659775
37.8748 593 0.000395228492991
37.9429 594 0.000366873375282
38.0091 595 0.000355503996502
38.0733 596 0.000288380991715
38.1357 597 0.000328596244017
38.1966 598 0.000284702752606
38.2595 599 0.00034069203858
38.3206 600 0.000360091470081
38.3907 601 0.000372854158062
38.4605 602 0.00031199618571
38.5236 603 0.00036442566993
38.5856 604 0.000357961419791
38.6483 605 0.000350242341051
38.7104 606 0.000340636767814
38.775 607 0.000321206967761
38.8391 608 0.000342214110444
38.9073 609 0.000332556910668
38.9726 610 0.000317226257865
39.0382 611 0.000293202303151
39.104 612 0.000322738757562
39.1704 613 0.000328942445519
39.2332 614 0.000292017322222
39.3002 615 0.000300635310124
39.3624 616 0.000263151405457
39.4237 617 0.000297726610141
39.4898 618 0.000321923665606
39.5549 619 0.000324337358179
39.6164 620 0.000313754524914
39.6781 621 0.000335717669639
39.7409 622 0.000309361410073
39.8028 623 0.000330507640728
39.8659 624 0.000252496295037
39.9309 625 0.000302057773135
39.9965 626 0.000308140594252
40.0586 627 0.000363096134691
40.1207 628 0.000312589587231
40.1827 629 0.000287967372027
40.2448 630 0.000312991059498
40.3045 631 0.000310031340346
40.365 632 0.000295068754403
40.426 633 0.000311673064308
40.4854 634 0.000303251864629
40.5453 635 0.000297201234178
40.6107 636 0.000291682660771
40.6752 637 0.000353780884818
40.7361 638 0.000282599426642
40.7974 639 0.000285326522679
40.8581 640 0.000267356842642
40.9208 641 0.000242288209713
40.9834 642 0.000288862029591
41.0507 643 0.000307573309686
41.1131 644 0.000288970141639
41.1776 645 0.0003076443721
41.2402 646 0.000306473360706
41.305 647 0.000320049925901
41.3682 648 0.000292007604286
41.4313 649 0.000297148392896
41.4942 650 0.000294271276208
41.556 651 0.000282161512111
41.6164 652 0.000297876630791
41.6848 653 0.000276889531352
41.7577 654 0.000308204975584
41.825 655 0.000298962610238
41.891 656 0.000279445956124
41.9564 657 0.000274713928233
42.0199 658 0.000317486212677
42.0855 659 0.000313230363694
42.1503 660 0.000312627851607
42.2135 661 0.000312963727801
42.2736 662 0.00031504154418
42.3374 663 0.000271418332888
42.4033 664 0.00030709773815
42.4661 665 0.000309696678895
42.5291 666 0.000314242243872
42.5908 667 0.000284464055781
42.6537 668 0.000314652826705
42.72 669 0.000308423021792
42.7838 670 0.000301373873327
42.8519 671 0.000289720244892
42.919 672 0.000285604698622
42.9806 673 0.00029109472559
43.044 674 0.000267001530575
43.1078 675 0.000284082019387
43.1697 676 0.000271063020821
43.233 677 0.000281613663419
43.2972 678 0.000300751317995
43.3617 679 0.000318389980807
43.4239 680 0.000246887830714
43.485 681 0.0002910084789
43.5469 682 0.000227230873885
43.6088 683 0.000267232331576
43.682 684 0.000290647093122
43.7455 685 0.000284252083283
43.8075 686 0.000292796579286
43.8693 687 0.000295217560312
43.9358 688 0.000312941862443
44.0019 689 0.00028773900051
44.0636 690 0.000273505259833
44.1256 691 0.000271921236122
44.1882 692 0.000293089939506
44.2508 693 0.000268486552805
44.3111 694 0.000280330895751
44.3705 695 0.000232272053643
44.4306 696 0.000289066713637
44.4908 697 0.000282682636476
44.5513 698 0.000266416632249
44.6109 699 0.000246585359928
44.6707 700 0.000266875197396
44.7311 701 0.000227690653774
44.7919 702 0.000237137703166
44.8524 703 0.00026332632832
44.9135 704 0.000284012171716
44.9739 705 0.000289204586866
45.0395 706 0.000272239498554
45.1044 707 0.00026903075727
45.1655 708 0.000263933092005
45.2276 709 0.000260805131071
45.2886 710 0.000256724204951
45.3522 711 0.000266518063215
45.4138 712 0.000285267000316
45.4758 713 0.000281540171522
45.537 714 0.000256128373946
45.5961 715 0.000262742644737
45.657 716 0.000263017176453
45.7181 717 0.000254162313841
45.7792 718 0.000243004907558
45.8388 719 0.000279642744345
45.8986 720 0.000262781516484
45.9608 721 0.000210540317291
46.021 722 0.000253286484779
46.0809 723 0.000228930298098
46.1482 724 0.00024350112971
46.2109 725 0.000257168193193
46.2715 726 0.000244366026093
46.3323 727 0.000260418235709
46.3939 728 0.000208126624718
46.4566 729 0.000269310755327
46.5215 730 0.000242665994509
46.5863 731 0.000255999611283
46.6515 732 0.000251749228639
46.7178 733 0.000215736984038
46.7823 734 0.000229360924176
46.8438 735 0.000244306503729
46.907 736 0.000233500765288
46.9694 737 0.000247033599767
47.0301 738 0.000236765384709
47.0903 739 0.000238087024125
47.1515 740 0.00020436335366
47.2148 741 0.000231425985763
47.2829 742 0.000186905687423
47.3508 743 0.000232787711669
47.4125 744 0.000249617963606
47.4737 745 0.000244737129807
47.5357 746 0.000232591530818
47.5985 747 0.000236963387673
47.6595 748 0.000233117514152
47.7211 749 0.000235140667136
47.7823 750 0.000225866111125
47.8447 751 0.000242964821068
47.9074 752 0.000248977794514
47.9693 753 0.000220829182964
48.0318 754 0.000217316148782
48.0948 755 0.000220931221302
48.1602 756 0.000229131337917
48.2258 757 0.000227294040475
48.2972 758 0.000196387964335
48.3684 759 0.000220340249265
48.4353 760 0.000208163066981
48.4991 761 0.000225125118437
48.5628 762 0.000184328004665
48.6245 763 0.000210596802799
48.6854 764 0.000209555161439
48.7492 765 0.000214747576589
48.817 766 0.000245711960351
48.8846 767 0.000189917033114
48.9487 768 0.000191474332499
49.0133 769 0.000205984427006
49.0764 770 0.000219672748475
49.1386 771 0.000213363985326
49.2004 772 0.000219386676709
49.2627 773 0.000213433225626
49.3262 774 0.000207049755837
49.3876 775 0.000197200626807
49.4545 776 0.000201401205024
49.5211 777 0.000196542843954
49.5823 778 0.000187287723816
49.6426 779 0.00017314630354
49.7038 780 0.00018838949491
49.7639 781 0.000194220257039
49.8259 782 0.000195700420301
49.8872 783 0.000186646339982
49.9486 784 0.0001646382498
50.0102 785 0.000194741988776
50.0712 786 0.000188404071816
50.1323 787 0.00015616481621
50.193 788 0.000190371954034
50.2546 789 0.000206036660917
50.3155 790 0.000188514613348
50.3767 791 0.000190523189427
50.4386 792 0.000188048152377
50.5007 793 0.000171728699497
50.5715 794 0.000174675663857
50.637 795 0.000194275527805
50.6995 796 0.000175305507641
50.7624 797 0.000182838730837
50.8249 798 0.000166880056364
50.8851 799 0.000176245718034
50.946 800 0.000147945263721
51.0061 801 0.000175711838877
51.0663 802 0.000168265469741
51.1271 803 0.000144056266855
51.1878 804 0.000155795534608
51.2488 805 0.000156971404971
51.3125 806 0.000170288622725
51.3752 807 0.000182103811861
51.437 808 0.000177765967785
51.4989 809 0.000200232015743
51.5628 810 0.000194991618279
51.6242 811 0.000179088214572
51.6909 812 0.000189595733826
51.7541 813 0.000174559655985
51.8153 814 0.000184637763903
51.8778 815 0.000176765020286
51.9406 816 0.000170970093049
52.0027 817 0.000168641432424
52.0651 818 0.000177366317631
52.1268 819 0.000187567114502
52.1874 820 0.000176515390783
52.2478 821 0.000177448920094
52.3087 822 0.000173985690338
52.3698 823 0.000170530963776
52.431 824 0.00016720014091
52.4909 825 0.000148723913413
52.5521 826 0.000159742231724
52.6134 827 0.000164614562328
52.6747 828 0.00016570904497
52.7379 829 0.000170705279269
52.8038 830 0.000164027234518
52.8673 831 0.000180872670732
52.9284 832 0.000163070017735
52.989 833 0.000190919802726
53.0514 834 0.000181817740094
53.1132 835 0.000176344719516
53.1738 836 0.00017428633901
53.2358 837 0.000175620733218
53.2988 838 0.000192849420568
53.3619 839 0.000162317484998
53.4246 840 0.000163682247759
53.4841 841 0.000180671023542
53.545 842 0.000190635553072
53.6043 843 0.000179887514881
53.6654 844 0.000167454629382
53.7258 845 0.000136942737057
53.7869 846 0.00018057809577
53.8508 847 0.000167048905517
53.9189 848 0.000160783265713
53.984 849 0.000171946138335
54.0484 850 0.000159220499988
54.1125 851 0.00016893843687
54.1767 852 0.000184836374238
54.2414 853 0.000173888510969
54.3057 854 0.000160470469619
54.3708 855 0.00015520942154
54.4354 856 0.000165294210539
54.4999 857 0.000164426884672
54.5639 858 0.000160061708899
54.6265 859 0.000159225358956
54.6893 860 0.000146754209081
54.751 861 0.000166310949685
54.811 862 0.000154246131046
54.8724 863 0.000138652486577
54.9334 864 0.000146346663103
54.9976 865 0.000151704890552
55.0597 866 0.000179358494692
55.1198 867 0.000204890551736
55.1804 868 0.000161940307573
55.2417 869 0.000144529408906
55.3033 870 0.000160782658342
55.3654 871 0.000160949685382
55.4267 872 0.000161101528146
55.4881 873 0.000169779645781
55.5507 874 0.00016276754695
55.6128 875 0.000163496999587
55.6747 876 0.000165118680304
55.7359 877 0.000161433152742
55.7978 878 0.000160402444061
55.8615 879 0.000150917130293
55.9235 880 0.000156872403489
55.9853 881 0.000156966546002
56.0551 882 0.000131606374967
56.122 883 0.00015056424771
56.1844 884 0.00015032798037
56.2451 885 0.000150145769053
56.3065 886 0.00015287225772
56.3676 887 0.000137725030976
56.4286 888 0.000148021185102
56.49 889 0.000158735210515
56.5517 890 0.000126995213916
56.6133 891 0.000155495493307
56.6753 892 0.000132210709166
56.7373 893 0.000152565535337
56.7991 894 0.0001602001895
56.8613 895 0.000146103714681
56.9235 896 0.000186238186633
56.9855 897 0.000144839168145
57.0475 898 0.000156246203931
57.1096 899 0.000153687957047
57.1801 900 0.000151486236972
57.25 901 0.000159991253857
57.3132 902 0.000160987342387
57.3768 903 0.000160303442579
57.437 904 0.000147177546707
57.4967 905 0.000129023225869
57.5596 906 0.000142576710964
57.624 907 0.000117995796992
57.6871 908 0.000126602852214
57.7502 909 0.000149757658949
57.8158 910 0.000133966618887
57.8809 911 0.000148801656908
57.9469 912 0.000158031874833
58.0112 913 0.000140583319161
58.0727 914 0.000154646995943
58.1363 915 0.00014683377469
58.1985 916 0.000146658851826
58.2617 917 0.000149329462355
58.3301 918 0.00015124328855
58.398 919 0.000159804790943
58.4641 920 0.00015324639829
58.5306 921 0.000149563300211
58.5939 922 0.000148622482447
58.6558 923 0.000142373849032
58.7177 924 0.000137824639829
58.7784 925 0.000141866694201
58.8401 926 0.00014201610748
58.9032 927 0.000124831150847
58.9641 928 0.000141292728554
59.0261 929 0.000125476178907
59.086 930 0.000139706275358
59.1463 931 0.000108722455723
59.207 932 0.000136990111999
59.2685 933 0.000143467116931
59.3323 934 0.000126410922961
59.3967 935 0.000133925317655
59.4615 936 0.000146282889143
59.5225 937 0.000136020140424
59.5847 938 0.000139884842448
59.6474 939 0.000198077063239
59.7099 940 0.000139321202109
59.7722 941 0.000134754986516
59.8348 942 0.000127714948616
59.8971 943 0.000137998955322
59.9602 944 0.000120281334273
60.0229 945 0.000128273729987
60.0836 946 0.000117807511965
60.1448 947 0.000120591700882
60.2079 948 0.000127128228177
60.2737 949 0.00012963363378
60.3359 950 0.000129359102063
60.3978 951 0.00011865054299
60.4598 952 0.000101342290032
60.5259 953 0.00012264582979
60.5903 954 0.000130375233838
60.6514 955 0.00011232416608
60.7126 956 0.000127971866573
60.774 957 0.000134320108841
60.8361 958 0.000122370083331
60.8982 959 0.000155227642671
60.9609 960 0.000131994485071
61.0237 961 0.000126396346056
61.0864 962 0.000127342022789
61.1503 963 0.000132184592211
61.2127 964 0.000115950171279
61.2765 965 0.000121980758485
61.342 966 0.000113554699837
61.4024 967 0.000123988727193
61.4649 968 0.000124287553752
61.5254 969 0.000118509025534
61.5917 970 0.000120945798207
61.6552 971 0.000120462938218
61.7191 972 0.00010028182017
61.7828 973 0.00011759736158
61.8455 974 0.000114401375088
61.9078 975 0.000130632759165
61.9708 976 0.000119835523918
62.0329 977 0.000101036782391
62.0946 978 0.000121807657734
62.1569 979 0.000115775248415
62.2187 980 0.000128379412551
62.2811 981 0.000117073807731
62.3437 982 0.000148106824421
62.4059 983 0.000132330968635
62.4685 984 0.000120694953961
62.5311 985 0.000116413595394
62.594 986 0.00012353805787
62.6565 987 0.000117814800418
62.7221 988 0.000116026700032
62.7878 989 0.000108558465538
62.8503 990 0.00010956123515
62.9123 991 0.000147811034717
62.9747 992 0.000109626223853
63.0369 993 0.000112733534171
63.099 994 0.000121864143242
63.1599 995 0.00010507154831
63.2211 996 0.000119822161755
63.2828 997 0.000102799373193
63.3463 998 0.000117976361119
63.4074 999 0.000120046281674
63.4708 1000 0.000108112047812
63.5324 1001 0.00011168521173
63.5937 1002 0.000105229464785
63.6557 1003 0.000117469206288
63.7179 1004 0.000109001239037
63.7828 1005 0.000106620344501
63.85 1006 0.000105833798984
63.917 1007 0.000119880469376
63.9824 1008 0.000113270450183
64.0455 1009 0.000117002745317
64.1092 1010 0.000109977284323
64.1731 1011 0.000115763100994
64.2367 1012 0.000108618595272
64.3007 1013 0.000100447025097
64.3649 1014 0.000105327251525
64.4291 1015 9.50462816744005E-05
64.4923 1016 0.000100112363645
64.5538 1017 0.000117105998397
64.6151 1018 9.91357109885571E-05
64.6771 1019 0.00011584145186
64.7391 1020 0.000111711936056
64.8017 1021 0.000110455892714
64.8636 1022 0.000112748111076
64.9295 1023 0.000130097665266
64.9955 1024 0.000106704161706
65.057 1025 0.000105126819076
65.1192 1026 0.000111748378319
65.1828 1027 0.00010579067564
65.2473 1028 0.000129928816112
65.31 1029 9.72091300017006E-05
65.3734 1030 0.00010728784529
65.4347 1031 0.000101698816841
65.4959 1032 0.000104339058818
65.5573 1033 0.00010917555453
65.6181 1034 0.000138598430553
65.6795 1035 0.000114465149049
65.7415 1036 0.000106209154297
65.8036 1037 8.79892373849032E-05
65.8653 1038 0.000107868492019
65.9269 1039 0.000108939287189
65.9911 1040 0.000114603022278
66.0567 1041 0.000104617234761
66.1199 1042 0.00010266514419
66.1813 1043 0.000105167512937
66.244 1044 0.000107951701854
66.3063 1045 0.000110144311363
66.3687 1046 0.000116622531037
66.4314 1047 0.000110262141347
66.4949 1048 0.000104561963995
66.5571 1049 0.00010240640412
66.619 1050 0.000113883894949
66.6817 1051 9.87014406841427E-05
66.7439 1052 9.27820023808945E-05
66.8063 1053 0.000105183304584
66.8706 1054 0.000102261849809
66.9336 1055 8.35001579164743E-05
66.9968 1056 9.80740263841986E-05
67.0599 1057 8.82200383858507E-05
67.1282 1058 0.000101558514127
67.1947 1059 0.000112024732149
67.2572 1060 0.000110635067175
67.3256 1061 9.7434464663152E-05
67.3912 1062 9.88235222662229E-05
67.4556 1063 0.000102787225772
67.5202 1064 0.000106767328296
67.5849 1065 0.000116739146279
67.6497 1066 0.000103601102986
67.7142 1067 0.000101297344574
67.7793 1068 0.00011173744564
67.8449 1069 0.000107052792692
67.9102 1070 0.000108896163844
67.9755 1071 0.000100196180851
68.0398 1072 9.62768154320838E-05
68.1028 1073 9.49539612740215E-05
68.1663 1074 0.000105183304584
68.2351 1075 9.59251475911664E-05
68.3025 1076 8.19817302786618E-05
68.3668 1077 9.42172201841549E-05
68.4305 1078 9.01089623672894E-05
68.4946 1079 0.000103112776658
68.5585 1080 9.77703408566361E-05
68.6225 1081 8.51704283180681E-05
68.6867 1082 9.97527999805641E-05
68.7505 1083 0.00010377602585
68.8125 1084 0.000107220427103
68.8743 1085 0.000118239352785
68.9367 1086 0.00011499538398
68.9989 1087 0.000102552173174
69.0669 1088 0.000106857826583
69.1303 1089 0.000107190058551
69.1937 1090 0.000101435825174
69.2569 1091 9.00901338645805E-05
69.3317 1092 0.000100219260951
69.4072 1093 0.000100436699789
69.4711 1094 0.000100081995092
69.5347 1095 0.000104015937416
69.5975 1096 9.77247880275017E-05
69.659 1097 9.94418260003401E-05
69.721 1098 8.97111343261826E-05
69.7838 1099 0.000102481718131
69.8465 1100 8.61707684458589E-05
69.9095 1101 0.000102431913705
69.9724 1102 0.000102734991861
70.0345 1103 0.000113490925876
70.0965 1104 0.000106792837881
70.159 1105 0.000108707878817
70.2209 1106 0.000105000485897
70.2835 1107 0.000104721095211
70.3462 1108 9.69060518451933E-05
70.4092 1109 0.000110598017541
70.4829 1110 0.000104595976774
70.5482 1111 0.00010727023153
70.6103 1112 0.000115429046913
70.6727 1113 0.000114050314618
70.7332 1114 0.000111182915867
70.7931 1115 0.000117932630403
70.8532 1116 0.000101552440417
70.9147 1117 0.000157219819732
70.9776 1118 0.000102828527004
71.039 1119 0.000105271980758
71.1012 1120 9.95226063506718E-05
71.1625 1121 0.000103049002697
71.2232 1122 8.93703991642574E-05
71.2843 1123 0.000107163941595
71.348 1124 0.000113291100799
71.4098 1125 0.000107030927334
71.4714 1126 8.92264522241928E-05
71.5329 1127 9.92511114890309E-05
71.5989 1128 0.000103464444498
71.6636 1129 0.00011309006098
71.7256 1130 0.000102004931853
71.7886 1131 9.33978766307913E-05
71.8521 1132 9.7828041106873E-05
71.9162 1133 9.58480114671655E-05
71.9786 1134 9.85945433784407E-05
72.0377 1135 9.91679016544788E-05
72.0982 1136 0.000113439299337
72.1588 1137 0.000105716576371
72.2188 1138 9.69746847744224E-05
72.2865 1139 7.6666626175263E-05
72.3507 1140 8.94135225091713E-05
72.4149 1141 7.76712179004397E-05
72.4792 1142 0.000102614125021
72.5427 1143 9.77369354486043E-05
72.6081 1144 0.000100918952406
72.6767 1145 9.4183814776123E-05
72.7443 1146 9.56834139112266E-05
72.8093 1147 9.300308544496E-05
72.8745 1148 9.92845168970628E-05
72.9394 1149 0.00010369585287
73.0045 1150 9.65331260173465E-05
73.0696 1151 9.07418430067297E-05
73.1346 1152 9.28299846942494E-05
73.2007 1153 8.75689366147567E-05
73.2658 1154 9.05523432375307E-05
73.3328 1155 0.000100750103253
73.3972 1156 0.000102634775637
73.4606 1157 8.82182162726853E-05
73.5245 1158 8.82546585359928E-05
73.5884 1159 9.26429144092709E-05
73.6525 1160 9.15873035154637E-05
73.7173 1161 8.95088797648259E-05
73.7862 1162 9.22463011102743E-05
73.8533 1163 8.70423459099633E-05
73.9183 1164 8.33604625737956E-05
73.9831 1165 9.22657369840383E-05
74.048 1166 7.5335268822429E-05
74.114 1167 8.72312383081072E-05
74.1783 1168 8.54218799348898E-05
74.2427 1169 8.82334005490634E-05
74.3075 1170 8.91335244527587E-05
74.3727 1171 9.67809334078375E-05
74.4381 1172 8.54850465246228E-05
74.5033 1173 8.72767911372416E-05
74.5688 1174 8.10718884380846E-05
74.6342 1175 8.99328247613032E-05
74.6999 1176 8.31302689439032E-05
74.7636 1177 8.61883822064576E-05
74.8275 1178 0.00011621012609
74.8969 1179 8.64598770680984E-05
74.9636 1180 8.71219115181847E-05
75.0277 1181 8.81313622118024E-05
75.0917 1182 6.68557615218289E-05
75.1558 1183 7.91829644566459E-05
75.2201 1184 6.52061417361094E-05
75.2843 1185 7.89284759845485E-05
75.35 1186 9.13352445275868E-05
75.4113 1187 7.16054031729064E-05
75.4733 1188 8.84702752605622E-05
75.5345 1189 8.0568377833386E-05
75.5967 1190 7.95844367240835E-05
75.6594 1191 8.46116469473531E-05
75.7213 1192 8.1229197541362E-05
75.7838 1193 8.73940137508807E-05
75.8462 1194 7.75679648210685E-05
75.9103 1195 8.75501081120478E-05
75.9766 1196 8.62217876144894E-05
76.043 1197 8.67325866718496E-05
76.1033 1198 7.74896139549574E-05
76.1642 1199 7.58278467481354E-05
76.2247 1200 7.72903962488764E-05
76.2858 1201 8.32821117076844E-05
76.3465 1202 8.19890187313233E-05
76.4078 1203 8.14514953475377E-05
76.469 1204 7.03372124098054E-05
76.5309 1205 8.39435387867156E-05
76.5927 1206 7.32149364689876E-05
76.6549 1207 7.9630596924273E-05
76.7174 1208 8.01280338184203E-05
76.7799 1209 8.02968829717451E-05
76.8407 1210 7.58563931877262E-05
76.9041 1211 7.8046573212507E-05
76.967 1212 8.63165374990889E-05
77.0295 1213 9.03950341342533E-05
77.0998 1214 8.243422171473E-05
77.1667 1215 8.81131410801487E-05
77.229 1216 8.46857462160783E-05
77.2919 1217 8.14533174607031E-05
77.3608 1218 7.70195087582906E-05
77.4215 1219 8.36210247564442E-05
77.4818 1220 0.000117513544375
77.5418 1221 8.03843444036831E-05
77.6029 1222 8.26972133815991E-05
77.664 1223 7.922730254367E-05
77.7252 1224 6.42361701610748E-05
77.7867 1225 7.97107699035495E-05
77.8476 1226 6.48569033794125E-05
77.9093 1227 7.53370909355944E-05
77.9701 1228 7.57324894924807E-05
78.0305 1229 6.57084375986978E-05
78.0922 1230 7.52654211510896E-05
78.1554 1231 8.04414372828648E-05
78.2208 1232 7.32562377007361E-05
78.2849 1233 7.61436796968004E-05
78.3457 1234 6.97614246495469E-05
78.4078 1235 7.69198999052501E-05
78.4694 1236 7.76523893977309E-05
78.5313 1237 8.43844901727363E-05
78.5933 1238 8.72312383081072E-05
78.6569 1239 7.29859575812055E-05
78.7178 1240 7.810973980224E-05
78.778 1241 7.92801438254659E-05
78.8386 1242 7.38915478243969E-05
78.899 1243 7.20433177036515E-05
78.9603 1244 7.7857073443308E-05
79.0217 1245 7.37876873739705E-05
79.0821 1246 7.86162872622142E-05
79.1459 1247 9.31512839824105E-05
79.2078 1248 7.99190981754574E-05
79.2712 1249 7.30254366997886E-05
79.3367 1250 8.03679453851947E-05
79.4007 1251 7.81917348946818E-05
79.4629 1252 8.21700153057506E-05
79.5253 1253 7.70110055635189E-05
79.5876 1254 7.3780398921309E-05
79.6501 1255 7.62675833920459E-05
79.7126 1256 8.13518864944972E-05
79.775 1257 7.46143193799956E-05
79.837 1258 7.18307378343578E-05
79.8997 1259 6.88503680668594E-05
79.9613 1260 7.5903768130026E-05
80.0225 1261 7.9941570904497E-05
80.0835 1262 8.30008989091616E-05
80.1445 1263 7.93190155729938E-05
80.2068 1264 7.1083671436554E-05
80.2679 1265 7.74428463837127E-05
80.329 1266 7.38903330822866E-05
80.399 1267 6.43861908116907E-05
80.4633 1268 8.0305993537572E-05
80.5236 1269 7.69788148975972E-05
80.5849 1270 6.44110930249508E-05
80.6469 1271 7.07216782876995E-05
80.7076 1272 7.36085129127086E-05
80.7697 1273 7.31268676659945E-05
80.8331 1274 6.31678044751099E-05
80.8958 1275 6.87240348873934E-05
80.959 1276 7.52976118170112E-05
81.0221 1277 7.82621899370763E-05
81.0847 1278 7.49204343917786E-05
81.1475 1279 7.25249629503656E-05
81.2105 1280 7.07423289035738E-05
81.2739 1281 7.06487937610845E-05
81.3359 1282 7.22601491703311E-05
81.3983 1283 7.08030660090863E-05
81.4602 1284 7.00566069823376E-05
81.5257 1285 7.23937708024586E-05
81.5896 1286 7.08480114671655E-05
81.6504 1287 6.01421248268992E-05
81.7133 1288 7.12895702242414E-05
81.7744 1289 5.90969607152401E-05
81.836 1290 6.751718860086E-05
81.8983 1291 7.54707125677219E-05
81.9597 1292 6.29424698136585E-05
82.0214 1293 7.54336629333592E-05
82.0832 1294 7.140436335366E-05
82.1448 1295 6.59975462209373E-05
82.2068 1296 6.59404533417555E-05
82.2679 1297 5.97293554578363E-05
82.3299 1298 7.1035081752144E-05
82.3913 1299 6.85697626393916E-05
82.4536 1300 7.22504312334491E-05
82.5163 1301 7.07423289035738E-05
82.581 1302 7.03268871018683E-05
82.6454 1303 6.48824129637278E-05
82.7079 1304 5.98593936007386E-05
82.769 1305 6.43582517431549E-05
82.8308 1306 6.83085930856879E-05
82.8921 1307 7.04538276523894E-05
82.9531 1308 6.52990695075435E-05
83.0148 1309 6.69280386773888E-05
83.076 1310 5.84854595369403E-05
83.1369 1311 6.61645732610967E-05
83.1991 1312 5.72626393916571E-05
83.2622 1313 5.13809795680377E-05
83.3251 1314 5.95013483637424E-05
83.3886 1315 5.96706226768057E-05
83.4494 1316 6.64706882728797E-05
83.512 1317 6.29266781662253E-05
83.5744 1318 6.10341099584558E-05
83.6363 1319 6.71266490124147E-05
83.7045 1320 6.17520225456136E-05
83.7711 1321 5.61606253492383E-05
83.8341 1322 6.16020018949977E-05
83.8965 1323 5.71148660139452E-05
83.9586 1324 5.77671825271495E-05
84.02 1325 7.01464978984961E-05
84.082 1326 5.69823983868225E-05
84.1431 1327 5.5461480527684E-05
84.2043 1328 5.45814606059134E-05
84.2657 1329 5.58384757416001E-05
84.3276 1330 5.82788319039868E-05
84.3886 1331 5.72063360948471E-05
84.4496 1332 5.19012536138578E-05
84.5111 1333 4.86744126721897E-05
84.5729 1334 5.00239304195719E-05
84.6345 1335 4.91099584558198E-05
84.6966 1336 5.33692087169894E-05
84.7608 1337 5.11503000413012E-05
84.8265 1338 4.69475352882583E-05
84.8912 1339 5.39856296008357E-05
84.9522 1340 5.79855324214669E-05
85.0141 1341 4.73551420033527E-05
85.076 1342 4.85176502028619E-05
85.137 1343 4.25228978887782E-05
85.1995 1344 5.01628969169845E-05
85.2587 1345 4.88742984864313E-05
85.3189 1346 5.08976944194747E-05
85.3823 1347 5.05124996963145E-05
85.4426 1348 4.89191832074051E-05
85.5034 1349 4.31868759262408E-05
85.5648 1350 4.97623357061296E-05
85.6256 1351 5.08972692597362E-05
85.6874 1352 3.795449576055E-05
85.7495 1353 4.6771276208061E-05
85.8116 1354 4.42328296202716E-05
85.873 1355 4.81376181336702E-05
85.9394 1356 4.80646121328442E-05
86.0032 1357 4.61939092830592E-05
86.0645 1358 4.65914336386385E-05
86.1258 1359 4.74515925269065E-05
86.1867 1360 4.75348023614587E-05
86.2485 1361 4.79244308933213E-05
86.3108 1362 4.79743567940526E-05
86.372 1363 4.75958431524987E-05
86.4338 1364 4.66129345739899E-05
86.4955 1365 4.37821602973689E-05
86.5552 1366 4.51265153907825E-05
86.6149 1367 5.18114234348048E-05
86.6748 1368 4.28392167342873E-05
86.7351 1369 4.71632734870387E-05
86.7949 1370 4.79911809722796E-05
86.8563 1371 4.24975705157795E-05
86.9177 1372 4.53251864629139E-05
86.9785 1373 4.55086125215617E-05
87.0434 1374 4.8262979519448E-05
87.107 1375 3.89861762347853E-05
87.1684 1376 4.44371492432157E-05
87.23 1377 4.38039649182478E-05
87.291 1378 4.43795097300843E-05
87.3545 1379 5.26768664512524E-05
87.4176 1380 4.70431962294405E-05
87.4792 1381 4.2320218167683E-05
87.5408 1382 4.41689341852725E-05
87.603 1383 4.3406379825563E-05
87.6641 1384 4.31963509147008E-05
87.7268 1385 4.36479312941862E-05
87.79 1386 4.10335633245062E-05
87.85 1387 4.35161317752241E-05
87.9113 1388 5.48502830349117E-05
87.9716 1389 4.21773037584121E-05
88.0391 1390 4.07455479701659E-05
88.1155 1391 3.27057773134763E-05
88.1829 1392 4.10794198391681E-05
88.2464 1393 3.87748718447074E-05
88.3069 1394 3.98236801826972E-05
88.3686 1395 4.56727241806564E-05
88.4297 1396 4.54394329583829E-05
88.4904 1397 4.52499331891839E-05
88.5525 1398 3.93164646145623E-05
88.615 1399 4.22484876460727E-05
88.6763 1400 4.02559461626297E-05
88.7387 1401 4.19834916547217E-05
88.8014 1402 4.14929180534972E-05
88.8637 1403 4.43023736060834E-05
88.9251 1404 3.84049828721362E-05
88.9875 1405 3.8532348582396E-05
89.0491 1406 4.02199897961663E-05
89.1119 1407 3.96400111756274E-05
89.1725 1408 4.07760379971332E-05
89.2392 1409 5.92498967469206E-05
89.3055 1410 3.87407375914093E-05
89.3682 1411 3.85441923179709E-05
89.4304 1412 3.75589757294526E-05
89.4908 1413 3.15260197760015E-05
89.553 1414 3.60503875027332E-05
89.6138 1415 3.8294380602998E-05
89.6749 1416 3.53339326061077E-05
89.7359 1417 3.76803892033721E-05
89.7978 1418 4.18234493816963E-05
89.8587 1419 3.85964262287116E-05
89.9205 1420 3.94734700323121E-05
89.9827 1421 3.76687884162192E-05
90.0464 1422 3.63107067369597E-05
90.1076 1423 4.0969546415296E-05
90.17 1424 4.10166784091737E-05
90.2325 1425 3.53975850926848E-05
90.2939 1426 3.87748718447074E-05
90.3621 1427 3.57495566191298E-05
90.427 1428 3.88357911615364E-05
90.4875 1429 3.59256334880105E-05
90.5486 1430 3.46661281309978E-05
90.6102 1431 3.3109982750662E-05
90.6712 1432 3.57877602584971E-05
90.733 1433 2.9188430796142E-05
90.7948 1434 3.4995141031559E-05
90.8576 1435 3.37150457957776E-05
90.9194 1436 3.45055392240227E-05
90.9805 1437 3.4868929326304E-05
91.0417 1438 3.90424187944899E-05
91.1036 1439 3.23511333543889E-05
91.1655 1440 2.99671412259177E-05
91.2274 1441 3.36581958650179E-05
91.2913 1442 3.56998736668205E-05
91.3537 1443 3.38354267389033E-05
91.419 1444 3.77604407084376E-05
91.491 1445 5.02229051772309E-05
91.5544 1446 3.55222176331965E-05
91.6155 1447 3.27226622288088E-05
91.6776 1448 3.24687203906611E-05
91.7405 1449 3.18935400014577E-05
91.8009 1450 3.12953402492651E-05
91.8615 1451 3.28051432180948E-05
91.9223 1452 3.01650227156775E-05
91.9831 1453 2.8986844342946E-05
92.0437 1454 2.52693083258424E-05
92.1044 1455 2.99334321323583E-05
92.1648 1456 4.24526250577002E-05
92.2261 1457 3.29799446077598E-05
92.2861 1458 3.51178299846942E-05
92.3481 1459 3.0121474211025E-05
92.4093 1460 2.87399480090377E-05
92.4709 1461 2.90175165812298E-05
92.5348 1462 3.22745438643376E-05
92.6092 1463 3.2830531328199E-05
92.6722 1464 3.29738708972085E-05
92.7341 1465 3.29964651004592E-05
92.7965 1466 3.00808410874371E-05
92.8593 1467 3.22531036660917E-05
92.9219 1468 3.12070892349554E-05
92.9846 1469 3.14582979033551E-05
93.0477 1470 3.37003474162435E-05
93.1087 1471 3.13150798085566E-05
93.1694 1472 3.16255678919365E-05
93.2305 1473 3.51277301328928E-05
93.2915 1474 3.73381356138092E-05
93.3537 1475 2.95130098880008E-05
93.4162 1476 3.03743227812735E-05
93.4781 1477 3.18312844683074E-05
93.5396 1478 2.42645951264546E-05
93.6013 1479 3.00739170574087E-05
93.6673 1480 2.83484366269041E-05
93.7324 1481 2.98188819513617E-05
93.7959 1482 3.00309151867059E-05
93.858 1483 2.95703457156046E-05
93.9194 1484 2.70739899419353E-05
93.9801 1485 2.93031024513496E-05
94.042 1486 3.30484560627779E-05
94.1043 1487 2.94043512062389E-05
94.1672 1488 2.98834454945215E-05
94.2304 1489 2.58347100410583E-05
94.2921 1490 2.94006462428026E-05
94.3549 1491 2.7303393989456E-05
94.4164 1492 2.69155875707587E-05
94.4777 1493 4.78800320691917E-05
94.5397 1494 2.74476446150482E-05
94.6009 1495 2.65241976628362E-05
94.6624 1496 2.65122324530502E-05
94.7232 1497 2.7215568134885E-05
94.7917 1498 2.2473093462258E-05
94.8556 1499 2.88012317484998E-05
94.9162 1500 2.82054614805277E-05



==> Tikz/news20_re_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0614963 1 0.23127794201887
0.121768 2 0.239697913443115
0.181843 3 0.209053378720939
0.240198 4 0.172290076838494
0.299027 5 0.16471355109727
0.359398 6 0.14812381071525
0.418612 7 0.130658361700587
0.47891 8 0.124475727068615
0.549419 9 0.11090026798001
0.619668 10 0.101804091468754
0.681478 11 0.090927526880305
0.74306 12 0.082732737675883
0.804923 13 0.068697037734483
0.866839 14 0.08278146131409
0.92847 15 0.071801523601335
0.99034 16 0.06258320878079
1.0528 17 0.061270765158648
1.115 18 0.057800786162487
1.17614 19 0.058820427056105
1.23627 20 0.053012371853539
1.29634 21 0.050434825549622
1.35468 22 0.04247990149924
1.41828 23 0.036138651672077
1.47816 24 0.039353226624176
1.53691 25 0.041053286541083
1.59623 26 0.041104314675692
1.66323 27 0.037234736003477
1.72709 28 0.034158101621707
1.78684 29 0.038062313582702
1.84582 30 0.031033402029274
1.90543 31 0.030903823488744
1.96553 32 0.031113269290281
2.02501 33 0.02863349947655
2.08574 34 0.028640149594738
2.14481 35 0.026188033737827
2.20383 36 0.026241893110873
2.26341 37 0.025880350546824
2.32256 38 0.023550307156449
2.38271 39 0.02338412004451
2.44387 40 0.022122375343205
2.50347 41 0.022261171869342
2.56333 42 0.018763012174325
2.62142 43 0.019565437821395
2.68032 44 0.019543709712465
2.7396 45 0.019849220092575
2.80672 46 0.018036174009231
2.87076 47 0.016709376666645
2.93022 48 0.017345483516267
2.98869 49 0.015388044272668
3.04888 50 0.013722420116278
3.10907 51 0.016165515515845
3.1689 52 0.015484043008487
3.22826 53 0.013375560486446
3.28706 54 0.013438835373361
3.34657 55 0.013939108620792
3.40872 56 0.013020799726094
3.46989 57 0.011791252131659
3.52967 58 0.012124021412064
3.58869 59 0.012863106329464
3.64959 60 0.010950506001567
3.71088 61 0.010274235071802
3.77152 62 0.010002370339156
3.83141 63 0.010453985791134
3.89546 64 0.009751377759634
3.95672 65 0.008641927349105
4.01554 66 0.009244981136051
4.07529 67 0.01008948030314
4.13487 68 0.009308453551229
4.1948 69 0.009798060272457
4.25327 70 0.008663260401509
4.31344 71 0.009416830724863
4.37329 72 0.009179006696208
4.43257 73 0.008102148449074
4.49205 74 0.00822316743154
4.55203 75 0.007783930417377
4.61189 76 0.008007729939359
4.67204 77 0.008101687549794
4.73204 78 0.007337779914009
4.79271 79 0.006739071748849
4.85297 80 0.006870954785781
4.91348 81 0.007062886414665
4.98104 82 0.007327640129842
5.04714 83 0.00637516542992
5.10742 84 0.006503446868189
5.16559 85 0.006089776595535
5.22496 86 0.006372913607722
5.28336 87 0.005252256760405
5.34291 88 0.006224569882207
5.40388 89 0.005790468602883
5.46294 90 0.005816568670701
5.52206 91 0.006030327172646
5.58191 92 0.005701574300256
5.64163 93 0.006152992223971
5.7015 94 0.006085470479401
5.7613 95 0.005224089230101
5.81992 96 0.004895270514956
5.88004 97 0.004889147138803
5.93983 98 0.005270106731105
5.99938 99 0.004440902835847
6.06441 100 0.004669818339841
6.12749 101 0.004559571231984
6.18887 102 0.004568815554692
6.24858 103 0.004525721471981
6.3097 104 0.003980359106382
6.3694 105 0.004367185288095
6.42851 106 0.004422275920646
6.48657 107 0.004730887494486
6.54553 108 0.004182746564654
6.60347 109 0.004356531930444
6.66255 110 0.003693646832634
6.72112 111 0.003889634375185
6.77978 112 0.003843794649618
6.83917 113 0.004095063768708
6.89977 114 0.004090757652574
6.95889 115 0.003865377904489
7.01974 116 0.003731308888113
7.07918 117 0.003897812045273
7.13827 118 0.003706953653285
7.20341 119 0.003609486624044
7.26742 120 0.003393963536283
7.32942 121 0.003182595126319
7.39225 122 0.003234907194638
7.45438 123 0.003528763407231
7.51514 124 0.003192682236283
7.576 125 0.003112946660785
7.63739 126 0.003096248938286
7.69692 127 0.003283999552269
7.75603 128 0.0030759562014
7.81588 129 0.002931595962522
7.8752 130 0.003273866352377
7.93463 131 0.003008414704004
7.99478 132 0.003251334961844
8.05417 133 0.003088703358639
8.1144 134 0.002824213014479
8.17295 135 0.002918947569415
8.2326 136 0.002812769543776
8.30694 137 0.003012885427023
8.37217 138 0.002956464770834
8.43154 139 0.003019259005643
8.49102 140 0.002736359027371
8.55008 141 0.002980800252836
8.61081 142 0.002753445222121
8.6707 143 0.002607122869164
8.731 144 0.002634967769972
8.79179 145 0.002789579725699
8.85237 146 0.002429571297827
8.91504 147 0.00258655359271
8.97448 148 0.002720569934882
9.03528 149 0.002099165772303
9.09474 150 0.002505112689874
9.15584 151 0.002460102583011
9.21588 152 0.002974400337115
9.27555 153 0.002615333460629
9.33502 154 0.002765105973913
9.40494 155 0.002680800911264
9.47264 156 0.002578731473495
9.53403 157 0.002632696194947
9.59286 158 0.002599992098869
9.65233 159 0.002431592670385
9.71146 160 0.002544289128703
9.77138 161 0.002619843689301
9.83186 162 0.002401548621582
9.89164 163 0.001941597476906
9.95195 164 0.002411108989511
10.0128 165 0.002462453169341
10.0725 166 0.002324071452557
10.1326 167 0.002384541438137
10.1939 168 0.00247420610099
10.2516 169 0.002417706433496
10.3108 170 0.002046610085793
10.3688 171 0.002328068107745
10.4285 172 0.002498883965314
10.487 173 0.002277606220823
10.5546 174 0.002071617163889
10.6157 175 0.002011943875636
10.6749 176 0.002320963674552
10.7341 177 0.002302758152979
10.7938 178 0.002276328871389
10.8524 179 0.00217227098244
10.9122 180 0.00198328910895
10.9708 181 0.002033467872028
11.0424 182 0.002144919902289
11.1042 183 0.002218288483444
11.1647 184 0.002099573997379
11.2259 185 0.001957314142365
11.2869 186 0.001869914470262
11.3483 187 0.00205780335403
11.4164 188 0.002052443753827
11.4787 189 0.001973623392614
11.5372 190 0.001901512408067
11.596 191 0.0019270725653
11.6591 192 0.001634006465758
11.7201 193 0.001918236467668
11.7789 194 0.002038557516938
11.8377 195 0.00193255068246
11.897 196 0.001763723276072
11.9564 197 0.002049204290314
12.0162 198 0.001904975736945
12.0766 199 0.001622036253021
12.1361 200 0.001907148547838
12.1965 201 0.001829875491352
12.2554 202 0.001891715006222
12.3161 203 0.001896890246713
12.377 204 0.001807488954878
12.4374 205 0.001869769616203
12.4979 206 0.001778709086959
12.5589 207 0.001792141008843
12.62 208 0.001791739368041
12.6809 209 0.00170861947497
12.7574 210 0.001646180791035
12.8226 211 0.00164344831673
12.8809 212 0.001548127761281
12.9407 213 0.001609335185709
12.9994 214 0.001524562639504
13.0592 215 0.001719121394286
13.1191 216 0.001610599366593
13.1784 217 0.001644021148693
13.2374 218 0.001608538488382
13.2965 219 0.001520309197574
13.355 220 0.001644870520224
13.4167 221 0.001516589081954
13.4774 222 0.001533082691915
13.5367 223 0.001469537849707
13.5971 224 0.001496645311667
13.6563 225 0.001399296799384
13.7164 226 0.001476095788039
13.7775 227 0.001596311488902
13.8447 228 0.001448593269554
13.9096 229 0.00144671016678
13.9708 230 0.001371840370826
14.0315 231 0.001586125614807
14.091 232 0.001364762274735
14.15 233 0.001388887059923
14.2098 234 0.001492786926263
14.2682 235 0.001610283321372
14.3282 236 0.001369325177611
14.3869 237 0.001425495631333
14.4466 238 0.001213429288174
14.5061 239 0.00149160834096
14.5659 240 0.001354365703826
14.6265 241 0.001354319613898
14.6858 242 0.00143394984099
14.7463 243 0.001264984164818
14.8057 244 0.001295680056888
14.866 245 0.001303179546607
14.928 246 0.001272826036859
14.9922 247 0.001310079867261
15.0555 248 0.001250880646839
15.1162 249 0.001288746814857
15.1782 250 0.001307057684837
15.2388 251 0.001266946278897
15.3005 252 0.001165620864252
15.3602 253 0.001185966275341
15.4205 254 0.001153011976797
15.4799 255 0.001099389637667
15.5384 256 0.00111272279542
15.5986 257 0.001265175108805
15.6573 258 0.001154381506087
15.7178 259 0.001122079050811
15.778 260 0.001287291689986
15.8366 261 0.001071090421855
15.896 262 0.001094016868914
15.955 263 0.001097302422355
16.0154 264 0.001141496079064
16.0809 265 0.00125089381539
16.1433 266 0.001120591004563
16.2028 267 0.00121396919876
16.2624 268 0.001116884057494
16.3219 269 0.001162973985528
16.3831 270 0.001192260842656
16.4431 271 0.001110207602204
16.503 272 0.001024170875116
16.5634 273 0.001162901558498
16.6231 274 0.001112972997886
16.6821 275 0.001146974196225
16.741 276 0.001134128274854
16.8009 277 0.001066639451662
16.8594 278 0.000967697544724
16.9194 279 0.001160583893545
16.9788 280 0.001110892366849
17.0377 281 0.001188020569276
17.0982 282 0.001115830573425
17.1703 283 0.001113236368904
17.2397 284 0.001149621074949
17.2994 285 0.001122783568282
17.3586 286 0.001134938140732
17.4213 287 0.001018580825273
17.4807 288 0.001087228480942
17.5409 289 0.001057322701923
17.6013 290 0.001119820644337
17.6613 291 0.001024401324756
17.7212 292 0.000984013379248
17.7828 293 0.001087017784128
17.8447 294 0.001101345167471
17.903 295 0.000988141719944
17.9622 296 0.000969685995905
18.0207 297 0.001005142319114
18.0795 298 0.00107216365875
18.1382 299 0.001167681742463
18.1977 300 0.001065533293389
18.2588 301 0.001078458226065
18.3225 302 0.00107344759246
18.3844 303 0.000940879790883
18.4442 304 0.001118569632005
18.5034 305 0.001042889970173
18.5629 306 0.001093898351956
18.6222 307 0.001112656952666
18.6831 308 0.001050264358659
18.7441 309 0.001079972609414
18.8035 310 0.001169703115021
18.8635 311 0.001023762650039
18.9246 312 0.001085101759977
18.9851 313 0.001160439039486
19.0472 314 0.001007301961456
19.109 315 0.00111743713663
19.1677 316 0.00111204461505
19.2275 317 0.001120511993258
19.2859 318 0.001082165173134
19.3455 319 0.001101206897687
19.4192 320 0.001038432415705
19.4866 321 0.001104736069319
19.5459 322 0.001009152142852
19.6045 323 0.001023532200399
19.6636 324 0.001104683395116
19.7225 325 0.001099521323176
19.782 326 0.00102438157193
19.8426 327 0.001055610790311
19.9017 328 0.00099323794913
19.9631 329 0.001033619310363
20.0224 330 0.001019871343258
20.0823 331 0.001069865746624
20.1422 332 0.001014465653127
20.2019 333 0.001005050139257
20.2628 334 0.000963351922938
20.3225 335 0.001054675823199
20.3828 336 0.001063301224017
20.4424 337 0.001002798317059
20.51 338 0.001057796769754
20.5733 339 0.000932188547311
20.6328 340 0.00098101094965
20.6912 341 0.000973419280075
20.7503 342 0.001002054293935
20.8103 343 0.001013280483549
20.8689 344 0.000802392725693
20.9291 345 0.000955167668574
20.9883 346 0.001025955213759
21.0493 347 0.000957965985633
21.1105 348 0.000961054010811
21.17 349 0.000955411286765
21.23 350 0.000953251644423
21.2906 351 0.000889950420406
21.3505 352 0.000969040736912
21.4142 353 0.000967151049863
21.4763 354 0.000915964892643
21.5371 355 0.000728352548444
21.6046 356 0.000965794689123
21.6682 357 0.000901222699948
21.7285 358 0.000936461742068
21.79 359 0.000851037352595
21.85 360 0.000948458291907
21.9096 361 0.000880686344871
21.9698 362 0.000891346286798
22.0301 363 0.00087193584282
22.0887 364 0.000848857957426
22.1479 365 0.00084246462598
22.2093 366 0.000907313154724
22.2687 367 0.00083577500214
22.329 368 0.000847534518064
22.388 369 0.000882338998005
22.4477 370 0.000849364946634
22.5072 371 0.000824450048394
22.5671 372 0.000834207944587
22.6281 373 0.000784588844921
22.6879 374 0.000823580924037
22.7535 375 0.00081876123442
22.8194 376 0.000817615570495
22.8819 377 0.00080964859722
22.9437 378 0.000786083475444
23.0025 379 0.000754933268368
23.0614 380 0.000760734015025
23.1207 381 0.000766824469801
23.1809 382 0.000804223154263
23.2411 383 0.000743581977521
23.3011 384 0.000762992421499
23.3618 385 0.000649482805165
23.4241 386 0.000736931859334
23.4835 387 0.000710746195935
23.5437 388 0.000762492016566
23.6044 389 0.000745998406605
23.664 390 0.000707203855752
23.723 391 0.000766133120881
23.7832 392 0.00070815857569
23.8489 393 0.00071393956952
23.9114 394 0.000741916155837
23.9713 395 0.000666335258137
24.0322 396 0.000656427240464
24.0934 397 0.00059524549471
24.1538 398 0.000744326000645
24.2156 399 0.000691967842399
24.2753 400 0.000683586059772
24.3349 401 0.000612552921114
24.3947 402 0.000677508773547
24.4547 403 0.000700211355241
24.516 404 0.000641143820328
24.5803 405 0.000602557332578
24.6435 406 0.000710502577744
24.706 407 0.00061952501037
24.7702 408 0.000671576341382
24.834 409 0.00061560407435
24.8978 410 0.000637213007895
24.9639 411 0.000620418496547
25.0292 412 0.000641214272075
25.0923 413 0.00061948484629
25.1557 414 0.000601916024151
25.2197 415 0.000606259012227
25.2836 416 0.000578090823495
25.3475 417 0.000635597226703
25.4123 418 0.000610507186737
25.4745 419 0.000586865028938
25.5387 420 0.000570642032698
25.6013 421 0.0006073651705
25.6628 422 0.000495611580424
25.7263 423 0.000587175148311
25.788 424 0.000578924392765
25.8472 425 0.000577366553198
25.9108 426 0.000563479657881
25.9707 427 0.000590932794301
26.0386 428 0.000487692013932
26.101 429 0.000619673814995
26.1602 430 0.000565581358599
26.2199 431 0.000586014340552
26.2793 432 0.000562006755467
26.3395 433 0.000530160590478
26.3998 434 0.000552022360199
26.4609 435 0.000530198779275
26.5214 436 0.000534924313754
26.5821 437 0.000551227638155
26.6434 438 0.000514649354412
26.7041 439 0.000529439612318
26.7654 440 0.00052210077892
26.8271 441 0.00050538988787
26.8858 442 0.000495467384792
26.9457 443 0.000500138269784
27.0041 444 0.000490538396202
27.0637 445 0.000544804019042
27.1294 446 0.000496884979292
27.1912 447 0.000525376455948
27.2516 448 0.000447942743141
27.3106 449 0.00048738716198
27.3707 450 0.000471629674013
27.4325 451 0.000497619784431
27.4931 452 0.000522660442332
27.5539 453 0.000487603126214
27.6148 454 0.000482507555456
27.6755 455 0.000497596739467
27.7363 456 0.000504437143215
27.7975 457 0.000469883524168
27.8589 458 0.000481658183925
27.9204 459 0.000401639484583
27.9821 460 0.000456207325665
28.0439 461 0.000474581404689
28.1052 462 0.000462072598221
28.165 463 0.000515087208728
28.2295 464 0.000477696425397
28.2931 465 0.00049813467477
28.3554 466 0.000497377483095
28.4149 467 0.000465459549504
28.4739 468 0.000439249524286
28.534 469 0.000475414315532
28.5928 470 0.000420169610935
28.6521 471 0.000505405690131
28.7109 472 0.000459700283782
28.7712 473 0.000481205185775
28.8314 474 0.000480260342251
28.8916 475 0.000481063623854
28.9513 476 0.000444659164982
29.0108 477 0.000450088558505
29.0707 478 0.000422798053688
29.1314 479 0.000430050633078
29.1921 480 0.000359078069754
29.2522 481 0.00041101022538
29.3123 482 0.00042951401463
29.3829 483 0.000439250841141
29.4485 484 0.000414730999427
29.5072 485 0.000384563824674
29.5661 486 0.000408103926203
29.626 487 0.000396725639827
29.6854 488 0.000404807837921
29.7452 489 0.00044101740224
29.8045 490 0.000390921601032
29.8639 491 0.000354795657012
29.9227 492 0.00038514653305
29.9832 493 0.000399416633197
30.044 494 0.00041571666546
30.1037 495 0.000381058356433
30.1638 496 0.000396147540444
30.2243 497 0.000381567320924
30.2851 498 0.000383724329556
30.3489 499 0.000360547021603
30.4121 500 0.0003613358178
30.4789 501 0.000325801800141
30.5499 502 0.000306858839719
30.6191 503 0.000345752813132
30.6807 504 0.000351311258453
30.7397 505 0.000359729913022
30.8046 506 0.000320564009034
30.8704 507 0.000334726127063
30.9363 508 0.000342200596535
30.9994 509 0.000342916307275
31.0593 510 0.000306783120551
31.1238 511 0.000286796552473
31.1928 512 0.000341294600236
31.2533 513 0.000321894032671
31.3144 514 0.000346581114981
31.3778 515 0.000327558484827
31.4399 516 0.000299720168294
31.5003 517 0.000305137051693
31.56 518 0.000310161512276
31.6423 519 0.000309264075535
31.7153 520 0.000298831291111
31.7769 521 0.000251390928185
31.8376 522 0.000309631478104
31.8983 523 0.000279425456126
31.9657 524 0.000278603080124
32.0258 525 0.000272267690302
32.0854 526 0.000264818899504
32.1431 527 0.000258382111841
32.2026 528 0.000241727187132
32.2621 529 0.000277059725962
32.3218 530 0.000277632557925
32.3812 531 0.000267189897088
32.4393 532 0.000267617874991
32.4992 533 0.000264180883215
32.5585 534 0.000211632439408
32.6185 535 0.000263357190358
32.6772 536 0.000259785879363
32.747 537 0.000268710864713
32.8165 538 0.000263168880081
32.8801 539 0.000244507726647
32.9397 540 0.000249089723921
33.0006 541 0.000244112011694
33.061 542 0.000234932214884
33.1212 543 0.000230732105585
33.1815 544 0.000222127116022
33.2436 545 0.000214723756724
33.3044 546 0.000227051495618
33.363 547 0.000233189357177
33.4252 548 0.000194719411102
33.4857 549 0.00022711272938
33.5457 550 0.000210794261146
33.6052 551 0.000213196204824
33.6654 552 0.000194623939109
33.725 553 0.000191026949439
33.7852 554 0.000200875708633
33.8504 555 0.000209210084476
33.9136 556 0.000218287825016
33.9722 557 0.000205627580213
34.031 558 0.000202334125641
34.0897 559 0.000198355247997
34.1497 560 0.000201513724922
34.2099 561 0.000196481363208
34.2699 562 0.000199557536691
34.3306 563 0.00020109628186
34.3899 564 0.000177595685983
34.4508 565 0.000186238864344
34.5114 566 0.000188809365473
34.5719 567 0.000197882497021
34.631 568 0.000193380827907
34.689 569 0.000174166595337
34.7488 570 0.000175098928738
34.8085 571 0.000178563574471
34.869 572 0.000173167102326
34.9357 573 0.00019122513613
34.9994 574 0.000168380334086
35.0614 575 0.000184338642454
35.1202 576 0.00017421136841
35.1806 577 0.000171998393437
35.2411 578 0.000169789369029
35.3012 579 0.000179083732231
35.3617 580 0.000177930167175
35.424 581 0.000168687161321
35.4856 582 0.000167786432442
35.5454 583 0.000177872883978
35.6064 584 0.000162823864048
35.6676 585 0.000144386575979
35.7284 586 0.00015895033481
35.7894 587 0.000175640814607
35.8499 588 0.000162417614254
35.9092 589 0.000170930423961
35.969 590 0.000172037240662
36.0309 591 0.000169902618566
36.0939 592 0.00017588114066
36.1549 593 0.000167208991487
36.2135 594 0.000168744444518
36.2723 595 0.000132257023776
36.3326 596 0.000156834807114
36.3925 597 0.000176370352325
36.4521 598 0.000167364380387
36.5132 599 0.000160822244316
36.5738 600 0.000153878467444
36.6348 601 0.000159187368726
36.6953 602 0.000166642085372
36.7554 603 0.000150906983941
36.8161 604 0.000149657946891
36.8771 605 0.00015028279463
36.9378 606 0.00013976573148
36.9988 607 0.000153947602336
37.0607 608 0.000146761524128
37.1232 609 0.000162420247964
37.1886 610 0.000155659513949
37.2523 611 0.000126287719668
37.3133 612 0.000142542978858
37.3743 613 0.000144742126853
37.4372 614 0.000150061562975
37.4987 615 0.000148911290057
37.5598 616 0.000141326204758
37.6209 617 0.000129754340684
37.6821 618 0.000137949129888
37.7443 619 0.000145101628291
37.8057 620 0.000147968421815
37.8672 621 0.000136894328964
37.928 622 0.000128951717508
37.9885 623 0.000143117127676
38.05 624 0.000131699994074
38.1168 625 0.000135707184103
38.1833 626 0.000131858016685
38.2522 627 0.000125652337089
38.3238 628 9.86548325289543E-05
38.391 629 0.000126225827479
38.4542 630 0.000128213620232
38.5203 631 0.000120419154974
38.5862 632 0.000108175694806
38.6531 633 0.000133209768431
38.7161 634 0.000123140436011
38.7796 635 0.000112624689716
38.8473 636 0.000117714993054
38.9127 637 0.000126300229791
38.9807 638 0.000120516602251
39.0453 639 0.000118690782673
39.1107 640 0.000121631978509
39.1778 641 0.000120373065046
39.2443 642 0.000118985099785
39.3123 643 0.000114614457752
39.383 644 0.000113577434371
39.4497 645 0.000118563047729
39.5165 646 9.23201011344706E-05
39.5803 647 0.000103529171632
39.6442 648 0.000110210894342
39.7168 649 0.000116559452715
39.7866 650 0.000105112031447
39.8509 651 0.000105658526307
39.9136 652 0.000109877071578
39.9749 653 9.12304035502413E-05
40.047 654 0.000101233893216
40.1258 655 9.7482173074264E-05
40.1995 656 0.000104981662793
40.2658 657 0.000103363906319
40.3296 658 0.000107060976975
40.3985 659 9.99881483042199E-05
40.4746 660 9.41209004655083E-05
40.5467 661 0.000103409996247
40.6081 662 0.000109059962996
40.6678 663 9.98288088387313E-05
40.7288 664 0.000101312246094
40.7892 665 9.33360548338458E-05
40.8526 666 9.79101509774357E-05
40.9138 667 9.69923029820183E-05
40.9758 668 9.37877361285777E-05
41.0372 669 9.64332979977218E-05
41.099 670 9.42051791910559E-05
41.1601 671 7.48269981629871E-05
41.2217 672 8.70342448165292E-05
41.2805 673 8.75748138296121E-05
41.339 674 7.41442088005425E-05
41.3999 675 8.93505929140028E-05
41.4615 676 8.30112525267157E-05
41.5215 677 8.86691204066448E-05
41.5856 678 8.67379524220257E-05
41.6493 679 9.03507443523377E-05
41.7108 680 8.46250584354445E-05
41.7701 681 8.87784193788394E-05
41.8302 682 8.93716625953897E-05
41.8894 683 8.50504026284427E-05
41.9503 684 8.38764263186657E-05
42.012 685 8.55389558656018E-05
42.0717 686 7.89658737004286E-05
42.133 687 8.51728701515042E-05
42.1998 688 6.73439691329168E-05
42.2615 689 8.19241886526597E-05
42.3215 690 7.76970838244105E-05
42.3839 691 7.83489270923181E-05
42.4464 692 7.61688734963161E-05
42.5085 693 8.03215760121677E-05
42.5684 694 8.2718252269929E-05
42.6285 695 6.97959533043186E-05
42.6929 696 7.92911369068391E-05
42.7568 697 7.56770281214404E-05
42.8195 698 7.12905838277027E-05
42.8912 699 7.15328851636522E-05
42.9527 700 7.55308572068187E-05
43.0125 701 6.2031644027733E-05
43.073 702 7.48704543808476E-05
43.1331 703 7.59423744214068E-05
43.1935 704 7.50251848535328E-05
43.2528 705 7.47651059739131E-05
43.315 706 7.45728451312575E-05
43.3755 707 8.13046083343758E-05
43.4372 708 6.81485675908795E-05
43.4995 709 7.14380715974111E-05
43.5597 710 7.84134529915655E-05
43.6227 711 6.95121710331387E-05
43.6834 712 5.66493939174464E-05
43.7458 713 6.74124455974242E-05
43.8072 714 7.21570744747394E-05
43.8696 715 7.60095340308276E-05
43.932 716 6.98374342395491E-05
43.9967 717 6.59645634296174E-05
44.0567 718 6.9974387168564E-05
44.1179 719 7.54893762715882E-05
44.1791 720 7.42574583379972E-05
44.2386 721 6.72596904073691E-05
44.3007 722 7.5127899550294E-05
44.3619 723 6.71536835728912E-05
44.4245 724 7.75199668152518E-05
44.4868 725 7.51463355215075E-05
44.5477 726 7.01824502722598E-05
44.6076 727 7.19338675375468E-05
44.669 728 7.78926368047828E-05
44.7302 729 7.6160972365796E-05
44.7911 730 7.48335824384206E-05
44.8522 731 7.16968336219441E-05
44.9156 732 7.51529197969409E-05
44.9814 733 7.15243256055887E-05
45.045 734 7.67766021188198E-05
45.1058 735 7.94346741112874E-05
45.166 736 7.58706058191826E-05
45.2262 737 6.95753800772994E-05
45.2907 738 7.77596344410279E-05
45.3513 739 7.65553704642573E-05
45.4154 740 7.17923056157285E-05
45.4787 741 7.5900235058633E-05
45.5381 742 8.16028760115093E-05
45.5987 743 7.95057842859682E-05
45.662 744 8.08641203078807E-05
45.7217 745 8.14171994442872E-05
45.7815 746 8.11518531443207E-05
45.8422 747 7.85247272463902E-05
45.9042 748 8.35873766271391E-05
45.9653 749 7.84681024776628E-05
46.0292 750 8.59557405005366E-05
46.0937 751 7.63947141436821E-05
46.1566 752 7.87123790962423E-05
46.2169 753 8.26379241096413E-05
46.2784 754 8.00358184583577E-05
46.3409 755 7.60286284295845E-05
46.4022 756 7.5440652633381E-05
46.463 757 8.60577967697545E-05
46.5259 758 7.7680623135827E-05
46.5858 759 8.17786761655814E-05
46.6464 760 7.87393746255193E-05
46.7064 761 7.8711720668699E-05
46.7663 762 8.59814191747269E-05
46.8268 763 8.42734581273004E-05
46.8876 764 7.95413393733087E-05
46.9473 765 7.66403076173482E-05
47.0068 766 7.2577151247391E-05
47.0678 767 8.54553355675975E-05
47.1315 768 8.60031472836572E-05
47.1978 769 8.14204915820038E-05
47.2602 770 8.41108265240952E-05
47.3209 771 8.52630747249419E-05
47.3818 772 8.43880245198417E-05
47.4444 773 8.07660146039229E-05
47.5066 774 8.54454591544473E-05
47.568 775 8.43735391138882E-05
47.6286 776 8.36808733382935E-05
47.6892 777 7.76042455407995E-05
47.7491 778 7.6589608696511E-05
47.8091 779 7.36780420998571E-05
47.8679 780 7.80137874727576E-05
47.9266 781 8.25885420438908E-05
47.9869 782 8.23936474910618E-05
48.0474 783 8.15350579745452E-05
48.107 784 8.52959961021089E-05
48.1676 785 8.41384804809155E-05
48.2282 786 8.43123053523575E-05
48.2934 787 8.16805704616236E-05
48.3564 788 8.69473323808082E-05
48.4153 789 8.29546277579884E-05
48.4748 790 8.60953271397249E-05
48.5346 791 8.25819577684574E-05
48.5955 792 7.9742818201571E-05
48.6552 793 7.19305753998301E-05
48.7155 794 8.47027528855587E-05
48.7768 795 8.68722716408673E-05
48.8369 796 8.16048512941393E-05
48.899 797 8.13941544802702E-05
48.9596 798 8.19314313556365E-05
49.0195 799 8.54750883938977E-05
49.0798 800 7.59364485735167E-05
49.14 801 7.51101220066238E-05
49.2005 802 7.40105480092443E-05
49.261 803 7.89296601855449E-05
49.3204 804 7.45234630655069E-05
49.3876 805 7.73994745748204E-05
49.459 806 8.33970910671135E-05
49.5195 807 8.46619303778716E-05
49.5793 808 7.73500925090698E-05
49.6392 809 8.18530784779789E-05
49.7 810 7.6531667072697E-05
49.7606 811 7.53925874227171E-05
49.8201 812 7.67028582339656E-05
49.881 813 7.26377265813784E-05
49.9415 814 7.71453215430908E-05
50.0014 815 7.33231496539963E-05
50.0628 816 7.17844044852084E-05
50.1238 817 7.0887626171178E-05
50.1856 818 7.40184491397644E-05
50.247 819 7.13425996036266E-05
50.3054 820 6.68093259677239E-05
50.365 821 6.59270330596469E-05
50.4253 822 6.52691322583406E-05
50.4875 823 6.8800410858787E-05
50.55 824 7.5475549293178E-05
50.6108 825 6.22601183852723E-05
50.67 826 6.4068226262041E-05
50.7305 827 6.82400890194039E-05
50.79 828 6.567064137427E-05
50.8507 829 7.36885769405506E-05
50.9115 830 6.63339412814317E-05
50.9718 831 6.26249530870375E-05
51.0316 832 6.80096393792345E-05
51.0914 833 7.03964392238456E-05
51.1512 834 6.49686917703141E-05
51.2117 835 6.33120222285139E-05
51.2727 836 5.55190713537929E-05
51.3352 837 6.8136057467556E-05
51.3967 838 6.61429972938628E-05
51.4589 839 6.22002014788283E-05
51.5207 840 6.50521803828098E-05
51.5819 841 6.21079557800062E-05
51.644 842 6.20400719002877E-05
51.7057 843 6.40004082250769E-05
51.7643 844 6.44741468425107E-05
51.823 845 6.44052094787229E-05
51.884 846 5.22715750245264E-05
51.9451 847 5.82594467891781E-05
52.0043 848 6.47693199101905E-05
52.0642 849 6.52604410147685E-05
52.1231 850 5.69621470005333E-05
52.1838 851 6.53569664926223E-05
52.2445 852 5.9799969712333E-05
52.3037 853 5.95109200208063E-05
52.3654 854 5.77136761985027E-05
52.4264 855 6.37337450700238E-05
52.4882 856 5.81429709567611E-05
52.5487 857 5.32312331689459E-05
52.6105 858 5.78719621799219E-05
52.6705 859 5.69574063222213E-05
52.7395 860 5.8256483865233E-05
52.8031 861 6.33300631432014E-05
52.8629 862 5.79383316762907E-05
52.9224 863 5.80361081664768E-05
52.982 864 5.87630780170796E-05
53.0423 865 5.58504579363564E-05
53.1031 866 5.38331676290683E-05
53.1625 867 5.82410766607189E-05
53.2243 868 5.7940372801675E-05
53.2849 869 4.99340914029116E-05
53.3454 870 5.81103787933657E-05
53.4093 871 6.00659744398428E-05
53.4736 872 5.36108824904363E-05
53.5339 873 5.7792753346458E-05
53.5969 874 5.90470578165226E-05
53.6583 875 5.95417344298347E-05
53.7181 876 6.01093648149489E-05
53.7806 877 5.99681979496566E-05
53.8474 878 5.69175056130948E-05
53.9129 879 5.17420675941716E-05
53.9753 880 5.37934644482048E-05
54.0364 881 5.76798988655293E-05
54.1014 882 5.409996246963E-05
54.1612 883 5.40623004141509E-05
54.22 884 5.07078754518459E-05
54.2823 885 5.38150608716264E-05
54.3428 886 5.75284605305609E-05
54.403 887 5.80817371952303E-05
54.4633 888 5.7019232668541E-05
54.5256 889 4.72598220928778E-05
54.5854 890 5.33485649571693E-05
54.6457 891 5.6301480803545E-05
54.7046 892 5.69582622780276E-05
54.7644 893 5.62596048117885E-05
54.8234 894 5.41078636001501E-05
54.8837 895 5.61534662918019E-05
54.9507 896 5.44547232299821E-05
55.0138 897 5.59559380287996E-05
55.0735 898 5.45205001415619E-05
55.1352 899 5.61492523555245E-05
55.1965 900 5.49944362872588E-05
55.2563 901 5.82630681406665E-05
55.317 902 5.66861341743648E-05
55.3786 903 5.04950716698381E-05
55.4402 904 5.779156817688E-05
55.4999 905 5.09553125226334E-05
55.5612 906 5.16562744852743E-05
55.6198 907 5.43052601776438E-05
55.6795 908 5.85290728681762E-05
55.7393 909 5.32018014577586E-05
55.7985 910 5.54432863435543E-05
55.8577 911 5.3062741560605E-05
55.9176 912 5.00430611613345E-05
55.9779 913 5.60455500174483E-05
56.043 914 5.84191154684383E-05
56.106 915 5.27247048598537E-05
56.1655 916 5.18123218130461E-05
56.225 917 5.50646905061333E-05
56.2848 918 5.17175740895593E-05
56.347 919 5.11413183036273E-05
56.409 920 5.60792615076674E-05
56.4704 921 5.58935849404452E-05
56.5313 922 5.17946101121302E-05
56.5927 923 5.65883576841786E-05
56.6543 924 5.25556865094781E-05
56.714 925 5.08094049790291E-05
56.7737 926 5.29597634928264E-05
56.8331 927 5.27830415401937E-05
56.8928 928 5.81741145795611E-05
56.9554 929 5.62409713123119E-05
57.0151 930 5.27954858207629E-05
57.0751 931 5.27573628660034E-05
57.1432 932 5.75869947391639E-05
57.2068 933 5.45965485228178E-05
57.2673 934 5.42748408251414E-05
57.3301 935 5.04098711457298E-05
57.3913 936 5.15276177433054E-05
57.456 937 5.10042336891037E-05
57.5172 938 5.18021820288786E-05
57.5775 939 4.91166536078537E-05
57.6416 940 4.92906101648044E-05
57.7023 941 4.96398401337925E-05
57.7661 942 5.20685818129144E-05
57.8274 943 5.00819742291459E-05
57.89 944 4.78271232642204E-05
57.9555 945 4.993968803703E-05
58.0166 946 4.98957709198891E-05
58.0805 947 4.19877269105921E-05
58.1416 948 4.8854796973867E-05
58.2014 949 4.76648867175412E-05
58.2703 950 4.59657485991954E-05
58.3338 951 4.6391158634948E-05
58.3923 952 5.36039031584769E-05
58.4514 953 5.10545375534149E-05
58.5119 954 4.94407316446862E-05
58.571 955 4.91725541062834E-05
58.6311 956 4.61074422065224E-05
58.6902 957 5.07352660376489E-05
58.7541 958 4.96997570402365E-05
58.8141 959 4.51745820631169E-05
58.8736 960 4.85603481764849E-05
58.9343 961 4.60223075251684E-05
58.9961 962 4.64156521395603E-05
59.0572 963 4.75565753866616E-05
59.12 964 3.70191009830323E-05
59.1827 965 4.51753721761689E-05
59.2444 966 4.72802333467214E-05
59.3053 967 4.41732454552039E-05
59.3698 968 3.51124265030255E-05
59.4347 969 4.37561974492517E-05
59.499 970 4.49946996582761E-05
59.5589 971 4.5124541569823E-05
59.6205 972 4.64397505876466E-05
59.683 973 4.51287555061003E-05
59.7446 974 4.71052891484557E-05
59.8056 975 4.79443233669351E-05
59.8663 976 4.22908669515463E-05
59.9268 977 4.35898786518038E-05
59.9876 978 4.45224095814376E-05
60.0477 979 4.77563423033112E-05
60.1081 980 4.78051317842728E-05
60.168 981 4.52255443549715E-05
60.2291 982 4.49555232194473E-05
60.2912 983 4.95797256990854E-05
60.3523 984 3.90633209768431E-05
60.414 985 4.83071827860703E-05
60.4876 986 4.86918361568901E-05
60.5565 987 4.96414203598965E-05
60.6156 988 4.69510854178052E-05
60.6769 989 3.73240846211079E-05
60.7369 990 4.41507272332216E-05
60.7971 991 5.03959124818109E-05
60.8588 992 4.84483496513626E-05
60.9195 993 4.9682308710338E-05
60.98 994 5.37450700237692E-05
61.0435 995 4.65147454848331E-05
61.104 996 4.65560947345549E-05
61.1642 997 5.1802840456422E-05
61.2249 998 5.01568374408238E-05
61.2842 999 4.9946996582761E-05
61.3466 1000 5.17819024605437E-05
61.4072 1001 4.62798185373691E-05
61.4694 1002 5.36323472283492E-05
61.5307 1003 4.81639747953936E-05
61.5936 1004 5.28017408824246E-05
61.6581 1005 5.04043403543657E-05
61.7205 1006 4.49469636613839E-05
61.7817 1007 5.10644798093194E-05
61.8437 1008 4.7849312272431E-05
61.9037 1009 4.56581970937008E-05
61.9637 1010 4.54923391955332E-05
62.0228 1011 4.51518663128716E-05
62.0835 1012 5.12745181956452E-05
62.1442 1013 5.1294600235717E-05
62.2033 1014 4.97663240648683E-05
62.2635 1015 4.09024407909032E-05
62.3235 1016 4.71976006900321E-05
62.3854 1017 4.90410661258782E-05
62.4457 1018 4.52981030702476E-05
62.506 1019 4.98806270863923E-05
62.5649 1020 4.72005636139771E-05
62.625 1021 4.7681413248879E-05
62.6873 1022 4.61156725508141E-05
62.7596 1023 4.7762004780184E-05
62.8248 1024 4.5964695115126E-05
62.8874 1025 3.91805210795578E-05
62.9497 1026 4.31959414526228E-05
63.0114 1027 4.69110530231701E-05
63.0733 1028 4.42205863955701E-05
63.1365 1029 4.69358098987997E-05
63.1965 1030 4.62666499865022E-05
63.2572 1031 4.25037365763085E-05
63.3187 1032 4.39242281583123E-05
63.3778 1033 4.37184695510183E-05
63.4386 1034 4.96530745274136E-05
63.5002 1035 4.68735226531996E-05
63.5642 1036 4.35916564061708E-05
63.6266 1037 4.89072078063169E-05
63.6875 1038 5.02608031499174E-05
63.7505 1039 4.93575722459622E-05
63.8187 1040 4.48723638207233E-05
63.8844 1041 4.71852222522173E-05
63.9531 1042 4.64807047808424E-05
64.0163 1043 4.78645219486822E-05
64.0773 1044 4.99611527749429E-05
64.139 1045 4.60819610605951E-05
64.201 1046 4.63637022063907E-05
64.2614 1047 5.02803584479546E-05
64.3227 1048 4.11853671062768E-05
64.385 1049 4.78897397235921E-05
64.4481 1050 4.41056249465028E-05
64.5074 1051 4.5183865891478E-05
64.5677 1052 4.0633999881483E-05
64.6298 1053 4.40776417759108E-05
64.6907 1054 4.45871988517024E-05
64.7501 1055 4.98164962436709E-05
64.8139 1056 4.59652218571607E-05
64.8747 1057 4.3636231950855E-05
64.9443 1058 4.99672761510959E-05
65.0131 1059 4.4585355254581E-05
65.0795 1060 4.90584486130224E-05
65.14 1061 4.5216984796908E-05
65.2038 1062 4.61491206700159E-05
65.264 1063 4.60661587995549E-05
65.3237 1064 4.31343126345661E-05
65.3841 1065 4.35281839909927E-05
65.4521 1066 4.77950578428597E-05
65.5188 1067 4.23565121776174E-05
65.5821 1068 4.0517721577329E-05
65.6428 1069 4.5018139678819E-05
65.704 1070 4.46602184662589E-05
65.7677 1071 4.16634513454967E-05
65.8264 1072 4.64533800377937E-05
65.8877 1073 3.9770011259111E-05
65.9507 1074 3.64531166667764E-05
66.011 1075 3.85104393686997E-05
66.075 1076 4.44346411899102E-05
66.1395 1077 4.35046781276954E-05
66.2037 1078 4.23093687655142E-05
66.2646 1079 4.31181811597543E-05
66.3259 1080 3.94264437669957E-05
66.3869 1081 3.58157588048223E-05
66.4492 1082 4.41344640729011E-05
66.5113 1083 4.12402141206371E-05
66.5706 1084 4.2946858312977E-05
66.6312 1085 4.25316539041461E-05
66.6937 1086 4.30369970436603E-05
66.7565 1087 4.17071709343745E-05
66.8195 1088 3.90394200570198E-05
66.881 1089 4.42348742732606E-05
66.9429 1090 4.01989768035976E-05
67.0053 1091 3.45432158918072E-05
67.067 1092 3.91651138750436E-05
67.1273 1093 3.92470881041896E-05
67.1948 1094 3.27067956306748E-05
67.2576 1095 3.98236731038933E-05
67.317 1096 4.26305497211559E-05
67.3788 1097 3.82071676422368E-05
67.439 1098 3.62361647912455E-05
67.5002 1099 4.04928330161907E-05
67.5593 1100 4.20778656412755E-05
67.6222 1101 4.16086701738907E-05
67.6828 1102 4.19064111089895E-05
67.7439 1103 4.14264174298939E-05
67.8056 1104 4.14286560835413E-05
67.866 1105 4.08938812328397E-05
67.9263 1106 3.82908537829954E-05
67.9879 1107 4.32257023775819E-05
68.0485 1108 3.80326185004971E-05
68.109 1109 4.04868413255463E-05
68.1727 1110 3.94522541266946E-05
68.234 1111 4.0655464619396E-05
68.301 1112 3.98430308736675E-05
68.3658 1113 3.85868169637272E-05
68.4244 1114 3.95688616446203E-05
68.4833 1115 3.54491463486901E-05
68.5421 1116 3.81916945949683E-05
68.6012 1117 3.88823192451787E-05
68.6606 1118 4.06532918085029E-05
68.7198 1119 4.23732362372183E-05
68.7805 1120 3.91809819788381E-05
68.8404 1121 3.42607504757139E-05
68.902 1122 3.7076779235829E-05
68.9618 1123 4.02396676257761E-05
69.0209 1124 3.89815442759601E-05
69.083 1125 3.81233498159695E-05
69.143 1126 3.70443846006966E-05
69.2044 1127 3.85943230377213E-05
69.2666 1128 4.19383448448415E-05
69.3271 1129 3.68710864712893E-05
69.392 1130 3.94654226775614E-05
69.4635 1131 3.95012411359192E-05
69.5273 1132 3.59982090770821E-05
69.5883 1133 4.00427319475628E-05
69.6491 1134 3.86513428629746E-05
69.7097 1135 3.68169637272266E-05
69.7716 1136 3.69531923859439E-05
69.832 1137 3.63343363379577E-05
69.8934 1138 3.69119748217307E-05
69.9547 1139 3.77241451964419E-05
70.0165 1140 3.78910565786788E-05
70.0776 1141 3.08608940129183E-05
70.1367 1142 3.77542353351725E-05
70.1988 1143 3.66021188198345E-05
70.2597 1144 3.59966946937324E-05
70.3191 1145 3.79063320976843E-05
70.3809 1146 3.58663918829052E-05
70.4413 1147 3.65317987582056E-05
70.5036 1148 3.60647761017139E-05
70.5704 1149 3.64028786452195E-05
70.633 1150 3.581845835775E-05
70.6948 1151 3.40182516115014E-05
70.7596 1152 3.42427095610264E-05
70.8226 1153 3.60886770215372E-05
70.8839 1154 3.53306293908887E-05
70.9493 1155 3.53391889489521E-05
71.0115 1156 3.50079998946516E-05
71.0708 1157 3.44587396379965E-05
71.1333 1158 3.63341388096947E-05
71.1961 1159 3.56984928593533E-05
71.2554 1160 3.26605740171323E-05
71.3141 1161 3.38741218222641E-05
71.3759 1162 3.87506995792648E-05
71.4389 1163 3.41330813750601E-05
71.502 1164 2.96193630371946E-05
71.5642 1165 3.44489949103551E-05
71.6268 1166 3.49543380498693E-05
71.6918 1167 3.88916689162941E-05
71.7538 1168 3.51102536921324E-05
71.8134 1169 3.7310718541978E-05
71.8766 1170 3.39639971819301E-05
71.9416 1171 3.61269975045596E-05
72.0019 1172 3.58342606187902E-05
72.0631 1173 3.40185808252731E-05
72.1244 1174 3.03112386997373E-05
72.1848 1175 3.46080051620719E-05
72.2462 1176 3.47666862000171E-05
72.3056 1177 3.25078188270772E-05
72.3643 1178 3.13501056776207E-05
72.4226 1179 2.79865944152176E-05
72.4815 1180 3.34594441554679E-05
72.5409 1181 3.24239351580555E-05
72.6004 1182 3.43635968579838E-05
72.6598 1183 3.57406980648814E-05
72.7216 1184 2.78562916043904E-05
72.7863 1185 3.30107916274354E-05
72.8475 1186 3.27438651013649E-05
72.9082 1187 3.32673808410753E-05
72.9738 1188 3.49852841444063E-05
73.0475 1189 3.22381269053247E-05
73.1084 1190 3.52163263693647E-05
73.1742 1191 3.42366520276276E-05
73.2401 1192 3.30172442173601E-05
73.309 1193 3.2119346576506E-05
73.3774 1194 3.07785247272464E-05
73.45 1195 3.34606293250459E-05
73.5197 1196 3.24031946904403E-05
73.5851 1197 3.41169499002482E-05
73.6466 1198 3.30323222081026E-05
73.707 1199 3.20217017718285E-05
73.7696 1200 3.23734996082356E-05
73.8382 1201 3.19605338530521E-05
73.9028 1202 3.39420057019825E-05
73.9675 1203 3.24570540634856E-05
74.0294 1204 2.93122724309803E-05
74.0915 1205 3.3985461919843E-05
74.1578 1206 3.34534524648235E-05
74.2241 1207 3.76664669436452E-05
74.2854 1208 3.56926986969719E-05
74.3465 1209 3.5239832232662E-05
74.4072 1210 3.45844334560203E-05
74.4681 1211 3.42743799258611E-05
74.5295 1212 3.38891339702522E-05
74.5951 1213 3.04632696194947E-05
74.6553 1214 3.25065019719905E-05
74.7204 1215 3.30240918638108E-05
74.7855 1216 3.31962706663945E-05
74.8497 1217 3.54329490311239E-05
74.9101 1218 3.21202683750667E-05
74.9764 1219 3.31014571001534E-05
75.0384 1220 3.15486874246923E-05
75.0977 1221 3.06589542853757E-05
75.156 1222 3.3039104011799E-05
75.216 1223 3.50477689182694E-05
75.2758 1224 3.16239456928962E-05
75.336 1225 3.28261027015282E-05
75.3966 1226 3.22744721057171E-05
75.4586 1227 3.12805098862896E-05
75.5215 1228 3.2776786478532E-05
75.5825 1229 3.33243348235743E-05
75.6431 1230 3.17063149785682E-05
75.7027 1231 3.16527848192946E-05
75.7633 1232 3.37640327370174E-05
75.8236 1233 3.33253883076437E-05
75.8845 1234 3.32025915708106E-05
75.9455 1235 3.34005807330932E-05
76.0058 1236 3.19954963556035E-05
76.0731 1237 2.72272299294824E-05
76.1429 1238 3.0114105493261E-05
76.2055 1239 3.16304641255753E-05
76.2638 1240 3.23785695003193E-05
76.3223 1241 2.6704306774561E-05
76.3807 1242 3.27417581332262E-05
76.4397 1243 3.21043344285178E-05
76.4992 1244 3.11414499891359E-05
76.5622 1245 3.08199398197225E-05
76.6292 1246 2.67215575761965E-05
76.6939 1247 3.02825971016019E-05
76.7606 1248 3.49258281372426E-05
76.8256 1249 3.08533220961699E-05
76.8899 1250 3.1263061556391E-05
76.9556 1251 3.3527459720695E-05
77.019 1252 3.39233063597516E-05
77.0832 1253 3.16703648347018E-05
77.1467 1254 3.02285402002937E-05
77.219 1255 3.40214779064638E-05
77.2875 1256 3.13684099633256E-05
77.3548 1257 3.03637153749416E-05
77.4208 1258 2.76993883208122E-05
77.4893 1259 3.14680300506331E-05
77.5562 1260 3.23267512526584E-05
77.6219 1261 3.11984039716349E-05
77.6893 1262 2.57320726640637E-05
77.7578 1263 3.06977356676784E-05
77.8244 1264 3.19658671161532E-05
77.8929 1265 3.13942203230245E-05
77.9618 1266 3.17038787966578E-05
78.0313 1267 3.07718746090586E-05
78.0949 1268 3.44628877315196E-05
78.1577 1269 3.13008552973788E-05
78.2219 1270 3.5498791785458E-05
78.2856 1271 3.47564805730953E-05
78.3525 1272 3.23045622444478E-05
78.4187 1273 3.2634302758153E-05
78.4826 1274 3.08081539666967E-05
78.5479 1275 3.2206654068753E-05
78.6122 1276 3.3779900840812E-05
78.6756 1277 3.03573286277712E-05
78.7391 1278 2.50555383632808E-05
78.8029 1279 2.86616801754051E-05
78.8666 1280 3.33235447105223E-05
78.9324 1281 3.11010225379748E-05
78.9957 1282 3.03046544243039E-05
79.0582 1283 2.60602329516648E-05
79.1212 1284 2.98012865674197E-05
79.1841 1285 3.07968290129513E-05
79.2476 1286 3.26064512730696E-05
79.3102 1287 3.04429900511598E-05
79.3724 1288 3.08504908577336E-05
79.4448 1289 3.1401199654984E-05
79.5151 1290 3.16697064071584E-05
79.5751 1291 3.21192807337517E-05
79.6344 1292 3.13269290280951E-05
79.6951 1293 3.12065684731724E-05
79.757 1294 2.98017474667E-05
79.8181 1295 3.21968434983572E-05
79.878 1296 3.0776088545336E-05
79.9384 1297 2.99185525128887E-05
80.0013 1298 2.5906358434786E-05
80.0632 1299 2.89176768042561E-05
80.1239 1300 3.12871600044773E-05
80.1859 1301 2.92061339109938E-05
80.2483 1302 3.19885170236441E-05
80.3084 1303 2.94662786333678E-05
80.3686 1304 2.65680781158437E-05
80.4286 1305 2.56674150793076E-05
80.487 1306 2.9258018001409E-05
80.5545 1307 3.06222798712116E-05
80.6164 1308 3.12433087300908E-05
80.6772 1309 3.12969047321187E-05
80.7364 1310 2.90128854270232E-05
80.7955 1311 2.95103932787716E-05
80.855 1312 2.97659290083423E-05
80.9155 1313 3.2609677568032E-05
80.9752 1314 3.07418503130823E-05
81.0354 1315 3.09114612482469E-05
81.0961 1316 3.27691487190292E-05
81.157 1317 2.8794287482634E-05
81.2174 1318 3.13961297629002E-05
81.2789 1319 3.24585684468353E-05
81.3401 1320 3.05493260994094E-05
81.4018 1321 3.05273346194618E-05
81.4648 1322 3.16280937864193E-05
81.5267 1323 3.12319837763453E-05
81.5863 1324 3.13629450147159E-05
81.648 1325 3.16338221060463E-05
81.7156 1326 3.0290300703859E-05
81.7778 1327 3.08773547015019E-05
81.8367 1328 3.0661192939023E-05
81.8986 1329 2.93900327238489E-05
81.9575 1330 3.31314813961298E-05
82.0169 1331 3.16052463506653E-05
82.0765 1332 3.03281602876011E-05
82.1376 1333 3.38682618171283E-05
82.1991 1334 3.29354016737228E-05
82.2597 1335 3.17992849476879E-05
82.3205 1336 3.18815883906056E-05
82.3815 1337 3.3521533872805E-05
82.4424 1338 3.42481086668818E-05
82.5033 1339 3.02079314181871E-05
82.5633 1340 2.49900248227184E-05
82.6246 1341 2.99714900873733E-05
82.6862 1342 3.18078445057514E-05
82.7487 1343 3.32548707177519E-05
82.8152 1344 3.24384864067634E-05
82.8807 1345 3.51282287640656E-05
82.9394 1346 2.72434272470486E-05
82.9991 1347 3.2210209577487E-05
83.0579 1348 3.1603600281807E-05
83.117 1349 3.42521909176505E-05
83.1763 1350 3.36465034205311E-05
83.2359 1351 3.38180896383257E-05
83.2967 1352 3.4669897351146E-05
83.3565 1353 3.24398691046044E-05
83.4168 1354 3.71058817332447E-05
83.4803 1355 3.25128887191609E-05
83.5392 1356 3.31085681176215E-05
83.5985 1357 3.70018501813968E-05
83.6586 1358 3.32425581226914E-05
83.7181 1359 3.2549760661588E-05
83.7798 1360 3.38791917143478E-05
83.8408 1361 3.12703042593678E-05
83.9093 1362 3.2088993066758E-05
83.9739 1363 3.2296134371893E-05
84.0347 1364 3.63805579515002E-05
84.0953 1365 3.30423303067614E-05
84.1537 1366 3.2036977290834E-05
84.2126 1367 3.17911862889048E-05
84.271 1368 3.1576802280793E-05
84.3303 1369 3.41214272075429E-05
84.3902 1370 3.27324084621108E-05
84.4506 1371 3.07740474199517E-05
84.5098 1372 3.42068252599143E-05
84.5702 1373 2.63791094109049E-05
84.6307 1374 3.26121795926967E-05
84.6907 1375 3.50678509583413E-05
84.7506 1376 3.16705623629648E-05
84.8106 1377 3.22061931694727E-05
84.8702 1378 3.22889575116706E-05
84.9311 1379 3.37883287133667E-05
84.9953 1380 3.2147922331887E-05
85.06 1381 3.32983927783667E-05
85.1231 1382 3.34302099725436E-05
85.185 1383 3.10004806521066E-05
85.2465 1384 2.6822165304819E-05
85.3065 1385 3.3408613549122E-05
85.3683 1386 3.45729109740119E-05
85.4278 1387 3.25772170901453E-05
85.49 1388 2.98914252981031E-05
85.5498 1389 3.40732961541247E-05
85.6085 1390 3.30197462420248E-05
85.6675 1391 3.15441442746433E-05
85.7292 1392 3.17871040381361E-05
85.7887 1393 3.51032085174187E-05
85.8485 1394 3.53940359633124E-05
85.9081 1395 3.45899642473844E-05
85.9691 1396 3.14332650763447E-05
86.03 1397 3.24156389710094E-05
86.0962 1398 3.36131211440837E-05
86.1609 1399 3.30849964115699E-05
86.2232 1400 3.38616116989406E-05
86.283 1401 3.54603396169268E-05
86.3459 1402 3.42306603369832E-05
86.4055 1403 2.62659915589589E-05
86.4666 1404 3.16492951533149E-05
86.5267 1405 3.52028944474805E-05
86.5876 1406 3.41473034099962E-05
86.6483 1407 3.48686766264806E-05
86.7067 1408 3.39664333638405E-05
86.7667 1409 2.80951032743602E-05
86.8268 1410 3.4327185814837E-05
86.8859 1411 3.61757211427668E-05
86.946 1412 3.39696596588028E-05
87.0048 1413 3.45552651158503E-05
87.0643 1414 3.3921594448139E-05
87.1232 1415 3.4388287890859E-05
87.1837 1416 3.76326896106718E-05
87.2584 1417 3.14702028615261E-05
87.3222 1418 3.61420754953021E-05
87.3812 1419 3.54128011482976E-05
87.4407 1420 3.48942894579166E-05
87.5031 1421 3.57961376640308E-05
87.5637 1422 3.38485089908281E-05
87.6249 1423 3.47315261692027E-05
87.6865 1424 3.51223687589299E-05
87.7479 1425 3.30769635955411E-05
87.8091 1426 3.58904244882372E-05
87.8708 1427 3.17912521316592E-05
87.9333 1428 3.31836947003167E-05
87.9926 1429 3.20269691921752E-05
88.051 1430 3.53800772993936E-05
88.1102 1431 3.21065730821652E-05
88.1697 1432 3.14124587659751E-05
88.2286 1433 3.40641440112723E-05
88.2873 1434 3.37441482252086E-05
88.3594 1435 3.37876702858234E-05
88.4249 1436 3.34875590115686E-05
88.4846 1437 3.12370536684291E-05
88.5454 1438 3.34223088420235E-05
88.6044 1439 3.29625947312628E-05
88.6636 1440 3.12410700764434E-05
88.7234 1441 3.22471473626685E-05
88.784 1442 3.15020049118695E-05
88.8434 1443 3.05962061404953E-05
88.9041 1444 3.14179237145848E-05
88.9656 1445 3.1809358889101E-05
89.0262 1446 3.05062649380749E-05
89.0881 1447 2.55489639642605E-05
89.1493 1448 2.97610566445215E-05
89.21 1449 3.05548568907734E-05
89.2701 1450 3.07872818135728E-05
89.3301 1451 2.70446479717139E-05
89.389 1452 2.76266320772731E-05
89.4519 1453 2.74217294257853E-05
89.5188 1454 2.81699006432837E-05
89.5798 1455 2.80983954120769E-05
89.6388 1456 2.85989320305247E-05
89.6996 1457 2.52506962871271E-05
89.7601 1458 2.9682308710338E-05
89.8195 1459 2.9888659902421E-05
89.8801 1460 2.90749751443602E-05
89.9406 1461 2.94392831040908E-05
90.0016 1462 2.9142134753781E-05
90.0625 1463 2.82704425291519E-05
90.1223 1464 2.69811755565359E-05
90.1836 1465 2.64513389124094E-05
90.2452 1466 2.8796262765264E-05
90.3049 1467 2.71278732131922E-05
90.3656 1468 2.88354392040928E-05
90.4272 1469 2.77795847955912E-05
90.4875 1470 2.71469676119491E-05
90.5488 1471 2.6562218110708E-05
90.6156 1472 2.89580384126629E-05
90.6784 1473 2.8199332354471E-05
90.7375 1474 2.57157436609888E-05
90.7973 1475 2.62993079926519E-05
90.8577 1476 2.59960362661891E-05
90.9175 1477 2.91508259973531E-05
90.9783 1478 2.37369055222318E-05
91.0388 1479 2.58432152333796E-05
91.0995 1480 2.66022505053431E-05
91.1613 1481 2.83531410285955E-05
91.2205 1482 2.6989866800108E-05
91.2818 1483 2.67100350941881E-05
91.3428 1484 2.63478999453505E-05
91.4041 1485 2.89448040190417E-05
91.4667 1486 2.6845012740573E-05
91.5289 1487 2.51082784095024E-05
91.5892 1488 2.48461584044984E-05
91.6496 1489 2.64525240819874E-05
91.7244 1490 2.46763499410707E-05
91.7881 1491 2.530527993047E-05
91.8468 1492 2.41427602599472E-05
91.9052 1493 2.45104920429031E-05
91.9643 1494 2.60751792568987E-05
92.0239 1495 2.67978034857154E-05
92.084 1496 2.72074771031822E-05
92.1446 1497 2.49673090724731E-05
92.2042 1498 2.57096202848358E-05
92.264 1499 2.77782679405045E-05
92.3232 1500 2.69537191279786E-05



==> Tikz/news20_smoothing2.dat <==
tacg	iacg	racg	tagm	iagm	ragm	tars	iars	rars	tppcg	ippcg	rppcg	tppgm	ippgm	rppgm	tpprs	ipprs	rpprs	tpcg	ipcg	rpcg	tpgm	ipgm	rpgm	tprs	iprs	rprs
0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99	0	0	1510.99
0.0673293	1	237.036	0.0724414	1	237.133	0.0608865	1	237.37	0.0736619	1	1677.84	0.0935728	1	230.155	0.0730711	1	237.37	0.0679607	1	1675.2	0.0726489	1	230.281	0.0587214	1	237.37
0.135468	2	162.793	0.144219	2	162.777	0.120702	2	162.997	0.147676	2	1706.35	0.187044	2	157.837	0.144957	2	162.997	0.132186	2	1713.7	0.14429	2	158.136	0.118175	2	162.997
0.201783	3	134.305	0.216538	3	134.23	0.180418	3	162.997	0.221362	3	663.234	0.280549	3	583.265	0.217415	3	162.997	0.193262	3	660.601	0.216394	3	610.782	0.176808	3	162.997
0.266379	4	115.919	0.289162	4	115.835	0.240379	4	134.663	0.294385	4	1004.17	0.391963	4	167.419	0.291188	4	134.663	0.254789	4	1021.02	0.289189	4	161.741	0.235811	4	134.663
0.329935	5	92.3861	0.36437	5	92.2491	0.302066	5	134.663	0.370264	5	752.472	0.500705	5	108.733	0.368493	5	134.66	0.317245	5	745.941	0.360148	5	111.177	0.295966	5	134.663
0.399893	6	76.9077	0.4411	6	76.8366	0.361947	6	116.075	0.455073	6	638.34	0.593892	6	373.731	0.448307	6	116.075	0.378462	6	653.836	0.436788	6	388.652	0.355643	6	116.075
0.464232	7	61.9471	0.515028	7	61.9071	0.422151	7	97.6289	0.536547	7	301.446	0.688145	7	85.9834	0.519742	7	92.5156	0.441679	7	314.099	0.508738	7	84.7031	0.41447	7	97.5828
0.531734	8	51.6389	0.594783	8	51.5482	0.481856	8	92.4888	0.613341	8	655.207	0.781145	8	165.012	0.593573	8	92.4888	0.505263	8	619.523	0.580884	8	178.912	0.473546	8	92.4888
0.598788	9	44.7736	0.66684	9	43.6771	0.541755	9	76.9544	0.688921	9	411.785	0.871502	9	74.1693	0.666569	9	76.9544	0.569057	9	410.711	0.652741	9	73.4973	0.533575	9	76.9544
0.66268	10	38.8246	0.743781	10	44.7104	0.601427	10	76.9544	0.764047	10	461.951	0.964651	10	59.551	0.73898	10	76.9472	0.631776	10	451.212	0.724474	10	64.1377	0.593342	10	76.9544
0.726614	11	34.1112	0.816348	11	38.7629	0.661631	11	61.9888	0.837973	11	234.429	1.0584	11	247.449	0.813702	11	61.9888	0.694336	11	220.792	0.796678	11	281.407	0.652679	11	61.9888
0.790485	12	30.5252	0.88878	12	34.0578	0.724333	12	65.732	0.91231	12	335.946	1.1542	12	73.9615	0.885811	12	51.6936	0.75733	12	324.852	0.86847	12	48.9316	0.713678	12	70.8598
0.853917	13	26.8493	0.960591	13	30.4645	0.790008	13	51.7006	0.987059	13	159.11	1.24783	13	54.5469	0.957322	13	51.7006	0.820478	13	147.492	0.941902	13	301.752	0.773229	13	51.7006
0.916856	14	23.6134	1.03232	14	26.8146	0.853907	14	44.8418	1.0616	14	334.767	1.3418	14	213.547	1.04132	14	44.842	0.88361	14	346.175	1.01685	14	45.8486	0.833501	14	44.8418
0.982029	15	21.4583	1.10444	15	26.7676	0.91557	15	44.842	1.13666	15	95.8943	1.44155	15	37.5881	1.11602	15	44.8703	0.946159	15	122.623	1.09827	15	116.857	0.89478	15	44.842
1.04707	16	19.939	1.17702	16	23.5781	0.976545	16	38.8683	1.21226	16	197.386	1.54595	16	202.184	1.18587	16	38.8683	1.00926	16	193.496	1.17706	16	63.7945	0.955304	16	38.8683
1.11224	17	17.3853	1.24958	17	21.403	1.03727	17	38.8505	1.28675	17	91.6497	1.65355	17	42.2915	1.25561	17	34.1441	1.07265	17	68.6382	1.25252	17	48.3021	1.0267	17	40.9823
1.17747	18	15.935	1.32161	18	19.9018	1.0985	18	34.1404	1.36388	18	270.205	1.75017	18	52.5445	1.32516	18	34.1404	1.13825	18	246.177	1.32743	18	148.958	1.09003	18	34.1404
1.24307	19	14.4229	1.39414	19	17.3497	1.15992	19	30.5611	1.44454	19	109.646	1.84455	19	145.178	1.3981	19	30.5613	1.20864	19	72.9987	1.4016	19	28.5003	1.15111	19	30.5609
1.3073	20	13.4839	1.47365	20	15.9024	1.22142	20	30.5613	1.54346	20	133.761	1.93793	20	25.7309	1.47193	20	31.2857	1.27463	20	112.137	1.47643	20	165.899	1.21215	20	30.5613
1.37267	21	12.3561	1.55461	21	14.4006	1.28265	21	26.8754	1.62622	21	76.6361	2.03223	21	119.081	1.54294	21	26.8754	1.33844	21	83.7817	1.54963	21	27.3784	1.27315	21	26.8754
1.43672	22	11.6308	1.62612	22	14.4113	1.343	22	32.1419	1.70173	22	60.9609	2.12298	22	37.2909	1.61196	22	23.6324	1.40011	22	74.4883	1.6209	22	74.3256	1.33211	22	31.8793
1.49881	23	10.5887	1.6987	23	13.4538	1.40391	23	23.6324	1.77847	23	76.8008	2.21477	23	30.5853	1.68106	23	23.6324	1.46275	23	58.6587	1.69299	23	24.3676	1.39015	23	23.6324
1.56262	24	9.79637	1.77455	24	12.329	1.46396	24	21.4785	1.85322	24	83.5289	2.30829	24	74.9402	1.75617	24	21.4981	1.52431	24	124.046	1.76537	24	45.3541	1.44917	24	21.4712
1.63037	25	9.16563	1.85211	25	11.6321	1.52422	25	21.4972	1.9282	25	107.57	2.39913	25	33.6135	1.82519	25	21.4971	1.58641	25	51.1934	1.83746	25	38.3085	1.50917	25	21.4972
1.69652	26	8.67559	1.92347	26	11.9129	1.58586	26	19.9582	2.00251	26	72.6706	2.4916	26	52.4061	1.89285	26	19.9586	1.64952	26	153.426	1.90967	26	19.3008	1.56864	26	19.9584
1.7601	27	8.30538	1.99464	27	10.5799	1.64662	27	19.9587	2.07684	27	64.8515	2.58265	27	30.9717	1.96231	27	19.9768	1.71085	27	33.4009	1.98238	27	148.144	1.62702	27	19.9587
1.82482	28	7.86915	2.06678	28	9.79872	1.70719	28	17.405	2.15161	28	57.5867	2.6846	28	38.7302	2.03422	28	17.405	1.77348	28	88.2065	2.05595	28	25.6604	1.68659	28	17.405
1.88941	29	7.10716	2.1389	29	9.23388	1.76675	29	17.3827	2.22609	29	82.013	2.78431	29	30.485	2.10507	29	15.9671	1.83793	29	81.9766	2.12745	29	26.5029	1.74511	29	17.5328
1.95355	30	6.83878	2.20987	30	9.02359	1.82612	30	15.9614	2.30052	30	64.4466	2.88619	30	14.5239	2.17904	30	15.9614	1.90094	30	38.4475	2.21262	30	62.9875	1.80574	30	15.9614
2.01741	31	6.74044	2.28063	31	8.9886	1.89414	31	14.4468	2.37483	31	109.32	2.98697	31	67.8443	2.24767	31	14.4459	1.96243	31	128.488	2.28594	31	15.441	1.86462	31	14.4476
2.08138	32	7.0877	2.35575	32	9.18796	1.95719	32	14.4459	2.45029	32	60.4968	3.08687	32	13.4408	2.31597	32	14.4859	2.02473	32	49.4671	2.35784	32	108.769	1.9269	32	14.4459
2.14536	33	6.36966	2.42726	33	8.5773	2.01687	33	13.5042	2.5249	33	88.2889	3.18563	33	36.4181	2.38615	33	13.5042	2.08591	33	115.261	2.43397	33	14.4679	1.98759	33	13.5042
2.21072	34	5.87372	2.49906	34	7.73356	2.07669	34	13.5048	2.60125	34	68.4471	3.2805	34	12.5102	2.454	34	12.3726	2.1496	34	39.3922	2.50814	34	48.5745	2.04667	34	13.5054
2.2754	35	5.41864	2.57243	35	7.06865	2.1382	35	12.3721	2.68204	35	107.252	3.37569	35	15.1628	2.52228	35	12.3721	2.21262	35	101.332	2.58035	35	12.9853	2.1179	35	12.3721
2.34087	36	5.30778	2.6511	36	6.56156	2.1989	36	11.6843	2.75856	36	52.3367	3.46795	36	24.1745	2.58939	36	11.6346	2.28112	36	29.8948	2.65272	36	20.3093	2.18139	36	11.6608
2.4096	37	4.98052	2.7271	37	6.28992	2.25995	37	11.6346	2.83502	37	87.0728	3.55916	37	11.0402	2.65728	37	11.7172	2.34693	37	69.5686	2.72578	37	73.805	2.24169	37	11.6346
2.47556	38	4.76834	2.80142	38	6.00815	2.323	38	10.5982	2.91085	38	51.4804	3.65374	38	52.4073	2.72621	38	10.5982	2.41539	38	26.0333	2.79863	38	10.4795	2.30312	38	10.5982
2.5413	39	4.46392	2.87474	39	14.2639	2.38439	39	10.5988	2.98675	39	48.9896	3.75671	39	11.1737	2.79729	39	9.80161	2.48392	39	40.455	2.87065	39	30.9333	2.3643	39	10.5997
2.60652	40	4.32984	2.9546	40	5.85977	2.4463	40	9.8016	3.06416	40	18.9979	3.85877	40	28.1376	2.86906	40	9.8016	2.54755	40	35.4345	2.94562	40	10.6975	2.42555	40	9.8016
2.67228	41	4.14833	3.02891	41	5.44528	2.50839	41	9.3927	3.14134	41	31.3298	3.95137	41	13.8481	2.94403	41	9.16738	2.6116	41	48.764	3.0209	41	20.9564	2.48587	41	9.19825
2.74845	42	3.9971	3.10249	42	5.36235	2.57009	42	9.16738	3.21882	42	21.3291	4.04977	42	10.7611	3.01899	42	9.91527	2.67471	42	40.7698	3.09464	42	12.85	2.54742	42	9.16738
2.81369	43	3.88066	3.17492	43	5.02354	2.63032	43	8.68639	3.29201	43	19.9404	4.14885	43	55.8438	3.0911	43	8.67098	2.73543	43	29.1187	3.16568	43	15.4378	2.60632	43	8.72557
2.87731	44	3.86284	3.24674	44	5.44311	2.69059	44	8.67098	3.36593	44	17.6172	4.24299	44	8.04443	3.16282	44	8.30643	2.79901	44	32.923	3.23727	44	19.8578	2.66625	44	8.67098
2.94087	45	3.72063	3.31857	45	4.82428	2.75042	45	8.31373	3.44097	45	15.6034	4.33913	45	40.0777	3.24488	45	8.30547	2.86076	45	30.1379	3.31665	45	8.81338	2.72641	45	8.37113
3.00443	46	3.44718	3.39032	46	4.62843	2.81069	46	8.30548	3.51638	46	39.3735	4.43283	46	7.55244	3.32336	46	8.84408	2.92219	46	18.6378	3.39425	46	40.2725	2.78565	46	8.30547
3.06799	47	3.35993	3.46229	47	4.57949	2.87125	47	7.88377	3.59027	47	29.122	4.52522	47	22.9228	3.39314	47	7.88379	2.9847	47	30.3236	3.46604	47	7.89682	2.84588	47	7.88389
3.13183	48	3.14365	3.53394	48	4.20387	2.93279	48	7.88389	3.66595	48	23.7256	4.61702	48	7.27907	3.4633	48	7.88388	3.05391	48	20.6915	3.54016	48	31.1259	2.90552	48	7.88388
3.19521	49	3.09325	3.60631	49	4.02934	3.00169	49	7.11561	3.74948	49	24.0781	4.70926	49	12.5705	3.53372	49	7.11561	3.11699	49	8.99147	3.61241	49	6.98733	2.96653	49	7.1156
3.25836	50	3.0499	3.67919	50	6.26644	3.06561	50	7.11607	3.82619	50	32.8558	4.80217	50	9.86922	3.61034	50	7.11601	3.17898	50	42.7378	3.68458	50	22.672	3.02601	50	7.11574
3.32225	51	3.29013	3.7548	51	3.93518	3.12657	51	6.80187	3.90099	51	23.0761	4.90436	51	6.5846	3.68908	51	6.80188	3.24297	51	19.9605	3.75788	51	6.83498	3.08598	51	6.80181
3.38527	52	3.3582	3.83015	52	3.90348	3.18825	52	6.63761	3.97528	52	29.243	4.9984	52	19.6184	3.76163	52	6.45001	3.30474	52	22.6591	3.82968	52	14.156	3.14607	52	8.03859
3.44825	53	2.8258	3.9013	53	4.14019	3.2496	53	6.44255	4.04935	53	25.2986	5.0902	53	6.31406	3.83172	53	6.44269	3.37269	53	41.207	3.90127	53	13.6712	3.21056	53	6.44208
3.51183	54	2.75369	3.97573	54	3.80969	3.31124	54	6.18537	4.12399	54	14.8078	5.18407	54	7.19089	3.90888	54	6.18641	3.43924	54	29.1141	3.9747	54	7.72189	3.27564	54	6.18167
3.57466	55	2.70239	4.05036	55	3.46989	3.37405	55	6.18546	4.19893	55	55.8204	5.28352	55	24.2408	3.9851	55	6.19314	3.50102	55	19.7399	4.04835	55	83.3454	3.33865	55	6.18166
3.63804	56	3.74712	4.12316	56	3.42717	3.4355	56	6.03496	4.27446	56	39.1463	5.38833	56	5.98996	4.05845	56	6.04127	3.56413	56	71.7804	4.12274	56	9.90716	3.39855	56	6.01226
3.7017	57	2.68325	4.19627	57	3.17687	3.49687	57	5.81158	4.35096	57	37.0406	5.50933	57	21.7098	4.12925	57	5.96696	3.629	57	27.1237	4.19602	57	28.5688	3.45851	57	6.95221
3.76514	58	2.55326	4.26894	58	3.22277	3.55798	58	5.94002	4.42731	58	28.7548	5.6148	58	5.56113	4.20087	58	5.9676	3.69239	58	19.9389	4.26934	58	5.75556	3.5185	58	5.82881
3.83712	59	2.44553	4.34314	59	3.13932	3.61926	59	6.11083	4.50343	59	25.1016	5.71599	59	13.6811	4.27793	59	6.10414	3.75646	59	28.0032	4.3444	59	12.2225	3.57855	59	6.10268
3.90475	60	2.35056	4.41717	60	3.02424	3.68071	60	6.11082	4.58117	60	25.4964	5.80843	60	6.13098	4.35201	60	7.75762	3.81954	60	48.625	4.42884	60	12.533	3.63918	60	6.10262
3.96928	61	2.34277	4.49056	61	2.94456	3.74246	61	5.55606	4.65685	61	32.6512	5.90177	61	5.81259	4.43097	61	5.53853	3.88376	61	14.0325	4.50565	61	6.44789	3.70004	61	5.64624
4.03365	62	2.28908	4.56611	62	2.91533	3.80384	62	7.58024	4.73519	62	22.6435	5.99993	62	20.8108	4.49987	62	5.023	3.94851	62	21.2561	4.5784	62	28.42	3.76099	62	6.53257
4.09952	63	2.23209	4.64009	63	2.77744	3.86513	63	5.02649	4.81335	63	29.537	6.09203	63	4.80542	4.57527	63	5.02303	4.01216	63	23.7535	4.65058	63	4.9982	3.82173	63	5.04708
4.1623	64	2.16754	4.7175	64	2.79994	3.92355	64	4.78493	4.89686	64	17.0549	6.19356	64	17.333	4.64516	64	4.77987	4.0743	64	29.3532	4.72026	64	41.3903	3.88011	64	4.97751
4.22508	65	2.03425	4.7897	65	2.72939	3.9816	65	4.78043	4.97556	65	12.7293	6.29162	65	4.7133	4.71938	65	4.77987	4.13582	65	19.743	4.78967	65	5.16277	3.94056	65	4.78323
4.28892	66	1.99111	4.86819	66	2.66922	4.03982	66	4.46892	5.05222	66	12.3797	6.40425	66	24.6347	4.79687	66	4.46914	4.19706	66	20.3983	4.86085	66	16.903	4.00219	66	4.46002
4.35244	67	1.97447	4.94383	67	2.56062	4.10815	67	4.46912	5.12844	67	11.0472	6.5265	67	4.49399	4.86845	67	4.46833	4.26161	67	11.4251	4.93379	67	4.46428	4.06162	67	4.46953
4.41932	68	1.9373	5.0181	68	3.58079	4.16963	68	4.34243	5.20208	68	13.5804	6.64873	68	15.199	4.9365	68	4.33481	4.3245	68	17.7562	5.00382	68	7.07838	4.12115	68	4.34534
4.4818	69	1.87804	5.08984	69	2.48362	4.22871	69	4.34242	5.27625	69	18.6206	6.75849	69	12.0683	5.00912	69	4.3348	4.3863	69	12.0313	5.0736	69	7.23772	4.18006	69	4.34396
4.54545	70	1.92088	5.16401	70	2.48078	4.28969	70	4.20133	5.35125	70	8.25543	6.85851	70	4.26268	5.07982	70	4.13973	4.45808	70	23.3341	5.14681	70	4.08133	4.23917	70	4.21251
4.60939	71	2.0593	5.23604	71	2.41641	4.35144	71	4.20851	5.42725	71	11.2474	6.95867	71	10.733	5.14916	71	4.21233	4.52751	71	13.3555	5.22004	71	7.99685	4.30404	71	4.21254
4.67318	72	1.84558	5.30968	72	2.40897	4.41301	72	4.3609	5.50165	72	9.05937	7.07193	72	4.28956	5.21692	72	3.96472	4.59233	72	32.3098	5.29072	72	10.2989	4.36717	72	4.40129
4.73628	73	1.76995	5.38435	73	2.47877	4.4751	73	4.49603	5.57645	73	11.7292	7.16727	73	7.89651	5.2849	73	3.77143	4.65462	73	26.3303	5.36141	73	4.10496	4.42613	73	4.4701
4.80061	74	1.72855	5.45834	74	2.30436	4.53701	74	4.49591	5.65098	74	17.1193	7.25898	74	78.0931	5.35508	74	3.77113	4.71671	74	25.0302	5.43491	74	17.6794	4.48597	74	4.45971
4.86536	75	1.66268	5.5337	75	2.3788	4.59886	75	3.82689	5.72833	75	23.6004	7.34852	75	5.72299	5.42458	75	3.62493	4.78011	75	17.0943	5.51235	75	4.51297	4.54546	75	3.81029
4.93927	76	1.58884	5.60835	76	2.14098	4.66108	76	3.82697	5.80687	76	16.0507	7.44001	76	27.0582	5.50767	76	3.77049	4.84328	76	31.1147	5.59561	76	20.7814	4.60528	76	3.81016
5.01047	77	1.56365	5.68333	77	2.09167	4.72384	77	3.57288	5.88332	77	13.4106	7.53267	77	3.7047	5.57916	77	3.53215	4.90645	77	14.4689	5.67425	77	5.10148	4.66582	77	3.57088
5.07683	78	1.55397	5.75786	78	2.09219	4.78624	78	3.4589	5.96785	78	31.2003	7.62301	78	9.64522	5.64853	78	3.36037	4.97003	78	26.0273	5.74793	78	5.37278	4.72596	78	4.19206
5.14043	79	1.55392	5.83099	79	1.96185	4.84882	79	3.44379	6.04552	79	10.232	7.7148	79	3.31854	5.71884	79	3.36043	5.03217	79	7.81295	5.82018	79	5.5371	4.78682	79	3.44254
5.20445	80	1.50867	5.90662	80	1.88548	4.91194	80	3.35941	6.12126	80	23.3013	7.80771	80	6.84313	5.78854	80	3.24921	5.09512	80	19.1907	5.89257	80	3.30445	4.84666	80	3.35826
5.26835	81	1.49297	5.98728	81	1.86427	4.97451	81	3.35943	6.19867	81	14.9042	7.90067	81	3.6356	5.85802	81	3.62261	5.15803	81	10.7633	5.96626	81	10.814	4.90735	81	3.35822
5.33308	82	1.49099	6.06003	82	1.86863	5.03864	82	3.18261	6.27495	82	7.51319	7.99399	82	3.1973	5.92747	82	3.10717	5.22076	82	24.1715	6.03736	82	3.10979	4.96839	82	3.17907
5.39769	83	1.45869	6.13343	83	1.82892	5.10179	83	3.20558	6.35217	83	30.2138	8.08767	83	9.28636	5.99733	83	3.00763	5.28464	83	25.375	6.11194	83	10.8675	5.02914	83	3.63428
5.46289	84	1.41331	6.20694	84	1.79076	5.17187	84	3.14402	6.42888	84	17.404	8.18857	84	3.08142	6.07022	84	3.00764	5.34664	84	15.664	6.18685	84	2.97749	5.09354	84	3.13721
5.52574	85	1.41346	6.27865	85	1.80024	5.24519	85	3.10714	6.505	85	17.3544	8.28358	85	14.8985	6.14194	85	3.13407	5.41214	85	14.5193	6.25908	85	8.79072	5.15327	85	3.16382
5.58892	86	1.49147	6.35016	86	2.52563	5.30887	86	3.10405	6.57952	86	18.27	8.37555	86	3.12847	6.21642	86	2.99338	5.47508	86	9.08832	6.32897	86	3.27737	5.21248	86	3.09293
5.65208	87	2.46255	6.42281	87	1.72798	5.36845	87	3.12992	6.65378	87	14.6943	8.46605	87	6.11808	6.29216	87	3.11082	5.53778	87	8.15001	6.40065	87	3.44013	5.27169	87	3.11547
5.71421	88	1.37927	6.49377	88	1.6357	5.42707	88	3.11805	6.7276	88	5.6781	8.55775	88	6.15476	6.37039	88	3.10154	5.60605	88	6.20652	6.47479	88	10.8996	5.32956	88	3.11511
5.77679	89	1.32442	6.56583	89	1.60698	5.48547	89	3.02063	6.80425	89	10.1202	8.64774	89	2.87704	6.44894	89	3.02617	5.67005	89	18.9422	6.54636	89	2.93482	5.39094	89	3.03696
5.84145	90	1.29932	6.63719	90	1.60724	5.5442	90	3.02065	6.87991	90	8.89813	8.73965	90	17.2134	6.52308	90	3.027	5.73166	90	25.9507	6.62005	90	10.2875	5.45314	90	3.03685
5.90511	91	1.44209	6.7127	91	1.64447	5.60414	91	2.8484	6.95464	91	15.966	8.83374	91	3.20161	6.60159	91	2.83815	5.79311	91	12.9487	6.69766	91	2.92854	5.51372	91	2.86675
5.96825	92	1.42374	6.78543	92	1.63012	5.66279	92	2.84831	7.03711	92	31.7147	8.92669	92	8.30168	6.67451	92	2.83815	5.85577	92	13.6057	6.77026	92	5.3377	5.57305	92	2.86729
6.03495	93	1.24059	6.85763	93	1.60961	5.72248	93	3.07889	7.11862	93	14.7393	9.01915	93	2.95436	6.74234	93	2.66019	5.91737	93	19.9516	6.8411	93	3.68303	5.63129	93	3.13137
6.10331	94	1.20851	6.93089	94	1.67182	5.78096	94	3.07399	7.19643	94	23.8877	9.11385	94	2.56585	6.81395	94	4.67539	5.97897	94	6.48539	6.91123	94	6.8634	5.69014	94	3.02836
6.16984	95	1.23235	7.00433	95	1.70545	5.84007	95	3.06677	7.27459	95	12.9444	9.20875	95	15.0953	6.88533	95	2.56368	6.04148	95	8.54573	6.98202	95	71.887	5.75007	95	3.02203
6.23307	96	1.25631	7.08314	96	1.53615	5.90021	96	2.64978	7.35359	96	11.5563	9.31174	96	2.85375	6.95473	96	2.48646	6.10392	96	9.14203	7.05516	96	5.25597	5.81083	96	2.63358
6.29702	97	1.18821	7.15829	97	1.45854	5.95928	97	2.64974	7.43379	97	10.601	9.40803	97	4.66482	7.02284	97	2.48647	6.16723	97	11.4235	7.12798	97	7.83206	5.87048	97	2.6342
6.36051	98	1.15539	7.23206	98	1.46749	6.01961	98	2.53294	7.51229	98	11.6235	9.49906	98	3.8377	7.09233	98	2.42973	6.22989	98	10.4954	7.20104	98	2.86231	5.93054	98	2.52996
6.42764	99	1.13406	7.30458	99	1.44239	6.07918	99	2.81407	7.59589	99	6.42146	9.59314	99	2.49248	7.16439	99	3.11248	6.29294	99	11.7103	7.27298	99	4.28742	5.99271	99	2.60874
6.4912	100	1.10084	7.37656	100	1.40876	6.13873	100	2.51008	7.67432	100	14.0085	9.68781	100	8.59636	7.23409	100	2.31247	6.35639	100	5.79854	7.34604	100	4.82155	6.05286	100	2.51778
6.5556	101	1.08613	7.4496	101	1.38739	6.19874	101	2.48493	7.75502	101	4.65196	9.78113	101	2.63673	7.30768	101	2.38283	6.42031	101	14.5467	7.41803	101	2.32479	6.11327	101	2.5033
6.62107	102	1.08054	7.52092	102	1.41615	6.25865	102	2.48493	7.83238	102	8.39888	9.87549	102	5.9517	7.37982	102	2.38278	6.48472	102	8.99995	7.48987	102	10.4623	6.17335	102	2.50329
6.6863	103	1.07252	7.5945	103	1.38461	6.32889	103	2.35179	7.90743	103	10.2675	9.96687	103	2.3263	7.45178	103	2.64778	6.54873	103	7.64218	7.56317	103	2.76923	6.23391	103	2.36393
6.75064	104	1.05767	7.66964	104	1.35383	6.39236	104	3.54582	7.98421	104	9.02972	10.0583	104	3.01482	7.52146	104	7.25778	6.61358	104	7.11521	7.63781	104	3.42021	6.29357	104	7.22826
6.81497	105	1.06394	7.74153	105	1.35739	6.45264	105	2.3453	8.0606	105	8.32871	10.1503	105	4.18073	7.59136	105	2.31639	6.68033	105	10.7796	7.71245	105	14.0528	6.35413	105	2.34555
6.87842	106	1.07065	7.81153	106	1.34019	6.51066	106	2.29953	8.13855	106	10.1654	10.2415	106	2.22609	7.65999	106	2.26237	6.74692	106	7.20143	7.80548	106	2.22899	6.41294	106	2.3087
6.9425	107	1.06041	7.88161	107	1.3257	6.56909	107	2.25864	8.22459	107	6.9222	10.333	107	6.42141	7.73551	107	2.2627	6.8087	107	9.32402	7.87883	107	11.5201	6.47195	107	2.24671
7.0063	108	1.04744	7.9522	108	1.32717	6.62764	108	2.15356	8.30361	108	14.1301	10.4339	108	2.07098	7.81031	108	2.20075	6.87106	108	12.1646	7.95275	108	2.37531	6.53904	108	2.16545
7.07015	109	1.04147	8.02301	109	1.27117	6.68666	109	2.15349	8.38871	109	6.8194	10.5265	109	7.52831	7.88755	109	2.20074	6.93183	109	5.77148	8.02651	109	10.8585	6.60161	109	2.14535
7.13367	110	1.02993	8.09238	110	1.27115	6.74507	110	2.16068	8.4641	110	6.63903	10.6168	110	2.02131	7.96254	110	2.06485	6.99367	110	14.654	8.10027	110	3.26903	6.65976	110	2.15234
7.20456	111	1.052	8.16991	111	1.25152	6.80482	111	2.15981	8.53728	111	8.02138	10.7113	111	7.40425	8.03887	111	2.06485	7.05638	111	16.6078	8.17372	111	8.05919	6.71963	111	2.15234
7.27251	112	1.05381	8.24438	112	1.24284	6.86489	112	2.08136	8.61217	112	13.1183	10.8049	112	2.03523	8.11351	112	1.97035	7.11905	112	17.2345	8.24829	112	2.15427	6.77901	112	2.07483
7.33842	113	1.05529	8.31504	113	1.23083	6.9251	113	2.08249	8.68662	113	7.24157	10.8976	113	3.38231	8.1881	113	3.90074	7.18152	113	14.8893	8.32225	113	7.20728	6.83875	113	2.0748
7.4043	114	1.11929	8.38666	114	1.22075	6.98474	114	2.00007	8.76229	114	6.30717	10.9915	114	3.04279	8.26574	114	1.89398	7.24572	114	7.15658	8.39415	114	2.11212	6.89844	114	1.99323
7.47002	115	1.13334	8.45763	115	1.01483	7.04377	115	1.94117	8.83777	115	5.7616	11.0825	115	2.31052	8.33797	115	1.85223	7.30842	115	4.14067	8.47514	115	8.50075	6.95789	115	2.08845
7.53542	116	1.07024	8.52964	116	1.27398	7.10449	116	1.93855	8.91231	116	13.8186	11.175	116	6.32954	8.41425	116	1.85223	7.37168	116	12.1348	8.54888	116	2.058	7.01816	116	1.93478
7.60107	117	1.03793	8.60195	117	1.31707	7.16396	117	1.87807	8.98687	117	5.7849	11.2678	117	1.84435	8.48398	117	1.83469	7.43477	117	11.2042	8.62306	117	4.84008	7.07797	117	1.88024
7.66743	118	1.01402	8.67716	118	1.19429	7.22366	118	1.87809	9.0623	118	13.5924	11.3609	118	9.00474	8.55341	118	2.94648	7.4977	118	15.5799	8.69683	118	3.88667	7.13778	118	1.88026
7.73653	119	1.02035	8.75305	119	1.12993	7.28426	119	1.84159	9.13758	119	4.9374	11.4526	119	1.80706	8.62335	119	1.75428	7.56098	119	8.50018	8.77	119	1.81033	7.19848	119	1.84377
7.80329	120	1.04113	8.82543	120	1.09841	7.34511	120	2.78596	9.21247	120	15.4703	11.5534	120	5.94323	8.69227	120	1.7017	7.62507	120	14.057	8.84464	120	9.36423	7.25884	120	2.56589
7.8697	121	1.03925	8.89986	121	1.10101	7.41302	121	1.83042	9.30281	121	9.62567	11.6482	121	2.04378	8.76779	121	1.70168	7.68775	121	11.5311	8.92341	121	1.88305	7.32099	121	1.8593
7.93607	122	0.993506	8.97413	122	1.07301	7.47702	122	1.94136	9.37996	122	9.81216	11.74	122	2.38769	8.85321	122	1.67548	7.75266	122	18.3748	8.99781	122	3.87067	7.38098	122	2.03261
8.00209	123	0.959159	9.0474	123	1.12589	7.5384	123	1.94138	9.45594	123	7.84061	11.8316	123	5.33917	8.93214	123	5.49299	7.82551	123	12.7031	9.07252	123	1.87186	7.44132	123	2.0326
8.06834	124	0.944482	9.12053	124	1.06834	7.59931	124	1.93796	9.53158	124	18.7241	11.9239	124	1.70128	9.00209	124	1.64462	7.89308	124	10.1775	9.14733	124	1.78107	7.5029	124	1.8585
8.13476	125	0.959265	9.19343	125	1.06129	7.65934	125	2.30422	9.60826	125	6.69162	12.017	125	4.63976	9.07379	125	1.65818	7.9583	125	7.46162	9.2226	125	5.70413	7.56409	125	2.73458
8.20129	126	0.991045	9.2724	126	1.04983	7.72096	126	1.82667	9.68398	126	9.64011	12.1097	126	1.72556	9.14403	126	1.65817	8.02359	126	9.38579	9.29747	126	1.63389	7.63335	126	1.7557
8.27392	127	0.96382	9.34584	127	1.03328	7.77884	127	1.73905	9.76007	127	8.4888	12.1995	127	5.43367	9.21309	127	1.66139	8.08594	127	4.00746	9.3727	127	9.85731	7.69662	127	1.73647
8.34315	128	0.920886	9.41649	128	1.02865	7.83761	128	1.71697	9.83415	128	13.0031	12.2883	128	1.69649	9.28231	128	1.65546	8.14729	128	9.45561	9.44425	128	1.94437	7.75566	128	1.71084
8.4103	129	0.912439	9.48687	129	1.01885	7.89722	129	1.63781	9.90949	129	4.66513	12.3814	129	3.80413	9.35225	129	1.92266	8.21086	129	8.31614	9.51761	129	3.65184	7.8161	129	1.653
8.47494	130	0.915439	9.55738	130	1.05485	7.95705	130	1.63627	9.98293	130	7.53419	12.4729	130	1.76706	9.42163	130	1.60186	8.27329	130	4.93528	9.59051	130	1.98257	7.87452	130	1.65207
8.53942	131	0.922573	9.62788	131	1.0502	8.01719	131	1.5912	10.0586	131	9.32374	12.5642	131	1.74707	9.49554	131	1.68877	8.33576	131	8.09802	9.66201	131	1.62226	7.93571	131	1.59595
8.6042	132	0.904808	9.69884	132	1.03751	8.07731	132	1.59121	10.1331	132	6.13622	12.6642	132	7.84155	9.56439	132	1.53241	8.39982	132	6.4869	9.73512	132	12.4498	7.99515	132	1.596
8.66918	133	0.923193	9.77084	133	1.06028	8.13649	133	1.59591	10.2094	133	17.1718	12.7602	133	1.5567	9.63209	133	1.50496	8.46704	133	10.3539	9.80764	133	2.51151	8.05949	133	1.59132
8.73423	134	0.892632	9.84307	134	1.03558	8.19509	134	1.59602	10.2856	134	9.59542	12.8531	134	10.6436	9.70311	134	1.50497	8.52965	134	3.2902	9.87938	134	5.54162	8.11916	134	1.5916
8.79939	135	0.909882	9.91655	135	1.02976	8.25409	135	1.60114	10.3639	135	5.47623	12.9468	135	6.46769	9.77216	135	1.5219	8.59326	135	7.68294	9.95335	135	1.58545	8.17882	135	1.6041
8.86456	136	0.984714	9.99029	136	1.04293	8.31621	136	1.63126	10.4437	136	6.91755	13.0408	136	1.55237	9.84046	136	2.99092	8.65567	136	6.13952	10.0317	136	1.61694	8.23803	136	1.64282
8.92985	137	0.914813	10.0665	137	1.11057	8.37463	137	1.61003	10.5188	137	6.72281	13.1373	137	6.48871	9.90984	137	1.74019	8.71869	137	9.74485	10.1048	137	3.53665	8.29823	137	1.61801
8.99551	138	0.831008	10.1391	138	1.12879	8.43333	138	1.68366	10.594	138	11.5579	13.2305	138	1.43845	9.98628	138	1.52237	8.78244	138	5.99734	10.1786	138	1.48477	8.35811	138	1.69224
9.06105	139	0.827671	10.2113	139	1.07474	8.49582	139	1.68371	10.6707	139	10.8197	13.3241	139	5.40047	10.0608	139	1.52237	8.8441	139	22.2686	10.2534	139	4.55998	8.41746	139	1.69222
9.12663	140	0.835116	10.2839	140	1.04205	8.56784	140	1.59064	10.7475	140	9.00241	13.4141	140	1.61838	10.1311	140	1.43038	8.91706	140	8.78782	10.3277	140	1.47841	8.47845	140	1.60635
9.19237	141	2.30984	10.3638	141	1.52741	8.63101	141	1.53769	10.8228	141	12.878	13.5068	141	1.61789	10.2013	141	1.63868	8.98482	141	6.73522	10.4023	141	1.8072	8.53849	141	3.29423
9.25839	142	0.837784	10.4398	142	1.03774	8.69031	142	1.45214	10.8977	142	8.19802	13.599	142	13.8057	10.2733	142	1.4171	9.0511	142	4.36378	10.4779	142	3.09184	8.59866	142	1.45423
9.32401	143	0.833022	10.5121	143	1.00957	8.75021	143	1.43145	10.9744	143	7.61513	13.6927	143	1.5041	10.3528	143	1.40648	9.11453	143	7.56276	10.5558	143	1.4063	8.65885	143	1.43023
9.39319	144	0.802355	10.5869	144	1.00399	8.81001	144	1.43145	11.0507	144	7.16291	13.793	144	4.28753	10.4284	144	1.40646	9.17837	144	4.72904	10.6337	144	5.40005	8.72222	144	1.43023
9.46329	145	0.764327	10.6595	145	1.01413	8.87009	145	1.4214	11.1269	145	8.27852	13.8876	145	1.35377	10.5039	145	1.39873	9.2427	145	5.64273	10.7103	145	1.61738	8.78617	145	1.42165
9.5301	146	0.763097	10.7336	146	1.01911	8.93013	146	2.83245	11.2016	146	7.36477	13.985	146	2.69415	10.5747	146	1.44039	9.30646	146	8.62573	10.7854	146	3.5977	8.84652	146	1.97797
9.59484	147	0.750453	10.8058	147	0.998664	8.99048	147	1.38411	11.2782	147	7.18493	14.0797	147	2.09693	10.647	147	1.38653	9.37078	147	7.86511	10.8608	147	2.44233	8.9074	147	1.38679
9.65775	148	0.740055	10.8773	148	0.964793	9.0493	148	1.38826	11.3541	148	3.82061	14.1728	148	2.10332	10.7155	148	1.33892	9.43378	148	7.65252	10.9348	148	2.10512	8.96786	148	1.39339
9.72059	149	0.733692	10.9488	149	0.964797	9.10779	149	1.38613	11.4267	149	4.99856	14.2655	149	3.75051	10.7851	149	1.33891	9.49604	149	7.66959	11.0084	149	2.79205	9.02726	149	1.38995
9.78393	150	0.704905	11.0187	150	0.964437	9.16728	150	1.37435	11.5115	150	4.21786	14.3558	150	1.30805	10.8603	150	1.31561	9.5583	150	6.21749	11.0833	150	1.40338	9.08683	150	1.38021
9.84663	151	0.66827	11.0893	151	0.965417	9.22635	151	1.37466	11.5901	151	4.09753	14.4472	151	7.65795	10.9365	151	1.3156	9.62304	151	3.96969	11.1622	151	6.7137	9.14724	151	1.37998
9.90866	152	0.66747	11.1604	152	0.947169	9.28466	152	1.35072	11.666	152	6.40715	14.5398	152	1.33239	11.0051	152	1.31466	9.68606	152	18.6736	11.2385	152	1.30987	9.2065	152	1.35819
9.97206	153	0.672348	11.2302	153	0.914837	9.34389	153	1.35038	11.746	153	7.48435	14.6319	153	4.35425	11.08	153	1.31466	9.74906	153	10.3146	11.312	153	4.14822	9.26604	153	1.3579
10.0358	154	0.667412	11.3006	154	0.916137	9.40263	154	1.30909	11.8219	154	7.81628	14.7228	154	1.45796	11.1532	154	1.29687	9.81131	154	4.01272	11.3832	154	1.42888	9.32922	154	1.31726
10.1	155	0.658649	11.3715	155	0.897808	9.46185	155	1.31106	11.898	155	4.42986	14.8169	155	1.60135	11.2224	155	1.48757	9.87439	155	15.3762	11.4588	155	1.60855	9.38937	155	1.31856
10.1626	156	0.71918	11.4526	156	0.905552	9.52105	156	1.34447	11.9734	156	7.85482	14.9172	156	4.41165	11.2945	156	1.2401	9.93612	156	4.32806	11.5327	156	3.59793	9.44998	156	1.32743
10.2254	157	0.67252	11.5338	157	0.923803	9.58046	157	1.4426	12.0507	157	2.55171	15.0083	157	1.26042	11.3635	157	1.20683	10.0048	157	9.37665	11.6087	157	1.25236	9.50925	157	1.34852
10.2883	158	0.622818	11.6106	158	0.966998	9.64639	158	1.44223	12.1278	158	7.96443	15.0997	158	7.02498	11.4328	158	1.20682	10.0696	158	17.7852	11.681	158	5.28603	9.56988	158	1.34633
10.3519	159	0.615695	11.6854	159	0.995024	9.70982	159	1.36454	12.2043	159	3.89315	15.1948	159	1.39881	11.503	159	1.20796	10.1327	159	13.1511	11.7551	159	1.2482	9.63019	159	1.37714
10.4189	160	0.607483	11.7556	160	1.00373	9.76884	160	1.36435	12.2798	160	6.08031	15.2872	160	2.18475	11.5733	160	1.18344	10.1964	160	6.74464	11.8292	160	7.50156	9.69023	160	1.37807
10.4862	161	0.591813	11.8262	161	0.915871	9.82806	161	1.29753	12.3569	161	6.22629	15.3767	161	1.62531	11.6466	161	1.22431	10.2619	161	10.7732	11.9029	161	1.34819	9.75096	161	1.38482
10.5529	162	0.586012	11.8975	162	0.905834	9.88704	162	1.27864	12.4334	162	5.56985	15.4691	162	1.16829	11.7177	162	1.23271	10.3247	162	5.72625	11.977	162	2.56372	9.81545	162	1.28536
10.6161	163	0.591287	11.9685	163	0.866854	9.94635	163	1.27576	12.5089	163	3.73489	15.5638	163	6.44706	11.7897	163	1.23272	10.3879	163	6.27309	12.0519	163	1.22044	9.88345	163	1.28606
10.6798	164	0.589176	12.0393	164	0.86491	10.0059	164	1.21699	12.5877	164	8.09709	15.6582	164	1.67797	11.8642	164	1.15895	10.4529	164	4.27877	12.1272	164	1.43475	9.9486	164	1.20314
10.7434	165	0.588659	12.1109	165	0.841837	10.0654	165	1.21714	12.6711	165	3.91829	15.7524	165	2.6313	11.9368	165	1.63935	10.5185	165	4.6097	12.2041	165	2.33441	10.0128	165	1.20361
10.8071	166	0.592724	12.1838	166	0.861845	10.1257	166	1.16323	12.7477	166	8.45192	15.8455	166	3.25968	12.0101	166	1.11589	10.5821	166	4.60481	12.2812	166	1.15797	10.0762	166	1.15561
10.8708	167	0.585282	12.2571	167	0.887952	10.1859	167	1.15557	12.8247	167	4.42706	15.9431	167	1.08867	12.0839	167	1.09428	10.6445	167	10.9061	12.3556	167	5.54089	10.139	167	1.13984
10.9353	168	0.582355	12.3306	168	0.83495	10.2463	168	1.14651	12.9027	168	8.32607	16.0405	168	3.90716	12.1595	168	1.09429	10.7089	168	3.096	12.4316	168	1.13511	10.2001	168	1.138
10.9991	169	0.583732	12.4014	169	0.850091	10.3076	169	1.16451	12.9785	169	5.60185	16.1322	169	1.75861	12.2392	169	1.16134	10.7711	169	9.1642	12.5045	169	4.53123	10.2591	169	1.15224
11.0613	170	0.566828	12.4727	170	0.824852	10.3659	170	1.14374	13.0554	170	3.67034	16.2236	170	1.12174	12.3114	170	1.16134	10.8351	170	4.12463	12.5779	170	2.04107	10.319	170	1.12786
11.1236	171	0.549516	12.5504	171	0.807285	10.4253	171	1.13809	13.131	171	9.27775	16.3158	171	5.2954	12.3845	171	1.18586	10.8971	171	2.30649	12.6518	171	1.2721	10.3796	171	1.13029
11.1856	172	0.545682	12.6338	172	0.786211	10.4834	172	1.13724	13.2072	172	5.25643	16.407	172	1.13046	12.4611	172	1.18388	10.9594	172	4.19938	12.7253	172	4.98599	10.4391	172	1.1244
11.2482	173	0.570254	12.7059	173	0.775075	10.5418	173	1.08497	13.2831	173	8.11649	16.4963	173	3.96205	12.5339	173	1.17608	11.0204	173	6.09169	12.7991	173	1.06902	10.5047	173	1.08104
11.3113	174	0.570469	12.7814	174	0.766633	10.6005	174	1.08506	13.3594	174	5.0224	16.5878	174	1.302	12.6047	174	1.17612	11.0884	174	2.95281	12.8733	174	4.37304	10.5642	174	1.0813
11.3738	175	0.538166	12.8561	175	0.765836	10.6588	175	1.08514	13.4362	175	5.02838	16.6806	175	2.0436	12.6757	175	1.11104	11.1553	175	8.61592	12.947	175	1.08979	10.6231	175	1.06599
11.4372	176	0.542522	12.9271	176	0.740048	10.7229	176	1.0851	13.5146	176	4.89141	16.7792	176	2.01163	12.7471	176	1.15632	11.2191	176	4.27644	13.0179	176	4.51945	10.683	176	1.06601
11.4996	177	0.563478	12.9994	177	0.718734	10.7886	177	1.09349	13.5908	177	3.98753	16.8715	177	1.1911	12.82	177	1.0426	11.2826	177	9.61802	13.091	177	1.23479	10.7424	177	1.07464
11.5678	178	0.573794	13.0708	178	0.693556	10.8506	178	1.07362	13.6674	178	5.18495	16.9644	178	3.30263	12.8894	178	1.04428	11.3459	178	4.33063	13.1651	178	1.24398	10.802	178	1.17768
11.6349	179	0.597031	13.1427	179	0.663378	10.9103	179	1.06883	13.7508	179	8.43412	17.0707	179	1.12506	12.9611	179	1.0443	11.4105	179	5.00243	13.2401	179	4.40283	10.8615	179	1.09189
11.702	180	0.574736	13.2156	180	0.674127	10.9707	180	1.03868	13.8348	180	6.56811	17.1783	180	2.12402	13.0325	180	1.08054	11.4742	180	3.93712	13.3213	180	1.12267	10.926	180	1.0691
11.7665	181	0.535501	13.2881	181	0.670243	11.0312	181	1.03867	13.9169	181	5.0371	17.2705	181	1.97392	13.1053	181	1.09025	11.5365	181	8.36864	13.3956	181	3.89291	10.9911	181	1.06911
11.8305	182	0.508905	13.3602	182	0.672838	11.0916	182	1.05186	13.9924	182	2.45327	17.3634	182	1.20458	13.1756	182	1.08219	11.5997	182	3.18489	13.4676	182	1.05895	11.0521	182	1.06036
11.8943	183	0.490999	13.4334	183	0.659889	11.1531	183	1.68555	14.0675	183	3.4992	17.4584	183	6.40954	13.2453	183	1.02813	11.6623	183	5.38941	13.5421	183	2.34991	11.1122	183	1.17776
11.9583	184	0.485052	13.5058	184	0.651268	11.2141	184	1.16249	14.1446	184	2.59314	17.5558	184	1.31559	13.3279	184	1.02807	11.7259	184	3.22575	13.6165	184	1.23167	11.1726	184	1.14501
12.0212	185	0.481256	13.5784	185	0.664612	11.2753	185	1.17448	14.2211	185	6.74673	17.6516	185	2.35337	13.4064	185	0.977875	11.7889	185	6.79804	13.6912	185	2.36875	11.233	185	1.18765
12.0966	186	0.486427	13.6589	186	0.705937	11.3367	186	1.17449	14.2972	186	2.82132	17.7467	186	1.47428	13.4773	186	1.43645	11.8528	186	3.08592	13.7654	186	19.4645	11.2933	186	1.18765
12.1711	187	0.478075	13.7359	187	0.704559	11.3982	187	1.04627	14.373	187	4.92913	17.8436	187	1.09081	13.552	187	0.974857	11.9164	187	6.71342	13.8404	187	1.32333	11.3535	187	1.05138
12.2389	188	0.471939	13.8087	188	0.66219	11.4592	188	1.99109	14.4527	188	3.36846	17.9399	188	4.15431	13.6228	188	0.993523	11.98	188	4.79751	13.916	188	6.71467	11.4145	188	1.52295
12.3044	189	0.458507	13.8819	189	0.636625	11.5202	189	1.02747	14.531	189	4.60723	18.037	189	1.02112	13.6958	189	0.993514	12.0463	189	4.67994	13.9911	189	2.69645	11.4737	189	1.02237
12.3664	190	0.433023	13.9537	190	0.608767	11.5834	190	1.07509	14.6044	190	2.66899	18.132	190	3.07712	13.7646	190	0.994866	12.1082	190	4.51396	14.0643	190	2.36746	11.5325	190	1.02392
12.4367	191	0.434436	14.0257	191	0.601812	11.6478	191	1.02753	14.6778	191	4.69941	18.2366	191	0.950575	13.8323	191	0.993945	12.1703	191	4.45568	14.1362	191	3.28447	11.5915	191	1.02118
12.5009	192	0.416027	14.0978	192	0.59932	11.7065	192	1.0555	14.7519	192	2.84089	18.3296	192	2.03362	13.9017	192	1.58292	12.243	192	3.31431	14.2066	192	1.66717	11.6494	192	1.06108
12.5646	193	0.536675	14.1698	193	0.587837	11.7653	193	1.05544	14.8328	193	2.67507	18.4228	193	1.35562	13.9702	193	0.99539	12.3072	193	3.90806	14.2772	193	6.89857	11.7089	193	1.06114
12.6271	194	0.406256	14.242	194	0.585962	11.8269	194	1.04525	14.9117	194	2.86943	18.5158	194	0.982906	14.0398	194	1.0138	12.3697	194	4.77327	14.3507	194	1.15796	11.7679	194	1.0605
12.6962	195	0.405474	14.3142	195	0.582986	11.8966	195	1.04526	14.9867	195	2.78343	18.6084	195	3.95627	14.1101	195	1.01378	12.4333	195	5.60199	14.4319	195	8.74406	11.8267	195	1.06042
12.7743	196	0.402009	14.3865	196	0.59361	11.9587	196	1.02564	15.0627	196	5.28173	18.6996	196	2.6176	14.1787	196	1.00749	12.5011	196	3.84287	14.5106	196	1.3997	11.8863	196	1.0359
12.849	197	0.427342	14.459	197	0.593069	12.0188	197	1.02862	15.138	197	3.89804	18.7918	197	1.14504	14.2485	197	1.00749	12.5639	197	9.23419	14.5859	197	1.47846	11.9471	197	1.03999
12.9187	198	0.418431	14.5309	198	0.602534	12.079	198	1.02447	15.2133	198	2.6703	18.8855	198	3.04332	14.3212	198	1.00368	12.6292	198	2.06224	14.6593	198	3.90653	12.008	198	1.02016
12.9818	199	0.369678	14.603	199	0.644713	12.1396	199	1.05583	15.2885	199	5.73658	18.9791	199	1.01929	14.4014	199	2.8165	12.6925	199	6.80163	14.7337	199	1.23862	12.0719	199	1.00554
13.0451	200	0.355465	14.6766	200	0.631002	12.1989	200	1.0553	15.3649	200	3.70984	19.0724	200	3.36134	14.4933	200	1.00732	12.7558	200	3.35924	14.8076	200	5.08686	12.1327	200	1.00525
13.1079	201	0.352661	14.7537	201	0.59402	12.2587	201	1.165	15.4391	201	3.55613	19.1672	201	1.02171	14.6248	201	1.01315	12.8203	201	6.30965	14.8824	201	1.06544	12.1916	201	1.06411
13.1719	202	0.343353	14.8331	202	0.577846	12.3203	202	1.16504	15.519	202	2.75584	19.2611	202	2.88217	14.6984	202	1.01316	12.8843	202	3.89255	14.9566	202	2.42742	12.2506	202	1.06533
13.2403	203	0.338823	14.9063	203	0.590649	12.3802	203	1.0744	15.598	203	5.37104	19.3632	203	1.42849	14.77	203	1.12918	12.9464	203	6.18004	15.0312	203	1.54712	12.3115	203	1.10072
13.3097	204	0.329314	14.9797	204	0.567835	12.44	204	1.10551	15.6737	204	2.33904	19.4582	204	1.29797	14.8433	204	1.10763	13.0098	204	2.67724	15.1057	204	1.04361	12.371	204	1.14411
13.3818	205	0.313844	15.0512	205	0.557178	12.4999	205	1.07703	15.7509	205	3.83494	19.5535	205	17.4405	14.9142	205	1.1179	13.0728	205	6.77765	15.1831	205	8.68503	12.4314	205	1.14352
13.4485	206	0.305931	15.1249	206	0.567619	12.5601	206	1.06019	15.8254	206	8.18971	19.6497	206	1.37076	14.9855	206	1.03408	13.136	206	2.0313	15.2737	206	1.1661	12.4919	206	1.09774
13.5132	207	0.309785	15.1974	207	0.568254	12.6203	207	1.06016	15.9057	207	3.11909	19.7457	207	3.27089	15.0554	207	1.03408	13.2005	207	5.74777	15.3514	207	7.89928	12.5558	207	1.09793
13.5764	208	0.309763	15.2701	208	0.551821	12.6806	208	1.02116	15.9983	208	1.94309	19.842	208	1.16781	15.1236	208	1.02025	13.2666	208	2.86663	15.4359	208	1.19778	12.616	208	1.03579
13.6415	209	0.296451	15.3422	209	0.538721	12.741	209	1.0195	16.0828	209	2.11243	19.9374	209	1.08317	15.1926	209	1.02498	13.3361	209	4.55466	15.5283	209	2.5981	12.676	209	1.01766
13.7067	210	0.291017	15.4155	210	0.610786	12.8016	210	0.993546	16.1649	210	4.5128	20.0327	210	5.01122	15.2619	210	0.982426	13.4022	210	2.64818	15.6111	210	16.459	12.7366	210	1.0008
13.7685	211	0.291083	15.4861	211	0.533873	12.8606	211	1.0985	16.2407	211	1.72173	20.1269	211	0.954127	15.3272	211	0.966876	13.4642	211	3.38245	15.684	211	1.18251	12.7955	211	1.01161
13.8376	212	0.283709	15.5576	212	0.606748	12.9204	212	0.992888	16.3148	212	1.66482	20.2201	212	4.19696	15.3947	212	0.9647	13.5261	212	2.18494	15.7574	212	7.04376	12.8534	212	1.00541
13.9043	213	0.281143	15.6287	213	0.542382	12.9864	213	1.02617	16.3896	213	4.20159	20.3139	213	1.34366	15.4627	213	0.98688	13.588	213	1.06818	15.8303	213	2.21452	12.9127	213	1.03532
13.9665	214	0.275375	15.6995	214	0.641253	13.0492	214	1.00938	16.4649	214	2.82533	20.4143	214	2.48256	15.5433	214	0.968472	13.6501	214	5.00338	15.903	214	17.3828	12.9708	214	1.02665
14.0299	215	0.276161	15.7705	215	0.552337	13.1082	215	1.00316	16.5401	215	1.63774	20.5106	215	2.00492	15.6252	215	0.950092	13.7123	215	1.94644	15.9752	215	2.5155	13.0294	215	0.999381
14.0928	216	0.272639	15.8411	216	0.542528	13.1673	216	1.00326	16.6157	216	2.38195	20.6031	216	1.14614	15.7091	216	0.950107	13.7818	216	2.06708	16.0487	216	10.9599	13.0878	216	0.999409
14.1568	217	0.263863	15.9224	217	0.526513	13.2263	217	0.973514	16.6923	217	2.34718	20.6957	217	0.926797	15.7916	217	0.927532	13.8462	217	7.11843	16.1208	217	1.05057	13.1557	217	0.956321
14.2221	218	0.256712	15.9976	218	0.519784	13.2853	218	0.97353	16.7716	218	2.65509	20.7896	218	4.16173	15.8652	218	0.927486	13.9086	218	4.72622	16.1947	218	7.1327	13.2184	218	0.95633
14.2844	219	0.270693	16.0732	219	0.524718	13.3441	219	0.966506	16.8513	219	5.19472	20.8815	219	0.975959	15.9382	219	0.925149	13.9717	219	5.1706	16.268	219	1.32768	13.2773	219	0.949684
14.3475	220	0.302419	16.1446	220	0.554477	13.4031	220	1.44351	16.9283	220	2.72338	20.974	220	2.67284	16.0177	220	0.963098	14.0345	220	4.14602	16.3409	220	3.08401	13.3379	220	1.02505
14.4119	221	0.279099	16.217	221	0.556339	13.4622	221	0.963967	17.0169	221	3.99006	21.0669	221	0.935594	16.0919	221	0.960887	14.098	221	4.10065	16.4156	221	9.59085	13.3974	221	0.953993
14.4742	222	0.262162	16.2886	222	0.554783	13.5212	222	0.928081	17.103	222	3.83263	21.1728	222	2.14651	16.1632	222	0.913114	14.1611	222	3.36142	16.4905	222	1.01763	13.4572	222	0.925932
14.5366	223	0.266277	16.3594	223	0.491913	13.5807	223	0.928082	17.1805	223	3.43146	21.2664	223	9.92708	16.2413	223	0.913294	14.2238	223	5.95016	16.5681	223	14.1738	13.5168	223	0.925921
14.5991	224	0.263126	16.4319	224	0.485849	13.6412	224	0.965894	17.2562	224	2.98622	21.3601	224	0.874644	16.314	224	0.888699	14.2881	224	2.8037	16.6456	224	1.19122	13.5773	224	0.940267
14.6617	225	0.252818	16.505	225	0.470653	13.7015	225	1.27948	17.3375	225	4.56766	21.4523	225	3.30084	16.3838	225	0.856661	14.3513	225	4.81385	16.7222	225	3.34868	13.6376	225	1.09163
14.7257	226	0.244701	16.5779	226	0.459353	13.7617	226	1.05392	17.4189	226	1.78779	21.5571	226	0.885977	16.4553	226	0.849155	14.4218	226	2.50053	16.7976	226	1.00556	13.6978	226	1.05262
14.7887	227	0.250169	16.6512	227	0.451637	13.8227	227	0.944881	17.4963	227	1.93747	21.661	227	2.28517	16.5243	227	0.874807	14.4913	227	6.82939	16.8724	227	1.24895	13.7587	227	0.964149
14.8526	228	0.254856	16.7263	228	0.451488	13.8836	228	0.944893	17.5737	228	2.0688	21.7599	228	1.25453	16.5942	228	0.876125	14.5543	228	4.71383	16.9482	228	8.39162	13.8193	228	0.964151
14.9267	229	0.256764	16.8005	229	0.439228	13.9441	229	0.923223	17.6513	229	2.72528	21.8535	229	0.972554	16.6814	229	0.907395	14.6187	229	2.17075	17.0218	229	0.980831	13.8799	229	0.918662
14.999	230	0.245448	16.8749	230	0.439089	14.0043	230	1.60082	17.7342	230	2.34064	21.9562	230	3.73798	16.7582	230	0.879858	14.6829	230	5.80077	17.0955	230	5.67112	13.9411	230	1.57313
15.0627	231	0.247679	16.9499	231	0.426719	14.0774	231	0.903692	17.8174	231	2.43433	22.0554	231	0.850741	16.8266	231	0.879647	14.7474	231	2.55979	17.1702	231	0.915441	14.0038	231	0.910364
15.1241	232	0.247969	17.03	232	0.416856	14.1449	232	1.00613	17.8957	232	2.75489	22.1578	232	4.86484	16.8943	232	0.829146	14.8138	232	5.34878	17.243	232	10.3738	14.063	232	0.889085
15.1858	233	0.251613	17.1059	233	0.404192	14.2041	233	0.878618	17.9729	233	3.02654	22.2557	233	0.871686	16.9613	233	0.828707	14.8775	233	2.09373	17.3164	233	1.00886	14.1209	233	0.881381
15.2475	234	0.247944	17.176	234	0.402778	14.2627	234	0.874222	18.0507	234	2.69851	22.3482	234	2.66605	17.0285	234	0.848308	14.94	234	3.83501	17.3883	234	2.40748	14.1793	234	0.874999
15.3096	235	0.249651	17.246	235	0.384897	14.3241	235	0.874077	18.1308	235	1.09845	22.4384	235	0.89477	17.0955	235	0.821602	15.0039	235	1.35504	17.4601	235	0.962789	14.2444	235	0.874942
15.371	236	0.24892	17.3158	236	0.391967	14.3836	236	0.856987	18.2196	236	1.53995	22.5318	236	2.18287	17.162	236	0.832551	15.0675	236	4.49796	17.5327	236	1.00014	14.3092	236	0.86139
15.4351	237	0.2574	17.386	237	0.383892	14.4436	237	0.856753	18.3001	237	2.2621	22.6468	237	2.4414	17.2284	237	0.832545	15.1298	237	2.01879	17.6046	237	4.99972	14.3697	237	0.861419
15.4985	238	0.25109	17.4563	238	0.360817	14.503	238	0.853046	18.3748	238	1.44319	22.7442	238	0.792092	17.2978	238	0.933796	15.1924	238	2.28786	17.6766	238	0.820448	14.4291	238	0.866324
15.561	239	0.246718	17.5263	239	0.312201	14.5625	239	0.8544	18.4513	239	2.27124	22.8368	239	2.66614	17.3649	239	0.93425	15.2557	239	1.38442	17.7654	239	5.78059	14.4877	239	0.86784
15.6238	240	0.258527	17.5979	240	0.349329	14.6226	240	0.833358	18.5269	240	1.71667	22.9314	240	0.923736	17.4325	240	0.882194	15.3189	240	2.15157	17.8442	240	0.983049	14.5457	240	0.850479
15.6877	241	0.277802	17.6695	241	0.359515	14.6824	241	0.90773	18.603	241	4.33463	23.0243	241	1.31597	17.4996	241	0.848494	15.3817	241	1.28985	17.9165	241	2.18204	14.6044	241	0.883593
15.7502	242	0.285946	17.7395	242	0.372499	14.7421	242	0.886928	18.6784	242	1.22407	23.1176	242	6.25082	17.5669	242	0.84844	15.4436	242	2.71502	17.9883	242	0.886568	14.6636	242	0.88289
15.8129	243	0.262004	17.811	243	0.361726	14.8014	243	0.960597	18.7542	243	2.01104	23.2148	243	0.901356	17.6358	243	0.817736	15.5094	243	1.58936	18.0622	243	0.904795	14.7227	243	0.870011
15.8754	244	0.255726	17.8817	244	0.335231	14.8613	244	0.961242	18.8338	244	1.44144	23.3108	244	7.29978	17.7041	244	0.818331	15.5763	244	1.25548	18.1367	244	4.17062	14.7825	244	0.870179
15.9391	245	0.261223	17.9528	245	0.388066	14.9214	245	0.861147	18.9095	245	4.28055	23.4051	245	0.784544	17.7777	245	0.759938	15.6419	245	2.63276	18.2107	245	0.771863	14.843	245	0.87232
16.0037	246	0.269924	18.024	246	0.321976	14.9815	246	0.828877	18.9862	246	2.58876	23.4975	246	2.93794	17.8523	246	0.74561	15.7052	246	2.59636	18.2846	246	2.99892	14.9036	246	0.931622
16.0771	247	0.261475	18.0997	247	0.310196	15.0417	247	0.822422	19.0614	247	3.23787	23.592	247	0.93449	17.9213	247	0.745588	15.7685	247	2.99876	18.3572	247	0.763259	14.9632	247	0.920613
16.1428	248	0.25638	18.1781	248	0.306808	15.1018	248	0.814182	19.1358	248	2.24486	23.6875	248	0.96989	17.9903	248	0.740988	15.8315	248	1.43781	18.4338	248	1.71166	15.0232	248	0.826739
16.2065	249	0.253129	18.255	249	0.300189	15.1693	249	0.814223	19.2122	249	2.24362	23.7971	249	2.93924	18.0617	249	0.745377	15.8955	249	1.93816	18.5099	249	0.889634	15.084	249	0.826736
16.2701	250	0.261019	18.3276	250	0.292309	15.2447	250	0.7878	19.2909	250	1.78961	23.8916	250	0.70197	18.1353	250	0.725068	15.959	250	5.06976	18.5847	250	0.814789	15.1434	250	0.767018
16.3337	251	0.371632	18.4022	251	0.287689	15.3075	251	0.856461	19.3705	251	3.78124	23.9849	251	2.9829	18.2054	251	0.711316	16.0228	251	2.91055	18.66	251	10.0031	15.2042	251	0.847138
16.3992	252	0.253496	18.4773	252	0.293234	15.3673	252	0.765848	19.4488	252	1.663	24.0782	252	0.683179	18.2742	252	0.711245	16.0868	252	4.91704	18.7351	252	0.823025	15.265	252	0.747496
16.4621	253	0.243996	18.5502	253	0.299745	15.4257	253	0.806424	19.528	253	1.90705	24.1688	253	3.82843	18.3404	253	0.691562	16.1486	253	3.34331	18.8094	253	3.4245	15.323	253	0.759457
16.5248	254	0.18448	18.6232	254	0.291001	15.4839	254	0.763749	19.6083	254	1.51945	24.2617	254	2.7256	18.4117	254	0.691418	16.2123	254	3.03363	18.8867	254	0.706061	15.3961	254	0.752428
16.5862	255	0.180018	18.6945	255	0.279006	15.5422	255	0.748071	19.6858	255	1.28845	24.353	255	0.718416	18.4824	255	0.674174	16.2747	255	2.62942	18.9597	255	3.88501	15.4597	255	0.737135
16.6476	256	0.18314	18.7707	256	0.271411	15.6004	256	0.73115	19.7698	256	2.20822	24.445	256	3.84177	18.5504	256	0.673707	16.3369	256	1.43235	19.0313	256	0.728864	15.5189	256	0.735849
16.7091	257	0.187617	18.8436	257	0.274205	15.6589	257	0.722109	19.8487	257	3.15274	24.5375	257	0.652001	18.6189	257	0.655558	16.399	257	3.95033	19.1048	257	0.920729	15.5778	257	0.736866
16.7706	258	0.18976	18.9142	258	0.270478	15.7175	258	0.722384	19.9247	258	1.18424	24.6278	258	2.24717	18.6867	258	0.655557	16.4628	258	1.4733	19.177	258	1.9094	15.6361	258	0.735929
16.833	259	0.192875	18.9865	259	0.273364	15.7763	259	0.706261	20.0039	259	4.62405	24.7224	259	0.659817	18.7549	259	0.64614	16.5261	259	3.72587	19.2514	259	0.690259	15.6947	259	0.720621
16.8964	260	0.208321	19.0593	260	0.268665	15.8346	260	0.706254	20.0835	260	1.24161	24.8142	260	1.2073	18.8219	260	0.650733	16.59	260	1.49853	19.325	260	2.65381	15.7532	260	0.72068
16.9589	261	0.197193	19.1318	261	0.265905	15.8936	261	0.682117	20.1594	261	2.51051	24.9187	261	0.880692	18.8994	261	0.640545	16.6587	261	4.09602	19.3965	261	0.806051	15.813	261	0.68616
17.0224	262	0.187687	19.2071	262	0.266694	15.9522	262	1.23034	20.2355	262	2.15511	25.0113	262	0.650912	18.9697	262	0.635793	16.7236	262	1.20781	19.47	262	1.26368	15.8726	262	0.695676
17.0856	263	0.183918	19.284	263	0.273347	16.0111	263	0.665923	20.3118	263	1.38186	25.1018	263	2.38537	19.0397	263	0.63579	16.7866	263	2.13929	19.544	263	0.873224	15.9325	263	0.660918
17.1522	264	0.185662	19.3585	264	0.267023	16.0703	264	0.70479	20.3979	264	2.04125	25.1976	264	0.707465	19.1078	264	0.627916	16.8513	264	1.22732	19.6177	264	0.691019	15.9935	264	0.674361
17.2202	265	0.181765	19.4317	265	0.277958	16.1298	265	0.704796	20.482	265	3.01075	25.2885	265	2.77326	19.1777	265	0.63031	16.9147	265	2.70453	19.6918	265	9.25318	16.0531	265	0.674365
17.2839	266	0.182987	19.5045	266	0.290833	16.1894	266	0.738691	20.558	266	1.68205	25.382	266	7.4194	19.2471	266	0.625137	16.978	266	1.58074	19.7661	266	1.15946	16.1126	266	0.686949
17.3466	267	0.181567	19.5784	267	0.279502	16.2489	267	1.15998	20.6348	267	1.36838	25.4766	267	0.605586	19.316	267	0.609715	17.0401	267	1.80562	19.8406	267	2.12508	16.172	267	1.42005
17.4106	268	0.180538	19.6517	268	0.261431	16.3137	268	0.706312	20.7146	268	1.50339	25.5677	268	2.66999	19.3857	268	0.609503	17.1035	268	3.50277	19.9181	268	1.01916	16.2325	268	0.726766
17.4747	269	0.180989	19.7249	269	0.254812	16.3775	269	0.662295	20.7944	269	3.06314	25.6585	269	0.722022	19.4553	269	0.604369	17.1669	269	4.76448	19.998	269	1.09888	16.2929	269	0.697984
17.5395	270	0.184229	19.7984	270	0.255706	16.4402	270	0.662292	20.8744	270	1.31406	25.7514	270	0.719782	19.5238	270	0.61376	17.2305	270	4.82535	20.0714	270	15.5755	16.3534	270	0.697978
17.6038	271	0.187617	19.8724	271	0.284146	16.5006	271	0.633142	20.9543	271	3.37553	25.8429	271	1.57479	19.5926	271	0.600753	17.2936	271	2.58276	20.1462	271	1.33044	16.4133	271	0.63788
17.6671	272	0.185546	19.9464	272	0.250217	16.5616	272	1.36883	21.0326	272	1.92289	25.9346	272	0.661871	19.6646	272	0.682822	17.3578	272	1.62008	20.221	272	2.08981	16.4812	272	1.39419
17.7328	273	0.185555	20.0217	273	0.252527	16.623	273	0.608351	21.1098	273	3.29766	26.0406	273	2.57407	19.7339	273	0.682806	17.4238	273	2.0642	20.2968	273	0.723554	16.5484	273	0.606302
17.7942	274	0.184914	20.0945	274	0.251735	16.6824	274	0.664424	21.1848	274	1.3559	26.1332	274	0.659433	19.8005	274	0.770026	17.4859	274	1.80599	20.3707	274	1.93209	16.6097	274	0.636776
17.857	275	0.186516	20.1665	275	0.253041	16.7422	275	0.610069	21.2595	275	1.81559	26.2234	275	3.36524	19.8672	275	0.627821	17.548	275	1.88126	20.4472	275	1.47514	16.6687	275	0.606032
17.9197	276	0.181249	20.2385	276	0.253855	16.8017	276	0.602762	21.335	276	3.14737	26.3229	276	0.651035	19.9344	276	0.66768	17.6101	276	2.36582	20.5188	276	0.660324	16.7281	276	0.600118
17.9825	277	0.178029	20.3137	277	0.246992	16.8615	277	0.60165	21.411	277	1.93063	26.421	277	3.24532	20.0073	277	0.582433	17.6739	277	0.677029	20.5927	277	2.57604	16.7868	277	0.59878
18.0454	278	0.178487	20.3915	278	0.249224	16.9217	278	0.610793	21.4903	278	2.14819	26.5147	278	0.836089	20.0788	278	0.583977	17.7449	278	2.57592	20.6661	278	0.623299	16.8472	278	0.615509
18.1086	279	0.184925	20.4665	279	0.243703	16.9814	279	0.608614	21.5751	279	1.82881	26.6058	279	1.20608	20.1456	279	0.583979	17.8099	279	1.47501	20.7402	279	1.67816	16.9059	279	0.615506
18.1707	280	0.187503	20.5389	280	0.249544	17.0415	280	0.598593	21.6501	280	1.57475	26.6978	280	0.755234	20.2137	280	0.596018	17.872	280	1.57546	20.8124	280	0.666852	16.9651	280	0.608966
18.2351	281	0.182182	20.611	281	0.249716	17.1006	281	0.598729	21.728	281	2.46312	26.7894	281	4.23919	20.2826	281	0.595997	17.9353	281	1.79619	20.8867	281	1.01484	17.0258	281	0.60898
18.3108	282	0.180021	20.6822	282	0.246015	17.1597	282	0.589188	21.8096	282	2.60138	26.8813	282	0.585384	20.3491	282	0.612658	17.9981	282	1.2855	20.9606	282	1.19617	17.085	282	0.591832
18.3781	283	0.189729	20.7548	283	0.251716	17.2195	283	0.61074	21.8907	283	2.50527	26.9747	283	1.96796	20.4178	283	1.53381	18.063	283	2.66811	21.0401	283	0.724271	17.145	283	0.664468
18.4452	284	0.209756	20.8256	284	0.251345	17.2797	284	0.587225	21.9685	284	2.44587	27.067	284	0.59252	20.4853	284	0.57969	18.1261	284	1.13671	21.1214	284	5.05275	17.2044	284	0.591609
18.5088	285	0.189329	20.8976	285	0.247184	17.34	285	0.61081	22.0437	285	3.0314	27.1767	285	1.13088	20.5529	285	0.562638	18.1888	285	1.93158	21.1973	285	0.663637	17.2638	285	0.63876
18.5727	286	0.178898	20.9692	286	0.24411	17.4096	286	0.610812	22.1237	286	2.81397	27.2703	286	0.797671	20.6223	286	0.56263	18.2526	286	1.26626	21.2737	286	1.7008	17.323	286	0.638755
18.6356	287	0.179748	21.0407	287	0.256598	17.4753	287	0.648541	22.2032	287	2.8591	27.3643	287	0.552432	20.6901	287	0.560662	18.3148	287	4.66387	21.3497	287	3.91417	17.3832	287	0.66761
18.6991	288	0.185639	21.1138	288	0.222967	17.5383	288	1.77928	22.2799	288	3.38506	27.4565	288	2.9859	20.7586	288	0.761618	18.3779	288	1.3105	21.4248	288	0.594244	17.4444	288	0.786065
18.7622	289	0.188814	21.1863	289	0.269708	17.5997	289	0.644579	22.361	289	2.02462	27.5509	289	0.61219	20.8271	289	0.547096	18.4419	289	1.55082	21.4996	289	4.17609	17.5045	289	0.611338
18.8251	290	0.183324	21.2591	290	0.279872	17.6599	290	0.601118	22.4392	290	1.79635	27.6464	290	1.37475	20.8981	290	0.534756	18.5077	290	1.7542	21.5755	290	0.658366	17.5653	290	0.591943
18.888	291	0.183144	21.3318	291	0.283801	17.7215	291	0.601117	22.5169	291	2.2456	27.7409	291	0.621496	20.9679	291	0.534756	18.571	291	1.61267	21.6513	291	1.36549	17.637	291	0.591945
18.9506	292	0.184039	21.4063	292	0.270559	17.782	292	0.577306	22.5973	292	1.63949	27.8358	292	0.573376	21.0376	292	0.542289	18.6377	292	2.54281	21.7267	292	0.723315	17.7036	292	0.574965
19.0152	293	0.190926	21.4845	293	0.255967	17.843	293	0.959761	22.6797	293	2.02345	27.9314	293	6.12614	21.1174	293	1.99192	18.7017	293	2.23226	21.8017	293	1.45782	17.7645	293	1.33622
19.0781	294	0.193083	21.5593	294	0.260944	17.9033	294	0.578787	22.7576	294	3.64426	28.0286	294	0.836982	21.19	294	0.559855	18.7663	294	1.24737	21.8774	294	16.768	17.8257	294	0.576109
19.1391	295	0.192946	21.6305	295	0.388088	17.9616	295	0.582933	22.8325	295	1.76742	28.1329	295	1.55612	21.2639	295	0.563114	18.8336	295	4.34904	21.9508	295	0.721676	17.8842	295	0.590252
19.2003	296	0.193632	21.7036	296	0.263424	18.0202	296	0.575005	22.9139	296	2.71545	28.2436	296	1.15336	21.3302	296	0.561862	18.9009	296	2.07641	22.0238	296	8.26809	17.9438	296	0.571482
19.2632	297	0.192663	21.7762	297	0.25728	18.0788	297	0.555691	22.9985	297	1.94653	28.3358	297	0.853449	21.3974	297	0.541023	18.9643	297	2.25706	22.0973	297	1.00146	18.0038	297	0.556622
19.3248	298	0.193345	21.8472	298	0.259975	18.1378	298	0.555571	23.0865	298	1.81749	28.4281	298	4.48719	21.4677	298	0.541033	19.0257	298	2.22131	22.1754	298	9.79544	18.0624	298	0.556048
19.3942	299	0.195185	21.9183	299	0.259181	18.1965	299	0.548878	23.1669	299	2.59153	28.5204	299	0.611049	21.535	299	0.540601	19.0879	299	1.34648	22.2495	299	3.66459	18.1219	299	0.552382
19.4608	300	0.193866	21.99	300	0.265665	18.2553	300	0.548873	23.2433	300	1.91573	28.6122	300	5.37943	21.6024	300	0.540609	19.1511	300	2.72159	22.3235	300	2.26595	18.1806	300	0.552364
19.5247	301	0.197835	22.0632	301	0.258906	18.3203	301	0.55355	23.3325	301	2.37734	28.7038	301	0.781518	21.6699	301	0.537524	19.2154	301	4.3817	22.3958	301	0.943447	18.2403	301	0.557331
19.5878	302	0.206708	22.1342	302	0.252864	18.3791	302	0.553633	23.4172	302	2.94419	28.8082	302	2.1873	21.7386	302	0.824774	19.2783	302	2.56488	22.471	302	2.46347	18.2999	302	0.557348
19.6501	303	0.209876	22.2064	303	0.251194	18.4379	303	0.552906	23.4991	303	1.96059	28.9008	303	0.56393	21.8069	303	0.532646	19.3411	303	2.04574	22.5452	303	0.582094	18.3596	303	0.551872
19.7134	304	0.207341	22.2773	304	0.250868	18.4981	304	0.585645	23.5809	304	2.12967	29.0047	304	0.876738	21.8758	304	0.545866	19.4037	304	3.07537	22.6169	304	2.26062	18.4185	304	0.586135
19.7756	305	0.227096	22.3482	305	0.260162	18.5632	305	0.576363	23.6667	305	1.7397	29.1053	305	0.752686	21.9452	305	0.545876	19.466	305	2.7571	22.6911	305	0.536558	18.4784	305	0.555743
19.841	306	0.23379	22.4198	306	0.277816	18.6263	306	0.578849	23.7617	306	1.2771	29.2048	306	0.500685	22.0146	306	0.566893	19.5278	306	3.06019	22.7654	306	2.27523	18.5371	306	0.54623
19.9052	307	0.212538	22.4921	307	0.216567	18.6855	307	0.578859	23.8616	307	2.14658	29.3002	307	1.76013	22.085	307	0.580967	19.5911	307	2.41523	22.8402	307	2.66112	18.5962	307	0.546234
19.9697	308	0.212783	22.5771	308	0.267051	18.7447	308	0.604337	23.9471	308	3.25622	29.4011	308	0.548681	22.1545	308	0.564299	19.6543	308	2.03955	22.914	308	0.54914	18.6572	308	0.535435
20.0335	309	0.217519	22.6519	309	0.248085	18.8053	309	0.605655	24.0315	309	1.36015	29.5047	309	1.15868	22.2301	309	0.56025	19.7177	309	5.70818	22.9883	309	3.7141	18.7204	309	1.51505
20.097	310	0.213199	22.7265	310	0.24691	18.8656	310	0.57765	24.121	310	1.59211	29.6032	310	0.805335	22.3	310	0.560299	19.7819	310	1.16571	23.0633	310	2.4231	18.784	310	0.55005
20.1607	311	0.211408	22.8019	311	0.249773	18.9256	311	0.531388	24.2083	311	1.48682	29.7247	311	0.493199	22.3692	311	0.502553	19.8463	311	1.71218	23.1386	311	1.88758	18.8441	311	0.615502
20.2276	312	0.218294	22.8757	312	0.247809	18.985	312	0.531409	24.2951	312	1.72237	29.8217	312	3.3695	22.441	312	0.494718	19.9102	312	1.3392	23.2125	312	3.02627	18.9042	312	0.615498
20.2911	313	0.216081	22.9492	313	0.2424	19.0462	313	0.51779	24.3811	313	2.57337	29.9132	313	0.587467	22.5097	313	0.477535	19.9824	313	3.12278	23.2913	313	0.488972	18.9649	313	0.560112
20.3547	314	0.301375	23.0237	314	0.367303	19.1075	314	0.584023	24.4629	314	1.55425	30.0075	314	1.33673	22.5779	314	0.480715	20.0488	314	2.39654	23.3675	314	4.12899	19.0256	314	1.07939
20.4221	315	0.215167	23.0986	315	0.240255	19.1685	315	0.512632	24.5449	315	4.07232	30.1015	315	0.575608	22.6476	315	0.48093	20.1128	315	3.32973	23.4429	315	0.638537	19.087	315	0.531272
20.4982	316	0.200708	23.1705	316	0.284965	19.229	316	0.519095	24.6317	316	1.29489	30.1945	316	1.16752	22.7145	316	0.468074	20.1756	316	1.35779	23.5138	316	1.47848	19.1463	316	0.541552
20.5645	317	0.156364	23.242	317	0.22373	19.2883	317	0.514755	24.7146	317	1.50697	30.2957	317	0.696199	22.7816	317	0.468078	20.2375	317	1.67259	23.5869	317	0.822198	19.2052	317	0.533629
20.6274	318	0.158251	23.314	318	0.235437	19.3477	318	0.507906	24.8015	318	1.66099	30.3905	318	0.56507	22.8508	318	0.474537	20.2998	318	1.41373	23.6594	318	0.749199	19.2642	318	0.508182
20.6895	319	0.157492	23.3862	319	0.238465	19.407	319	0.504046	24.8987	319	2.8626	30.4939	319	1.02236	22.9175	319	0.474534	20.3608	319	2.85573	23.731	319	2.90117	19.3233	319	0.508134
20.7506	320	0.158274	23.4588	320	0.315032	19.4665	320	0.498599	24.9823	320	1.90242	30.6039	320	0.441358	22.985	320	0.465157	20.4239	320	0.900418	23.8069	320	0.487668	19.3824	320	0.501548
20.8129	321	0.15958	23.5309	321	0.245206	19.5264	321	0.498032	25.0623	321	2.62166	30.6978	321	1.55349	23.0527	321	0.465165	20.4872	321	2.14454	23.8785	321	1.25977	19.4424	321	0.501421
20.8766	322	0.169515	23.6035	322	0.247967	19.586	322	0.489522	25.1436	322	1.92423	30.7917	322	0.423987	23.1207	322	0.446865	20.5498	322	2.42756	23.9524	322	0.486886	19.5031	322	0.487672
20.939	323	0.174864	23.685	323	0.246694	19.6547	323	0.48953	25.2255	323	2.58742	30.8842	323	1.27546	23.188	323	0.446901	20.6128	323	0.928563	24.024	323	0.48615	19.5636	323	0.488069
21.001	324	0.158598	23.7611	324	0.25893	19.7174	324	0.491048	25.3106	324	2.6256	30.9737	324	0.483634	23.2575	324	0.435728	20.6755	324	1.70707	24.0968	324	1.5091	19.6227	324	0.492288
21.0632	325	0.153671	23.8317	325	0.276396	19.7789	325	0.822057	25.3912	325	1.49315	31.0659	325	0.476041	23.34	325	0.501255	20.7384	325	2.39028	24.1686	325	0.429278	19.6845	325	0.50335
21.1256	326	0.154493	23.9044	326	0.252243	19.8386	326	0.46207	25.4788	326	2.23618	31.1599	326	1.59665	23.4194	326	0.409178	20.8015	326	4.51659	24.2402	326	1.54485	19.7449	326	0.499803
21.1876	327	0.155924	23.978	327	0.247388	19.8989	327	0.457932	25.5722	327	1.31277	31.2531	327	0.406079	23.4862	327	0.401695	20.8645	327	3.50097	24.3146	327	2.3035	19.8066	327	0.517729
21.2501	328	0.150335	24.051	328	0.238101	19.9585	328	0.457934	25.6578	328	3.99451	31.3468	328	1.31439	23.5525	328	0.401697	20.9274	328	4.66527	24.3961	328	0.480505	19.88	328	0.517731
21.3131	329	0.148517	24.1236	329	0.241291	20.0184	329	0.462715	25.7425	329	0.875075	31.4463	329	0.461456	23.6203	329	0.38066	20.9906	329	2.44246	24.4734	329	4.45134	19.9421	329	0.486777
21.3751	330	0.15175	24.1972	330	0.238757	20.0789	330	1.25054	25.8254	330	2.52307	31.5503	330	0.854638	23.6884	330	1.00177	21.059	330	2.69527	24.548	330	0.428858	20.0044	330	0.480503
21.4387	331	0.15128	24.2687	331	0.24129	20.1414	331	0.450143	25.9127	331	2.22154	31.6461	331	1.39107	23.7577	331	0.37582	21.1266	331	1.87785	24.6229	331	1.43524	20.066	331	0.471018
21.5018	332	0.144382	24.3426	332	0.236439	20.2021	332	0.482079	25.9989	332	1.30065	31.7522	332	0.36351	23.8274	332	0.376272	21.1894	332	1.91971	24.6971	332	0.501346	20.1276	332	0.432547
21.567	333	0.141782	24.4158	333	0.234148	20.2619	333	0.482078	26.0786	333	1.93665	31.8498	333	1.64196	23.8971	333	0.376267	21.2528	333	1.07842	24.7706	333	0.405796	20.1887	333	0.432644
21.6435	334	0.1435	24.4894	334	0.22323	20.3249	334	0.465871	26.1562	334	2.96325	31.9441	334	0.357954	23.9656	334	0.378888	21.3165	334	1.81588	24.846	334	5.64005	20.2492	334	0.428691
21.7101	335	0.145125	24.5632	335	0.231829	20.3851	335	1.12536	26.2341	335	1.52126	32.0399	335	1.15981	24.0341	335	0.390588	21.3814	335	1.12744	24.9207	335	1.18561	20.313	335	0.44123
21.7733	336	0.143576	24.6369	336	0.23069	20.4462	336	0.428	26.3143	336	3.51315	32.1351	336	0.351672	24.1033	336	0.381346	21.4452	336	2.03077	24.9979	336	0.426047	20.3744	336	0.415192
21.8345	337	0.140457	24.7105	337	0.232412	20.5056	337	0.455188	26.4009	337	0.757967	32.2268	337	1.01132	24.1706	337	0.465171	21.5065	337	1.1115	25.071	337	1.1514	20.4332	337	0.412889
21.896	338	0.138009	24.7885	338	0.23163	20.564	338	0.411901	26.4801	338	3.5731	32.3183	338	0.340414	24.2369	338	0.359537	21.5683	338	1.72702	25.1416	338	0.404865	20.4958	338	0.410999
21.958	339	0.13789	24.8654	339	0.231889	20.6225	339	0.388724	26.5566	339	2.71218	32.4183	339	0.650094	24.3038	339	0.572951	21.633	339	1.8041	25.2132	339	3.01468	20.5543	339	0.399931
22.0196	340	0.138383	24.9362	340	0.234347	20.6819	340	0.38866	26.6312	340	1.74196	32.5131	340	0.600174	24.372	340	0.353923	21.6951	340	1.53832	25.2856	340	0.367821	20.6143	340	0.399096
22.082	341	0.138257	25.0098	341	0.227214	20.7466	341	0.387082	26.7077	341	1.72813	32.608	341	0.366065	24.4494	341	0.381818	21.757	341	0.834723	25.3591	341	1.73043	20.6727	341	0.391378
22.1436	342	0.13732	25.0807	342	0.225052	20.8099	342	0.387062	26.7843	342	1.38329	32.7151	342	1.82105	24.5194	342	0.381822	21.819	342	2.01443	25.4329	342	0.352201	20.7333	342	0.391292
22.2062	343	0.135462	25.1521	343	0.225221	20.871	343	0.395412	26.8615	343	1.06083	32.808	343	0.313263	24.5871	343	0.35811	21.8814	343	0.671141	25.5279	343	0.460305	20.7946	343	0.37762
22.2697	344	0.136027	25.2249	344	0.210715	20.93	344	0.395636	26.936	344	2.30694	32.9022	344	1.34988	24.6554	344	0.358048	21.9446	344	2.28731	25.6032	344	0.502538	20.8552	344	0.377632
22.3329	345	0.134293	25.2975	345	0.231006	20.9901	345	0.399506	27.013	345	1.34631	32.9936	345	0.52819	24.7234	345	0.325314	22.0076	345	1.20707	25.6773	345	0.316286	20.9149	345	0.356144
22.3953	346	0.139834	25.3691	346	0.229631	21.0503	346	0.398646	27.1205	346	1.37816	33.0839	346	0.341858	24.7921	346	0.323467	22.0703	346	2.33096	25.7513	346	1.33513	20.9895	346	0.509102
22.4607	347	0.141779	25.4411	347	0.227732	21.1105	347	0.3977	27.2091	347	1.0023	33.1755	347	2.62839	24.8603	347	0.321625	22.1326	347	1.58681	25.8236	347	0.336006	21.051	347	0.358682
22.5257	348	0.125794	25.5149	348	0.230882	21.1707	348	0.362207	27.2932	348	1.90623	33.2718	348	0.346696	24.9272	348	0.316317	22.2101	348	1.09598	25.8941	348	0.770746	21.1114	348	0.381682
22.5894	349	0.121043	25.5859	349	0.243442	21.2307	349	0.362362	27.3792	349	1.33786	33.3768	349	0.718766	24.9962	349	0.31632	22.2743	349	2.0771	25.9678	349	0.547066	21.1713	349	0.381683
22.6538	350	0.120768	25.6587	350	0.235923	21.29	350	0.353	27.4799	350	1.99721	33.4741	350	0.366963	25.0673	350	0.299723	22.3379	350	1.16097	26.0391	350	0.577507	21.2316	350	0.384782
22.7327	351	0.122492	25.7323	351	0.252891	21.3493	351	0.348367	27.6024	351	1.36639	33.5684	351	0.35415	25.1355	351	0.292885	22.401	351	1.31307	26.1121	351	5.39957	21.2923	351	0.909789
22.8041	352	0.122012	25.8053	352	0.254121	21.41	352	0.3382	27.7056	352	2.87312	33.6599	352	2.04513	25.2049	352	0.291863	22.4661	352	1.74105	26.1865	352	0.977467	21.3529	352	0.337428
22.8668	353	0.12007	25.8893	353	0.227646	21.4697	353	0.33158	27.8207	353	1.72296	33.7645	353	0.289406	25.2745	353	0.286375	22.5309	353	1.13587	26.2608	353	0.842895	21.4136	353	0.330824
22.9297	354	0.118029	25.9696	354	0.223598	21.5298	354	0.331586	27.9335	354	1.34601	33.8711	354	2.78597	25.3426	354	0.28646	22.5938	354	1.61478	26.3331	354	0.331762	21.4743	354	0.330822
22.9931	355	0.119925	26.0463	355	0.226047	21.591	355	0.313973	28.0344	355	2.06133	33.9761	355	1.10921	25.4116	355	0.289993	22.658	355	1.14587	26.4074	355	1.587	21.5354	355	0.318112
23.0579	356	0.121801	26.12	356	0.232425	21.6514	356	0.399084	28.1291	356	2.51624	34.0686	356	0.429206	25.4818	356	0.291479	22.7226	356	1.00614	26.4829	356	0.355471	21.5952	356	0.57258
23.1218	357	0.120419	26.1926	357	0.258078	21.7117	357	0.308652	28.2195	357	1.96924	34.1605	357	1.45675	25.5581	357	0.29095	22.7876	357	2.82145	26.5582	357	0.335123	21.6561	357	0.31258
23.1835	358	0.116687	26.2645	358	0.230441	21.7702	358	0.326557	28.3116	358	2.10952	34.2538	358	0.413512	25.6273	358	0.297769	22.8526	358	0.945394	26.6354	358	0.875127	21.7158	358	0.336568
23.2451	359	0.11619	26.3358	359	0.249661	21.8303	359	0.309878	28.4002	359	2.41192	34.3465	359	3.74347	25.6972	359	0.285518	22.9149	359	2.4574	26.7073	359	0.283755	21.7751	359	0.314432
23.307	360	0.118277	26.4071	360	0.225308	21.8967	360	0.312204	28.4996	360	2.12645	34.438	360	0.321145	25.7649	360	0.309369	22.9772	360	0.568758	26.7782	360	2.14022	21.8331	360	0.313706
23.3686	361	0.117593	26.479	361	0.23695	21.9598	361	0.311124	28.5797	361	1.50015	34.5279	361	1.69467	25.8325	361	0.274848	23.0399	361	1.6337	26.8487	361	0.378444	21.8929	361	0.313708
23.4308	362	0.114998	26.5507	362	0.224681	22.0219	362	0.296771	28.6593	362	0.789366	34.6188	362	0.290957	25.9008	362	0.274594	23.1023	362	0.735979	26.9196	362	0.324798	21.9582	362	0.295535
23.4927	363	0.113193	26.6229	363	0.229004	22.0844	363	0.295949	28.7361	363	1.79965	34.7094	363	1.5581	25.9684	363	0.274595	23.1643	363	1.60917	26.9924	363	1.83229	22.0201	363	0.29535
23.5549	364	0.112054	26.6974	364	0.231863	22.1472	364	0.284072	28.8176	364	0.693044	34.8015	364	0.28503	26.0366	364	0.271739	23.226	364	0.769967	27.0642	364	0.272774	22.0842	364	0.282657
23.6177	365	0.112291	26.7712	365	0.229178	22.2094	365	0.284098	28.9008	365	1.69264	34.9084	365	2.06443	26.1043	365	0.271754	23.302	365	2.4068	27.1371	365	1.09992	22.1464	365	0.282881
23.6798	366	0.113997	26.8455	366	0.244265	22.2714	366	0.304686	28.9829	366	0.691571	35.0023	366	0.476838	26.1729	366	0.266905	23.3672	366	1.25925	27.2101	366	0.342865	22.2064	366	0.287459
23.7424	367	0.114412	26.9177	367	0.252651	22.3356	367	0.334541	29.0714	367	1.03107	35.0931	367	0.401661	26.2418	367	0.269043	23.4318	367	2.22854	27.2831	367	0.442027	22.266	367	0.300334
23.8062	368	0.12093	26.9963	368	0.199715	22.3979	368	0.329353	29.158	368	1.1083	35.1884	368	0.806301	26.3083	368	0.25925	23.4945	368	2.311	27.356	368	0.283358	22.3247	368	0.298066
23.8745	369	0.125636	27.0717	369	0.22499	22.4601	369	0.290473	29.2363	369	1.78893	35.2811	369	0.288844	26.3765	369	0.267214	23.5577	369	1.84076	27.4268	369	0.262775	22.3849	369	0.283073
23.94	370	0.112539	27.1436	370	0.220048	22.5229	370	0.29047	29.3146	370	0.864727	35.3757	370	3.38598	26.4488	370	0.267225	23.6199	370	0.872736	27.5005	370	0.854081	22.4452	370	0.283082
24.0024	371	0.109059	27.2164	371	0.222158	22.5852	371	0.289519	29.4033	371	1.04038	35.4684	371	0.470318	26.5167	371	0.274194	23.6827	371	1.46428	27.5738	371	0.270374	22.5045	371	0.277154
24.0648	372	0.10797	27.2899	372	0.223322	22.6481	372	0.486203	29.4859	372	0.95974	35.5627	372	0.690756	26.5862	372	0.304934	23.7463	372	0.957964	27.6479	372	0.821987	22.5655	372	0.375106
24.1274	373	0.107001	27.3621	373	0.224877	22.7113	373	0.278163	29.5632	373	1.28974	35.6592	373	0.301852	26.6616	373	0.267633	23.8104	373	1.35543	27.7315	373	0.495764	22.6247	373	0.29022
24.1899	374	0.106533	27.4347	374	0.218767	22.7739	374	0.270051	29.6394	374	0.725794	35.7586	374	0.639204	26.7338	374	0.270318	23.8731	374	1.88292	27.8078	374	0.44892	22.6851	374	0.307928
24.2526	375	0.107078	27.507	375	0.457272	22.8366	375	0.270052	29.7146	375	0.813323	35.8507	375	11.118	26.8039	375	0.271687	23.9365	375	0.809167	27.8824	375	6.29136	22.7465	375	0.307927
24.3158	376	0.108241	27.585	376	0.215827	22.8995	376	0.272015	29.7913	376	0.590335	35.9548	376	0.56678	26.8756	376	0.304814	24.0015	376	1.36395	27.957	376	0.414936	22.8072	376	0.289806
24.3783	377	0.117477	27.6582	377	0.207836	22.9644	377	1.18586	29.8662	377	0.812776	36.0594	377	1.20244	26.9454	377	0.26321	24.067	377	1.33983	28.0307	377	1.8435	22.8676	377	0.330017
24.444	378	0.423408	27.7302	378	0.207948	23.0275	378	0.266671	29.9399	378	1.02035	36.1542	378	0.278543	27.0153	378	0.263066	24.1301	378	1.0566	28.1048	378	0.372763	22.9281	378	0.267897
24.5067	379	0.181734	27.8008	379	0.205393	23.0866	379	0.26603	30.0125	379	0.9647	36.2455	379	0.752836	27.0838	379	0.303909	24.192	379	1.55576	28.1774	379	0.624279	22.9875	379	0.277596
24.5685	380	0.267483	27.8723	380	0.204971	23.1462	380	0.2616	30.0867	380	0.662037	36.3371	380	0.563148	27.1501	380	0.260684	24.2551	380	0.964003	28.2477	380	0.334724	23.0471	380	0.260886
24.6304	381	0.174425	27.9424	381	0.205191	23.2057	381	0.265079	30.1613	381	0.678696	36.4298	381	0.271655	27.2172	381	2.04011	24.3168	381	0.432998	28.319	381	0.500412	23.1061	381	0.268508
24.6924	382	0.174019	28.0138	382	0.200298	23.2645	382	0.264813	30.2358	382	0.487983	36.5224	382	1.71131	27.2856	382	0.253842	24.3824	382	1.14549	28.3927	382	1.32452	23.1746	382	0.265026
24.756	383	0.170083	28.0932	383	0.200031	23.3227	383	0.269582	30.3103	383	0.882496	36.611	383	0.25519	27.3534	383	0.249136	24.4469	383	1.09549	28.4709	383	0.247007	23.2359	383	0.269087
24.8191	384	0.165998	28.1784	384	0.194436	23.3811	384	0.268475	30.3845	384	0.740033	36.7081	384	1.10994	27.4218	384	0.249136	24.5101	384	0.482566	28.5433	384	0.92731	23.2952	384	0.269098
24.8826	385	0.172035	28.2506	385	0.191899	23.4399	385	0.258679	30.4673	385	1.27624	36.8027	385	0.252508	27.493	385	0.247936	24.5725	385	0.957758	28.6138	385	0.251258	23.3553	385	0.258548
24.9584	386	0.182624	28.321	386	0.205071	23.4986	386	0.258923	30.5541	386	0.553539	36.894	386	1.29801	27.5616	386	0.247939	24.6368	386	0.571535	28.6832	386	0.738377	23.4146	386	0.258545
25.0268	387	0.180821	28.3933	387	0.188255	23.5579	387	0.261189	30.64	387	0.896539	36.9929	387	0.300734	27.6301	387	0.254994	24.6994	387	0.8102	28.7551	387	0.624918	23.4744	387	0.260606
25.0894	388	0.172346	28.4655	388	0.188096	23.6173	388	0.268722	30.7212	388	0.817202	37.094	388	0.434563	27.6992	388	0.74498	24.7642	388	0.854881	28.8312	388	0.260286	23.534	388	0.308215
25.1515	389	0.166379	28.5376	389	0.196059	23.6772	389	0.267211	30.8021	389	0.481735	37.1957	389	1.39363	27.7714	389	0.253613	24.8261	389	1.23841	28.9069	389	0.842056	23.5935	389	0.26373
25.2147	390	0.161428	28.6101	390	0.209095	23.7368	390	0.263632	30.8788	390	0.975465	37.286	390	0.267967	27.8423	390	0.252753	24.8888	390	1.03811	28.9776	390	0.376995	23.6537	390	0.262468
25.2766	391	0.160958	28.6817	391	0.18624	23.7957	391	0.263654	30.9534	391	0.8461	37.3789	391	1.12365	27.9099	391	0.252758	24.9517	391	0.927559	29.0509	391	0.264088	23.7189	391	0.262468
25.339	392	0.156891	28.7646	392	0.176237	23.8552	392	0.259585	31.0285	392	0.648397	37.4732	392	0.266728	27.9782	392	0.244933	25.0154	392	0.765838	29.1241	392	2.02223	23.7836	392	0.257201
25.4026	393	0.158658	28.8427	393	0.176351	23.9142	393	0.315891	31.1114	393	0.631013	37.5688	393	0.599694	28.0471	393	0.389162	25.0781	393	1.10128	29.1957	393	0.315081	23.8439	393	0.481298
25.4649	394	0.159189	28.9196	394	0.178881	23.9737	394	0.28412	31.1969	394	0.47977	37.6638	394	0.260694	28.1148	394	0.251289	25.1407	394	0.825411	29.2672	394	0.95118	23.9037	394	0.276128
25.528	395	0.154175	28.9933	395	0.17595	24.034	395	0.275302	31.2826	395	1.27312	37.7602	395	0.424552	28.1828	395	0.248553	25.2078	395	0.914354	29.3409	395	0.354665	23.9662	395	0.282516
25.5902	396	0.150303	29.0668	396	0.166384	24.1044	396	0.275346	31.3591	396	1.27313	37.8531	396	2.60354	28.25	396	0.248553	25.2725	396	0.52977	29.4153	396	0.323347	24.0283	396	0.282512
25.6528	397	0.15123	29.1412	397	0.163461	24.1692	397	0.250484	31.4339	397	0.50571	37.9492	397	0.296291	28.3187	397	0.241606	25.3361	397	0.82453	29.4882	397	2.36458	24.0882	397	0.250474
25.7167	398	0.155783	29.2286	398	0.166462	24.2314	398	0.260276	31.5144	398	0.465722	38.0454	398	1.62279	28.3873	398	0.663101	25.3996	398	1.19057	29.5619	398	0.246607	24.1498	398	0.865779
25.7809	399	0.156063	29.3059	399	0.167549	24.2943	399	0.249194	31.6026	399	0.84164	38.1417	399	0.252533	28.4575	399	0.250377	25.4664	399	1.32553	29.6369	399	1.4294	24.2102	399	0.247854
25.8421	400	0.152387	29.3774	400	0.167437	24.3562	400	0.26916	31.677	400	0.492628	38.2483	400	1.08714	28.524	400	0.494556	25.5317	400	0.618463	29.7091	400	0.252431	24.2854	400	0.269072
25.904	401	0.149811	29.4484	401	0.125849	24.4171	401	0.255581	31.7592	401	0.803628	38.3445	401	0.256236	28.5923	401	0.259401	25.5951	401	0.438219	29.7792	401	1.1142	24.3476	401	0.258671
25.9657	402	0.146383	29.5204	402	0.163071	24.478	402	0.250134	31.8434	402	0.803206	38.4343	402	0.921244	28.6598	402	0.34629	25.6572	402	0.88791	29.8513	402	0.500501	24.4065	402	0.247608
26.03	403	0.147687	29.5922	403	0.163654	24.5383	403	0.24471	31.9315	403	0.377404	38.5251	403	0.253289	28.7264	403	0.248375	25.7195	403	0.358594	29.9285	403	0.543721	24.4661	403	0.247577
26.104	404	0.152893	29.6638	404	0.160108	24.599	404	0.251448	32.0169	404	0.464149	38.615	404	0.530396	28.7935	404	0.242431	25.7819	404	0.707426	30.0023	404	0.858275	24.5242	404	0.25149
26.1695	405	0.148195	29.7358	405	0.155601	24.6601	405	0.251458	32.0973	405	1.69417	38.7068	405	0.828774	28.8663	405	0.240675	25.8473	405	0.93081	30.0754	405	0.375981	24.5847	405	0.251491
26.2324	406	0.143425	29.8082	406	0.155113	24.7214	406	0.255115	32.1847	406	0.417756	38.8002	406	0.253974	28.9381	406	0.253303	25.9096	406	0.703957	30.1472	406	0.306286	24.6441	406	0.252314
26.2959	407	0.146212	29.8804	407	0.155633	24.7822	407	0.255115	32.2693	407	0.953445	38.8908	407	0.81259	29.0063	407	0.253303	25.9724	407	0.934569	30.2182	407	2.739	24.704	407	0.253784
26.3588	408	0.151079	29.9526	408	0.158324	24.8433	408	0.24783	32.3475	408	0.684184	38.9823	408	0.313944	29.0755	408	0.265495	26.0352	408	0.67499	30.2906	408	0.279846	24.7634	408	0.251176
26.4255	409	0.153902	30.028	409	0.147311	24.9049	409	0.248215	32.4257	409	0.483597	39.075	409	1.08056	29.1441	409	0.27498	26.0977	409	0.36743	30.3613	409	0.53508	24.8223	409	0.25337
26.4903	410	0.164759	30.1047	410	0.143016	24.9664	410	0.23929	32.5117	410	0.503077	39.1696	410	2.6855	29.2124	410	0.260118	26.1605	410	0.608128	30.4331	410	0.724518	24.8835	410	0.25323
26.5531	411	0.160433	30.1976	411	0.148933	25.0281	411	0.249713	32.5921	411	0.76332	39.2659	411	0.309163	29.282	411	0.285241	26.2226	411	0.33505	30.5074	411	0.245832	24.9465	411	0.28025
26.6167	412	0.150768	30.2746	412	0.159215	25.0904	412	0.249713	32.6795	412	0.277615	39.3667	412	3.83424	29.3501	412	0.285252	26.2851	412	0.701938	30.579	412	1.2065	25.0052	412	0.280394
26.6795	413	0.151223	30.3544	413	0.159411	25.1537	413	0.263598	32.7595	413	1.34779	39.461	413	0.348895	29.418	413	0.28632	26.3479	413	0.440212	30.6517	413	0.25732	25.066	413	0.2683
26.7428	414	0.14774	30.4323	414	0.14771	25.2301	414	0.429529	32.8421	414	0.384356	39.5548	414	1.27278	29.4875	414	0.264488	26.4142	414	0.340267	30.7229	414	1.23007	25.1286	414	0.26065
26.8061	415	0.145326	30.5053	415	0.139899	25.294	415	0.284525	32.9242	415	0.253728	39.6487	415	0.273879	29.5567	415	0.246938	26.4789	415	0.486541	30.7952	415	0.288557	25.1893	415	0.258369
26.8698	416	0.144291	30.5815	416	0.138547	25.3556	416	0.262769	33.0081	416	0.85422	39.7417	416	0.348472	29.6254	416	0.248311	26.5446	416	0.664067	30.867	416	0.397026	25.2497	416	0.254383
26.9337	417	0.144042	30.6549	417	0.138458	25.4177	417	0.262767	33.0933	417	0.833276	39.8337	417	0.884087	29.6954	417	0.248729	26.6126	417	0.402423	30.9382	417	0.479403	25.3094	417	0.254605
26.9975	418	0.145438	30.7417	418	0.137021	25.4795	418	0.24707	33.1812	418	0.473258	39.9248	418	0.248996	29.766	418	0.248883	26.6787	418	0.537751	31.0304	418	0.255257	25.376	418	0.246805
27.0616	419	0.1413	30.8167	419	0.131952	25.5417	419	0.487461	33.2691	419	1.30814	40.021	419	1.25913	29.8361	419	0.253688	26.7422	419	1.07094	31.1104	419	1.07403	25.4401	419	0.256369
27.1261	420	0.138855	30.8921	420	0.127764	25.6041	420	0.246321	33.3545	420	0.503177	40.1161	420	0.302522	29.9048	420	0.252053	26.8075	420	0.640144	31.1858	420	0.273282	25.5017	420	0.255245
27.1942	421	0.135921	30.9638	421	0.124879	25.665	421	0.302763	33.4308	421	0.937261	40.2086	421	0.608676	29.9869	421	0.250142	26.8698	421	1.08969	31.2587	421	0.717305	25.5606	421	0.256844
27.2611	422	0.137628	31.0346	422	0.124103	25.7256	422	0.258312	33.505	422	0.406227	40.3021	422	0.365851	30.0591	422	0.248511	26.9325	422	0.753384	31.3298	422	0.280738	25.619	422	0.253578
27.3236	423	0.136349	31.1059	423	0.123954	25.7853	423	0.268102	33.5814	423	0.545048	40.3952	423	0.447043	30.1265	423	0.24933	26.9946	423	0.96917	31.4003	423	0.359393	25.6779	423	0.27075
27.3866	424	0.134389	31.1771	424	0.125449	25.8463	424	0.267848	33.6664	424	0.387011	40.4954	424	2.26366	30.1923	424	0.247433	27.0586	424	0.565656	31.4742	424	0.501589	25.7358	424	0.253001
27.4491	425	0.131151	31.2488	425	0.121713	25.9072	425	0.254799	33.7674	425	0.467806	40.5889	425	0.267963	30.2593	425	0.243879	27.1211	425	0.812053	31.5477	425	0.250675	25.7941	425	0.25091
27.5127	426	0.129646	31.321	426	0.119744	25.9685	426	0.254789	33.8609	426	0.347048	40.681	426	0.986372	30.3266	426	0.243879	27.1816	426	0.540674	31.6231	426	0.870538	25.8539	426	0.251389
27.5764	427	0.128839	31.3935	427	0.116623	26.0294	427	0.256128	33.9484	427	0.556428	40.7726	427	0.328612	30.394	427	0.24756	27.2432	427	0.37254	31.6973	427	0.253694	25.9127	427	0.258082
27.6406	428	0.131062	31.4771	428	0.112738	26.0896	428	0.25634	34.034	428	0.303182	40.8679	428	0.359364	30.4639	428	0.24754	27.3052	428	0.530696	31.7708	428	0.740575	25.974	428	0.258084
27.7143	429	0.13302	31.5527	429	0.112493	26.1512	429	0.266534	34.1165	429	0.234957	40.9654	429	0.584113	30.5324	429	0.244971	27.3659	429	0.446797	31.8428	429	0.260648	26.0333	429	0.265754
27.7972	430	0.140273	31.6293	430	0.109923	26.2109	430	0.289427	34.1952	430	1.07418	41.0598	430	0.252191	30.6014	430	0.249121	27.4286	430	0.580591	31.9139	430	0.342539	26.093	430	0.493278
27.8622	431	0.134863	31.7023	431	0.110772	26.2738	431	0.284401	34.2766	431	0.198487	41.1531	431	1.09941	30.6693	431	0.248918	27.4898	431	0.460787	31.9876	431	0.548213	26.1522	431	0.267646
27.9244	432	0.120151	31.7762	432	0.120558	26.3465	432	0.28329	34.3601	432	0.972118	41.2478	432	0.259624	30.7386	432	0.252833	27.552	432	0.556958	32.0618	432	0.253825	26.2115	432	0.272768
27.9881	433	0.120158	31.852	433	0.113254	26.4116	433	0.283286	34.448	433	0.278721	41.3527	433	0.883326	30.8071	433	0.269562	27.617	433	0.551581	32.143	433	2.17088	26.2716	433	0.27277
28.0511	434	0.119425	31.9239	434	0.106441	26.4747	434	0.282767	34.531	434	0.35558	41.4483	434	0.323299	30.8751	434	0.247457	27.6841	434	0.555313	32.2225	434	2.06086	26.3315	434	0.298988
28.1135	435	0.117098	31.9971	435	0.0798137	26.538	435	0.301855	34.6118	435	0.217576	41.5514	435	0.2543	30.9437	435	0.251494	27.7507	435	0.383107	32.2963	435	0.274256	26.3923	435	0.308513
28.1762	436	0.115812	32.0692	436	0.105462	26.6012	436	0.264017	34.6921	436	0.325057	41.661	436	0.917242	31.0132	436	0.251488	27.8148	436	0.266468	32.3696	436	2.55226	26.4549	436	0.266978
28.2392	437	0.117044	32.1429	437	0.0990279	26.6645	437	0.25664	34.7706	437	0.427865	41.7562	437	0.257827	31.0909	437	0.2497	27.8784	437	0.317755	32.4474	437	0.352377	26.521	437	0.257037
28.3091	438	0.113268	32.215	438	0.0953965	26.7271	438	0.256645	34.851	438	0.337831	41.8535	438	1.50105	31.1619	438	0.396189	27.9415	438	0.545027	32.5273	438	1.75775	26.5831	438	0.257035
28.3787	439	0.111232	32.2891	439	0.0925824	26.7892	439	0.251499	34.9339	439	0.501912	41.9477	439	0.328205	31.2309	439	0.244259	28.0043	439	0.403327	32.6021	439	0.269158	26.6436	439	0.254354
28.4505	440	0.108542	32.3621	440	0.0910077	26.8504	440	0.380259	35.015	440	0.22072	42.0437	440	0.299006	31.3002	440	0.254251	28.0683	440	0.321175	32.6776	440	1.42205	26.7052	440	0.934354
28.5144	441	0.0849811	32.4362	441	0.0895606	26.9114	441	0.248019	35.097	441	0.507472	42.1394	441	1.21421	31.3691	441	0.254244	28.1325	441	0.304519	32.7525	441	0.288772	26.7656	441	0.254098
28.5759	442	0.0811075	32.5082	442	0.0937671	26.9708	442	0.246485	35.1838	442	0.637458	42.2301	442	0.267955	31.4367	442	0.314977	28.1942	442	0.469073	32.8269	442	0.800558	26.8237	442	0.263331
28.6388	443	0.0765599	32.5977	443	0.0865614	27.03	443	0.243202	35.2618	443	0.462864	42.3257	443	1.80713	31.5044	443	0.280615	28.2585	443	0.36311	32.8982	443	0.643093	26.882	443	0.253083
28.7008	444	0.0772249	32.6716	444	0.0823572	27.0893	444	0.251416	35.3349	444	0.486299	42.4218	444	0.265908	31.5724	444	0.725793	28.3206	444	0.196575	32.9706	444	0.258274	26.9399	444	0.248974
28.7676	445	0.0790918	32.746	445	0.0830963	27.1489	445	0.251153	35.4099	445	0.403461	42.5197	445	1.00508	31.6418	445	0.258561	28.3826	445	0.46785	33.0423	445	1.682	27.0019	445	0.248466
28.8337	446	0.0796292	32.8169	446	0.0811096	27.2097	446	0.25382	35.4934	446	0.223171	42.6118	446	0.331133	31.7095	446	0.252308	28.444	446	0.334357	33.1137	446	0.26512	27.0627	446	0.247757
28.9001	447	0.0792604	32.8909	447	0.0773341	27.2703	447	0.253821	35.5751	447	0.281538	42.717	447	0.509231	31.7779	447	0.252307	28.5079	447	0.209363	33.1865	447	0.924292	27.1244	447	0.245219
28.9673	448	0.0769576	32.9632	448	0.0773813	27.3308	448	0.245927	35.6568	448	0.364977	42.8131	448	0.246509	31.8459	448	0.244935	28.5704	448	0.284013	33.2671	448	0.273697	27.1841	448	0.24183
29.0336	449	0.0769372	33.0353	449	0.0741307	27.3935	449	0.245949	35.738	449	0.149321	42.9055	449	0.709304	31.9147	449	0.244938	28.6332	449	0.275106	33.3397	449	0.449718	27.2466	449	0.241855
29.0998	450	0.0812926	33.1073	450	0.074418	27.4576	450	0.247702	35.8238	450	0.539329	42.9981	450	0.243265	31.9822	450	0.235523	28.6951	450	0.285777	33.4132	450	3.11381	27.3069	450	0.249608
29.1664	451	0.0880452	33.1819	451	0.0764506	27.5209	451	0.248563	35.905	451	0.265016	43.0921	451	0.858475	32.0507	451	0.450262	28.7579	451	0.29313	33.4865	451	0.286431	27.3675	451	0.370658
29.2329	452	0.0786744	33.2547	452	0.0827335	27.5814	452	0.246662	35.9922	452	0.473319	43.1867	452	0.267442	32.1191	452	0.23561	28.8268	452	0.325806	33.5599	452	1.59544	27.4299	452	0.254862
29.2994	453	0.0773132	33.3291	453	0.0764444	27.6417	453	0.262071	36.0764	453	0.190998	43.2796	453	0.423013	32.1953	453	0.252982	28.8918	453	0.465607	33.6317	453	0.34514	27.4894	453	0.262497
29.3678	454	0.0752653	33.4016	454	0.0531007	27.7031	454	0.262073	36.1572	454	0.329728	43.3736	454	1.51093	32.2678	454	0.252978	28.9543	454	0.205185	33.7052	454	0.52107	27.5504	454	0.262499
29.4382	455	0.0723512	33.4739	455	0.0706726	27.7652	455	0.28327	36.2403	455	0.557794	43.467	455	0.249887	32.3358	455	0.253695	29.0176	455	0.308231	33.7791	455	4.83148	27.6188	455	0.27015
29.5058	456	0.0703297	33.5473	456	0.07002	27.8264	456	0.361198	36.3367	456	0.438637	43.562	456	0.937247	32.4055	456	1.30907	29.0805	456	0.460294	33.8542	456	0.384801	27.6801	456	0.77999
29.5727	457	0.0698735	33.6224	457	0.071873	27.8872	457	0.251512	36.433	457	0.246391	43.6564	457	0.246366	32.4761	457	0.240241	29.143	457	0.166406	33.9277	457	1.88256	27.7413	457	0.27101
29.6399	458	0.131728	33.7039	458	0.0664608	27.95	458	0.24524	36.5145	458	0.462818	43.7519	458	0.762916	32.546	458	0.24294	29.2069	458	0.674338	34.003	458	0.266173	27.8019	458	0.248096
29.7068	459	0.0709469	33.7795	459	0.0644234	28.0104	459	0.245238	36.5969	459	0.131729	43.8592	459	0.242921	32.6157	459	0.242941	29.2706	459	0.254135	34.078	459	0.499116	27.864	459	0.248098
29.7739	460	0.0704583	33.8526	460	0.0652778	28.0724	460	0.244096	36.6786	460	0.208006	43.9529	460	0.461507	32.6855	460	0.254586	29.3344	460	0.400782	34.152	460	0.443654	27.9256	460	0.237557
29.8411	461	0.0673938	33.9255	461	0.252485	28.1346	461	0.308097	36.7706	461	0.237682	44.0472	461	0.531458	32.7561	461	0.306028	29.3979	461	0.710749	34.225	461	0.253828	27.9913	461	0.427476
29.9082	462	0.0654212	33.9997	462	0.0669974	28.1963	462	0.245293	36.8552	462	0.329767	44.1382	462	0.246717	32.8254	462	0.245697	29.4627	462	0.38945	34.304	462	1.14606	28.0526	462	0.241413
29.9739	463	0.0647794	34.0711	463	0.157773	28.2573	463	0.252752	36.929	463	0.129124	44.2298	463	1.00775	32.8948	463	0.354451	29.525	463	0.264719	34.3832	463	0.242487	28.1138	463	0.250557
30.0394	464	0.0649008	34.1441	464	0.0596093	28.3205	464	0.243558	37.003	464	0.24623	44.3224	464	0.243027	32.9623	464	0.234473	29.5867	464	0.317461	34.4571	464	1.53278	28.1724	464	0.247981
30.1053	465	0.0649415	34.2159	465	0.0613474	28.3907	465	0.2484	37.0875	465	0.320322	44.4147	465	0.416904	33.0301	465	0.280759	29.6491	465	0.221087	34.5307	465	0.565333	28.2327	465	0.251845
30.1711	466	0.0630229	34.289	466	0.0629747	28.4583	466	0.247691	37.1736	466	0.258783	44.5045	466	0.312896	33.0974	466	0.229671	29.7117	466	0.264553	34.6033	466	0.800517	28.2926	466	0.251495
30.2374	467	0.0622792	34.3612	467	0.0628326	28.5223	467	0.247428	37.2616	467	0.52143	44.5969	467	0.232854	33.1648	467	0.231904	29.7742	467	0.14992	34.6754	467	1.04858	28.353	467	0.246228
30.3026	468	0.0600186	34.4347	468	0.0629559	28.5881	468	0.247388	37.3349	468	0.143226	44.6898	468	0.855694	33.2333	468	0.231872	29.8379	468	0.280758	34.7481	468	1.37862	28.4121	468	0.245852
30.3653	469	0.0618445	34.5089	469	0.0627348	28.6499	469	0.245053	37.4086	469	0.310155	44.78	469	0.498382	33.3061	469	0.233587	29.9078	469	0.196476	34.8217	469	0.247146	28.473	469	0.241315
30.4292	470	0.060439	34.5834	470	0.0652435	28.7115	470	0.245062	37.4847	470	0.148892	44.8703	470	0.242994	33.3792	470	0.233608	29.9726	470	0.181477	34.8935	470	0.651907	28.5343	470	0.241364
30.4958	471	0.0598151	34.6565	471	0.0656212	28.7734	471	0.244159	37.5605	471	0.202669	44.9705	471	0.870134	33.4479	471	0.237212	30.0372	471	0.426439	34.9646	471	0.264208	28.5932	471	0.242039
30.5631	472	0.0641939	34.7313	472	0.0640306	28.8353	472	0.252106	37.6362	472	0.1521	45.0637	472	0.342784	33.5162	472	0.245903	30.0997	472	0.0909033	35.0383	472	0.816614	28.6572	472	0.253632
30.6263	473	0.0591439	34.8112	473	0.0598313	28.8973	473	0.250828	37.7123	473	0.276952	45.1567	473	0.740588	33.5852	473	0.239683	30.1626	473	0.283248	35.1115	473	0.256445	28.7245	473	0.244583
30.6892	474	0.055016	34.889	474	0.0668627	28.9593	474	0.243404	37.7944	474	0.112937	45.2505	474	2.1202	33.6532	474	0.233634	30.2254	474	0.175563	35.1835	474	0.29515	28.7848	474	0.240188
30.7525	475	0.0538376	34.9614	475	0.0708782	29.0212	475	0.243466	37.8818	475	0.362033	45.3439	475	0.257821	33.7214	475	0.234219	30.2895	475	0.321934	35.2554	475	0.327003	28.8467	475	0.240184
30.8176	476	0.0524735	35.0336	476	0.0623887	29.0866	476	0.239716	37.9663	476	0.170487	45.4368	476	3.29256	33.7911	476	0.233822	30.3523	476	0.184825	35.3277	476	0.232682	28.9067	476	0.236403
30.8811	477	0.0517364	35.1066	477	0.0621942	29.1497	477	0.266667	38.0455	477	0.255173	45.5302	477	0.428269	33.8589	477	0.259007	30.4152	477	0.213287	35.3993	477	0.993984	28.9678	477	0.716468
30.9451	478	0.0503786	35.1808	478	0.0627399	29.212	478	0.255704	38.1246	478	0.133851	45.6239	478	1.04079	33.9275	478	0.255038	30.4806	478	0.107517	35.478	478	0.230074	29.029	478	0.236173
31.0085	479	0.0498745	35.2553	479	0.0602328	29.2746	479	0.265665	38.212	479	0.211884	45.7178	479	0.366546	33.9971	479	0.258369	30.5457	479	0.222844	35.5537	479	0.755227	29.0894	479	0.244849
31.073	480	0.0472227	35.3281	480	0.060004	29.3363	480	0.265664	38.2987	480	0.0947194	45.8122	480	0.266989	34.0682	480	0.258389	30.6107	480	0.203224	35.6285	480	0.224299	29.1514	480	0.244848
31.1372	481	0.046812	35.402	481	0.0590571	29.3969	481	0.246123	38.381	481	0.216917	45.9066	481	2.86996	34.138	481	0.224968	30.6746	481	0.194455	35.7026	481	0.294178	29.2117	481	0.27028
31.2014	482	0.0473783	35.4761	482	0.0592715	29.4577	482	0.290548	38.4648	482	0.146509	46.0075	482	0.287166	34.2081	482	0.225148	30.739	482	0.0775563	35.7757	482	0.308725	29.2731	482	0.645304
31.2667	483	0.0459138	35.5487	483	0.0579846	29.5181	483	0.243678	38.5401	483	0.179741	46.1062	483	1.39923	34.2768	483	0.224435	30.8029	483	0.19522	35.8488	483	0.236439	29.334	483	0.246248
31.3301	484	0.0427347	35.6211	484	0.0564396	29.5768	484	0.265253	38.6144	484	0.135474	46.1969	484	0.242603	34.3454	484	0.230961	30.867	484	0.110795	35.9235	484	2.01368	29.3929	484	0.280695
31.392	485	0.0412968	35.6937	485	0.0575034	29.646	485	0.244371	38.6896	485	0.199859	46.2872	485	1.20278	34.4216	485	0.230658	30.9291	485	0.14198	35.996	485	0.333318	29.453	485	0.246251
31.4556	486	0.0411107	35.7658	486	0.0628675	29.709	486	0.232188	38.7641	486	0.192861	46.3787	486	0.821021	34.4955	486	0.232844	30.9962	486	0.127566	36.0669	486	0.573945	29.512	486	0.236406
31.5176	487	0.0407846	35.838	487	0.0576793	29.7685	487	0.231647	38.8386	487	0.212733	46.4715	487	0.483981	34.5617	487	0.23264	31.0655	487	0.273995	36.1376	487	0.812875	29.5714	487	0.235779
31.5832	488	0.0386321	35.9249	488	0.0550786	29.8283	488	0.228616	38.9144	488	0.124354	46.5653	488	0.922797	34.6274	488	0.228118	31.1306	488	0.0700515	36.2102	488	0.235982	29.6302	488	0.231507
31.6499	489	0.0381299	36.0013	489	0.0546666	29.8876	489	0.228632	38.9903	489	0.184067	46.6579	489	0.901654	34.6973	489	0.228116	31.1955	489	0.235154	36.2827	489	3.20767	29.6916	489	0.23061
31.7137	490	0.0369811	36.0731	490	0.0540003	29.9481	490	0.229986	39.0656	490	0.121269	46.7576	490	0.229929	34.7657	490	0.223156	31.262	490	0.180362	36.356	490	1.51618	29.7518	490	0.238107
31.7781	491	0.0359496	36.145	491	0.0537957	30.0085	491	0.22999	39.1415	491	0.131436	46.8515	491	1.80163	34.8344	491	0.224782	31.3272	491	0.10365	36.4283	491	0.422714	29.8268	491	0.23825
31.8424	492	0.0368404	36.2167	492	0.0549227	30.0692	492	0.228389	39.2163	492	0.0742794	46.9429	492	0.235576	34.9025	492	0.218963	31.3917	492	0.172948	36.5026	492	0.713348	29.8886	492	0.241866
31.9066	493	0.0385992	36.2884	493	0.053287	30.1299	493	0.293625	39.297	493	0.177587	47.034	493	0.782071	34.9714	493	0.223826	31.4575	493	0.0716967	36.5808	493	0.228542	29.9487	493	0.253137
31.9715	494	0.0349072	36.3603	494	0.0524274	30.1901	494	0.230343	39.3754	494	0.156824	47.1376	494	0.24724	35.0402	494	0.223808	31.5226	494	0.265406	36.6538	494	0.882882	30.0132	494	0.244778
32.0366	495	0.0326826	36.4334	495	0.0556379	30.2511	495	0.229606	39.4493	495	0.124265	47.2366	495	0.272411	35.1082	495	0.224025	31.5879	495	0.23905	36.7277	495	0.237171	30.0725	495	0.249223
32.1023	496	0.0327358	36.5067	496	0.0560316	30.3138	496	0.229605	39.525	496	0.161996	47.3289	496	0.598587	35.177	496	0.224359	31.6539	496	0.156279	36.8009	496	0.344039	30.1331	496	0.249248
32.1668	497	0.0309798	36.5799	497	0.0507054	30.3743	497	0.239498	39.6003	497	0.168777	47.4204	497	0.241015	35.2465	497	0.224082	31.7281	497	0.132292	36.8745	497	0.435636	30.1936	497	0.231838
32.2312	498	0.0297027	36.6536	498	0.0586718	30.4341	498	0.309757	39.6747	498	0.0896153	47.5152	498	0.901954	35.3148	498	0.219945	31.8028	498	0.191693	36.9484	498	0.218855	30.2535	498	0.248615
32.2963	499	0.0282038	36.728	499	0.048942	30.494	499	0.262219	39.7509	499	0.134925	47.6134	499	0.246062	35.3829	499	0.219538	31.8734	499	0.0801408	37.0208	499	0.777136	30.3155	499	0.228194
32.3626	500	0.0278177	36.8005	500	0.048308	30.5557	500	0.232301	39.8276	500	0.0815922	47.7105	500	0.701919	35.4515	500	0.220518	31.9407	500	0.158228	37.0943	500	0.232465	30.3778	500	0.227452
32.4335	501	0.0268629	36.8743	501	0.0466377	30.6173	501	0.232302	39.9027	501	0.0905866	47.8064	501	0.28172	35.5291	501	0.223439	32.0074	501	0.0653587	37.1687	501	0.37493	30.4374	501	0.227451
32.4993	502	0.0253701	36.9482	502	0.0451178	30.6781	502	0.22199	39.9773	502	0.0699905	47.9005	502	0.332132	35.6036	502	0.22501	32.0783	502	0.202669	37.2432	502	1.66775	30.5008	502	0.231684
32.5658	503	0.0270001	37.0297	503	0.0428368	30.7552	503	0.710825	40.0532	503	0.067386	47.9966	503	0.866361	35.6755	503	0.227768	32.156	503	0.0926248	37.3178	503	0.234993	30.5625	503	0.269461
32.6321	504	0.029302	37.109	504	0.0426201	30.8262	504	0.223452	40.1298	504	0.254816	48.0893	504	0.227726	35.7446	504	0.227762	32.2325	504	0.101928	37.3919	504	0.84429	30.6223	504	0.23179
32.7088	505	0.0280656	37.1802	505	0.0665537	30.886	505	0.242927	40.2089	505	0.114462	48.1846	505	1.14516	35.8116	505	0.274671	32.3	505	0.119602	37.4646	505	0.251347	30.6838	505	0.238115
32.7766	506	0.0285603	37.2543	506	0.0420873	30.9451	506	0.229772	40.2901	506	0.203796	48.2834	506	0.219169	35.8809	506	0.2334	32.3682	506	0.12822	37.5356	506	0.418376	30.7421	506	0.229618
32.8399	507	0.0229923	37.3257	507	0.040823	31.0038	507	0.23267	40.3707	507	0.0643571	48.3757	507	0.545717	35.9485	507	0.754217	32.444	507	0.0897695	37.6093	507	0.940386	30.8007	507	0.229823
32.903	508	0.0208132	37.3988	508	0.0392664	31.0629	508	0.23267	40.4569	508	0.0982444	48.4683	508	0.246653	36.0162	508	0.230058	32.5146	508	0.0957257	37.6866	508	0.405262	30.8592	508	0.22984
32.9656	509	0.0252769	37.4729	509	0.0384775	31.1233	509	0.231198	40.5361	509	0.118001	48.5585	509	0.577437	36.0849	509	0.224049	32.577	509	0.0516945	37.7592	509	0.77364	30.9407	509	0.231714
33.0281	510	0.0276655	37.5469	510	0.0392354	31.1827	510	0.231197	40.6181	510	0.192106	48.648	510	0.522128	36.1539	510	0.22405	32.6406	510	0.113074	37.8309	510	0.264133	31.0027	510	0.231712
33.0908	511	0.0241433	37.6217	511	0.0381857	31.2434	511	0.231624	40.7031	511	0.0743585	48.7403	511	0.233428	36.2223	511	0.244919	32.7107	511	0.0765897	37.9052	511	0.414273	31.0623	511	0.232242
33.155	512	0.0268488	37.6954	512	0.0378503	31.3036	512	0.233009	40.7872	512	0.182087	48.8329	512	0.92323	36.2912	512	0.244916	32.7809	512	0.224638	37.979	512	0.447908	31.1212	512	0.232488
33.2194	513	0.0311958	37.7695	513	0.0367079	31.3656	513	0.232853	40.865	513	0.0467053	48.9259	513	0.392413	36.3603	513	0.254767	32.8514	513	0.104105	38.0497	513	0.270504	31.1811	513	0.247167
33.2837	514	0.0278514	37.8422	514	0.0370589	31.4272	514	0.254474	40.9411	514	0.116902	49.0207	514	0.392993	36.4318	514	0.310329	32.9179	514	0.0838553	38.1231	514	1.7064	31.2398	514	0.252401
33.3464	515	0.0271092	37.916	515	0.0395258	31.4881	515	0.25438	41.0238	515	0.0746261	49.1147	515	0.521292	36.5016	515	0.224434	32.9921	515	0.152931	38.2006	515	0.36855	31.3002	515	0.252305
33.4093	516	0.0262778	37.9904	516	0.0334136	31.5495	516	0.246858	41.1084	516	0.11599	49.2097	516	0.290283	36.5695	516	0.222499	33.0663	516	0.240204	38.2741	516	0.80323	31.3602	516	0.237855
33.4739	517	0.0250456	38.0643	517	0.0351954	31.6116	517	0.246923	41.1886	517	0.118218	49.3027	517	0.957312	36.6454	517	0.2225	33.1373	517	0.0704524	38.3467	517	0.377958	31.4203	517	0.237856
33.5394	518	0.0243472	38.1422	518	0.0329011	31.6719	518	0.231941	41.2662	518	0.0560722	49.403	518	0.222574	36.7155	518	0.22882	33.2127	518	0.121537	38.4191	518	0.231126	31.4829	518	0.232819
33.6081	519	0.0244833	38.219	519	0.0328765	31.7325	519	0.231571	41.3411	519	0.137621	49.4971	519	1.18248	36.7845	519	0.242981	33.2929	519	0.0845656	38.4976	519	0.925317	31.5435	519	0.236447
33.6751	520	0.0242965	38.2925	520	0.0332106	31.7926	520	0.228431	41.4232	520	0.0462687	49.5891	520	0.224398	36.8587	520	0.231209	33.3652	520	0.0616775	38.5727	520	0.225879	31.6049	520	0.223077
33.7428	521	0.0239579	38.3674	521	0.0313676	31.8653	521	0.228903	41.5108	521	0.116414	49.6869	521	0.581794	36.931	521	0.224692	33.4379	521	0.0830103	38.6474	521	0.721129	31.6652	521	0.218461
33.8151	522	0.0233288	38.4424	522	0.0294686	31.9311	522	0.228922	41.5994	522	0.0743511	49.7809	522	0.221615	37.0005	522	0.224687	33.5116	522	0.202911	38.7217	522	0.223648	31.7283	522	0.218466
33.887	523	0.022584	38.5174	523	0.0332804	31.9925	523	0.228437	41.6838	523	0.1516	49.8731	523	0.292017	37.0696	523	0.221104	33.5861	523	0.073396	38.8068	523	0.306873	31.79	523	0.219491
33.9554	524	0.0225761	38.5924	524	0.0285769	32.0533	524	0.235098	41.7683	524	0.0658434	49.9665	524	0.49732	37.1388	524	0.243776	33.6592	524	0.160561	38.8809	524	0.503768	31.8507	524	0.253471
34.0235	525	0.0217614	38.6665	525	0.028851	32.1154	525	0.22298	41.8536	525	0.129779	50.0611	525	0.221285	37.2078	525	0.215723	33.7301	525	0.047384	38.9537	525	0.22316	31.9168	525	0.22324
34.0897	526	0.0220419	38.7431	526	0.0282734	32.175	526	0.258988	41.937	526	0.0780832	50.1542	526	1.02797	37.2732	526	0.218807	33.7951	526	0.0848091	39.0256	526	1.22197	31.977	526	0.230843
34.156	527	0.0210267	38.8178	527	0.0285154	32.2339	527	0.225283	42.0157	527	0.0825534	50.2469	527	0.211715	37.3399	527	0.215681	33.8617	527	0.0913906	39.096	527	0.210035	32.0425	527	0.229519
34.2224	528	0.0207598	38.8919	528	0.028722	32.2935	528	0.410324	42.0908	528	0.115993	50.3404	528	0.593794	37.4081	528	0.212879	33.9348	528	0.14625	39.1703	528	0.871895	32.1059	528	0.225138
34.2887	529	0.0208159	38.9648	529	0.0273341	32.3543	529	0.224857	42.1654	529	0.0406529	50.4347	529	0.212958	37.4756	529	0.212719	34.0091	529	0.139495	39.2432	529	0.211273	32.1685	529	0.225125
34.355	530	0.0203163	39.0379	530	0.026235	32.4146	530	0.227153	42.2408	530	0.117596	50.5356	530	0.222011	37.5426	530	0.209694	34.0772	530	0.107568	39.3163	530	0.518343	32.2263	530	0.224848
34.4229	531	0.0204861	39.1122	531	0.0256891	32.4748	531	0.227206	42.324	531	0.107493	50.6283	531	0.88984	37.6108	531	0.20962	34.1478	531	0.083143	39.3921	531	0.230825	32.2859	531	0.22484
34.4902	532	0.0201281	39.1854	532	0.0256253	32.5341	532	0.227921	42.4097	532	0.0661142	50.7211	532	0.204224	37.6803	532	0.211368	34.2198	532	0.0932326	39.467	532	0.270918	32.3448	532	0.224294
34.5573	533	0.0200862	39.2726	533	0.0339269	32.5938	533	0.227922	42.493	533	0.256015	50.8117	533	0.958784	37.7661	533	0.217211	34.291	533	0.137567	39.5405	533	1.03779	32.4041	533	0.22445
34.624	534	0.0220721	39.3494	534	0.0259239	32.6536	534	0.227161	42.581	534	0.206401	50.9033	534	0.209282	37.836	534	0.20442	34.371	534	0.0790822	39.6143	534	0.20101	32.4635	534	0.224067
34.6907	535	0.0218739	39.4209	535	0.0250192	32.7136	535	0.575456	42.6774	535	0.11585	50.9953	535	0.410845	37.9042	535	0.199676	34.446	535	0.150506	39.6876	535	0.937108	32.5233	535	0.226093
34.7596	536	0.0205477	39.494	536	0.0250847	32.7739	536	0.223733	42.7636	536	0.091828	51.0949	536	0.446017	37.9749	536	0.199655	34.519	536	0.0920259	39.7609	536	0.250506	32.5833	536	0.225907
34.8267	537	0.0197549	39.5668	537	0.0271197	32.8337	537	0.218975	42.8428	537	0.128492	51.1933	537	0.202444	38.0425	537	0.19983	34.5858	537	0.188055	39.835	537	0.27676	32.6429	537	0.235878
34.8952	538	0.0202038	39.6397	538	0.0257578	32.8938	538	0.218976	42.92	538	0.154285	51.2942	538	0.687117	38.1118	538	0.200464	34.653	538	0.0705324	39.9161	538	0.415857	32.7037	538	0.235869
34.9653	539	0.0196781	39.7135	539	0.0235018	32.9615	539	0.219678	43.0011	539	0.0740655	51.3939	539	0.206362	38.1803	539	0.200713	34.7208	539	0.10513	39.9905	539	0.198677	32.7637	539	0.247561
35.0336	540	0.0199891	39.788	540	0.0215018	33.026	540	0.244274	43.0832	540	0.0534348	51.4976	540	0.200981	38.253	540	0.199375	34.7947	540	0.0533891	40.0644	540	0.95636	32.8239	540	0.233932
35.1007	541	0.0205417	39.8604	541	0.0229503	33.0891	541	0.240752	43.1608	541	0.0933329	51.6146	541	0.53109	38.3216	541	0.199183	34.8589	541	0.113674	40.1385	541	0.225332	32.8841	541	0.232188
35.1686	542	0.0197404	39.9327	542	0.021939	33.1517	542	0.242814	43.2377	542	0.144675	51.7097	542	0.179543	38.39	542	0.192723	34.9226	542	0.0475983	40.2132	542	0.706666	32.9454	542	0.225992
35.2358	543	0.0196947	40.006	543	0.0214559	33.214	543	0.242806	43.3155	543	0.0795292	51.8036	543	0.751972	38.4662	543	0.199191	34.9874	543	0.124192	40.2878	543	0.343829	33.0059	543	0.225997
35.3039	544	0.0201826	40.0806	544	0.0221183	33.2769	544	0.225033	43.4026	544	0.12371	51.8991	544	0.180576	38.5352	544	0.196278	35.059	544	0.129712	40.3626	544	0.189609	33.0667	544	0.2207
35.3719	545	0.0200159	40.1562	545	0.0206572	33.3392	545	0.266395	43.4857	545	0.179808	52.0035	545	0.536012	38.6044	545	0.209558	35.1314	545	0.069079	40.4388	545	1.668	33.1384	545	0.239945
35.4403	546	0.0198187	40.2314	546	0.0209299	33.407	546	0.218768	43.5669	546	0.0634698	52.1016	546	0.200278	38.6736	546	0.209571	35.1975	546	0.122868	40.5156	546	0.463091	33.2024	546	0.21695
35.5062	547	0.0198375	40.3052	547	0.0204742	33.4677	547	0.251904	43.6462	547	0.0660754	52.1987	547	0.285271	38.741	547	0.201698	35.2613	547	0.0787983	40.5885	547	0.318197	33.2609	547	0.212824
35.5723	548	0.020091	40.3851	548	0.0198202	33.5285	548	0.213153	43.7268	548	0.0736492	52.2923	548	0.238116	38.8137	548	0.201664	35.3244	548	0.0821785	40.661	548	0.293964	33.319	548	0.212314
35.6383	549	0.0205867	40.4609	549	0.0198258	33.5895	549	0.209459	43.8145	549	0.113019	52.3866	549	0.212972	38.8886	549	0.185783	35.3866	549	0.121264	40.7341	549	0.375843	33.3773	549	0.210403
35.7044	550	0.0199047	40.533	550	0.0219492	33.6505	550	0.209463	43.8902	550	0.117381	52.4981	550	1.40871	38.9586	550	0.184579	35.4613	550	0.0965146	40.8077	550	1.55753	33.4354	550	0.210141
35.7709	551	0.0207431	40.6112	551	0.0194861	33.7118	551	0.197922	43.9637	551	0.0702719	52.5936	551	0.17481	39.0256	551	0.179405	35.5318	551	0.0654537	40.8807	551	0.20295	33.4946	551	0.201659
35.8426	552	0.0203001	40.6852	552	0.0187003	33.7729	552	0.197922	44.0397	552	0.126048	52.7069	552	0.864838	39.0936	552	0.179406	35.5966	552	0.0876824	40.9565	552	0.623437	33.5541	552	0.201645
35.913	553	0.0195283	40.7641	553	0.0185511	33.8343	553	0.194415	44.1156	553	0.165632	52.812	553	0.1706	39.1631	553	0.179932	35.6613	553	0.0612992	41.0338	553	0.189995	33.6137	553	0.202362
35.9803	554	0.0204872	40.8393	554	0.0182835	33.8956	554	0.194577	44.1907	554	0.0838462	52.9161	554	0.350844	39.2344	554	0.180533	35.7265	554	0.123632	41.1054	554	0.214125	33.6732	554	0.202364
36.0552	555	0.02233	40.9137	555	0.0177883	33.9572	555	0.197413	44.2662	555	0.108723	53.0198	555	0.188652	39.3028	555	0.180785	35.7918	555	0.0879535	41.1789	555	0.411104	33.7317	555	0.199125
36.1207	556	0.0215072	40.9888	556	0.017406	34.0184	556	0.208566	44.3445	556	0.043923	53.1154	556	0.18096	39.3701	556	0.170101	35.8611	556	0.11027	41.2529	556	0.169826	33.79	556	0.197778
36.1835	557	0.0208584	41.0614	557	0.0148446	34.0851	557	0.20795	44.4303	557	0.0663203	53.2121	557	0.403229	39.4399	557	0.170077	35.93	557	0.0391217	41.3265	557	0.496675	33.8502	557	0.192066
36.2479	558	0.0201423	41.136	558	0.0169147	34.1495	558	0.222398	44.5132	558	0.052768	53.3067	558	0.166997	39.5089	558	0.164543	35.9995	558	0.143694	41.3994	558	0.164745	33.91	558	0.190848
36.3126	559	0.023415	41.2106	559	0.0167049	34.2117	559	0.222385	44.5925	559	0.0653093	53.402	559	0.490633	39.5774	559	0.167401	36.0715	559	0.0292585	41.4729	559	0.876136	33.9709	559	0.19085
36.3772	560	0.019197	41.2857	560	0.0176249	34.2738	560	0.195813	44.669	560	0.0491057	53.4964	560	0.16376	39.6491	560	0.161368	36.1403	560	0.0537472	41.5461	560	0.167426	34.0326	560	0.197008
36.4544	561	0.0184216	41.3598	561	0.0181194	34.3376	561	0.198631	44.752	561	0.0506575	53.5916	561	0.347476	39.7193	561	0.166442	36.2083	561	0.0375593	41.6203	561	0.437446	34.0932	561	0.547046
36.5226	562	0.0183211	41.4395	562	0.016331	34.3999	562	0.188407	44.8401	562	0.0480101	53.6981	562	0.173721	39.7884	562	0.16638	36.2826	562	0.0816452	41.695	562	0.310404	34.1531	562	0.215779
36.5902	563	0.0182236	41.5253	563	0.0159944	34.4619	563	0.189811	44.9339	563	0.0715092	53.7968	563	0.182874	39.8587	563	0.1684	36.3551	563	0.240153	41.7696	563	0.16205	34.2229	563	0.190534
36.6576	564	0.0184038	41.6043	564	0.0160154	34.524	564	0.189812	45.0154	564	0.0527546	53.8952	564	1.68432	39.9316	564	0.174286	36.4219	564	0.0553674	41.8446	564	0.655788	34.2866	564	0.190536
36.725	565	0.0173806	41.6819	565	0.0156602	34.5935	565	0.184067	45.0907	565	0.0450271	53.9901	565	0.17627	40.0061	565	0.159327	36.4936	565	0.198872	41.9194	565	0.196055	34.3488	565	0.179971
36.7928	566	0.0158922	41.7593	566	0.0153727	34.6556	566	0.260462	45.17	566	0.0908421	54.0923	566	0.571938	40.0771	566	0.157897	36.5657	566	0.0885158	41.9945	566	0.228268	34.4099	566	0.654883
36.8604	567	0.0131403	41.8322	567	0.0145777	34.7183	567	0.182402	45.2456	567	0.0950036	54.1906	567	0.198566	40.1466	567	0.157891	36.6393	567	0.0943767	42.0722	567	0.227687	34.4711	567	0.181798
36.9263	568	0.0138408	41.9025	568	0.0146979	34.7791	568	0.491889	45.3186	568	0.0556792	54.2889	568	0.433766	40.2129	568	0.162085	36.7101	568	0.0561409	42.1515	568	0.24766	34.5305	568	0.181085
36.9922	569	0.0138359	41.9738	569	0.014877	34.8405	569	0.178706	45.3913	569	0.0921679	54.3868	569	0.216545	40.2814	569	0.160801	36.7827	569	0.0878492	42.2222	569	0.525297	34.5895	569	0.180231
37.0582	570	0.0126026	42.0451	570	0.0148288	34.9019	570	0.51953	45.4646	570	0.074185	54.4785	570	0.388999	40.3483	570	0.35771	36.8542	570	0.0547761	42.2958	570	0.154725	34.6492	570	0.17821
37.128	571	0.0107163	42.1159	571	0.0143772	34.963	571	0.178907	45.5379	571	0.0393679	54.5718	571	0.568567	40.4185	571	0.163419	36.9231	571	0.0529995	42.3658	571	0.505713	34.7087	571	0.178186
37.197	572	0.0116081	42.1867	572	0.0140415	35.0238	572	0.174845	45.6157	572	0.0899998	54.6651	572	0.167332	40.4892	572	0.15891	36.9909	572	0.0684246	42.4381	572	0.153779	34.7682	572	0.173252
37.2636	573	0.0123987	42.258	573	0.014197	35.0846	573	0.174871	45.6926	573	0.0467013	54.7693	573	0.661933	40.5578	573	0.158907	37.0592	573	0.0855389	42.5129	573	0.494886	34.8277	573	0.173202
37.3303	574	0.0131415	42.3296	574	0.0142061	35.1516	574	0.16575	45.7692	574	0.0522273	54.8712	574	0.15609	40.6272	574	0.155407	37.125	574	0.0530975	42.5846	574	0.150528	34.8864	574	0.167098
37.397	575	0.0137088	42.4005	575	0.0142668	35.2177	575	0.165753	45.8601	575	0.0612638	54.9764	575	0.354245	40.6995	575	0.155406	37.1906	575	0.107774	42.6582	575	0.286644	34.9467	575	0.168449
37.4636	576	0.0134497	42.4713	576	0.0142578	35.2827	576	0.16112	45.9468	576	0.0735011	55.0759	576	0.167395	40.7681	576	0.154009	37.2597	576	0.0378258	42.7318	576	0.207144	35.0057	576	0.165004
37.5308	577	0.0124509	42.5427	577	0.0140523	35.3447	577	0.176269	46.0388	577	0.0351909	55.1756	577	0.349481	40.8356	577	0.162808	37.3277	577	0.097125	42.8054	577	0.163268	35.0659	577	0.172026
37.5975	578	0.0126393	42.6214	578	0.0133619	35.4078	578	0.166386	46.1188	578	0.0758296	55.2736	578	0.297061	40.904	578	0.150923	37.3953	578	0.0544354	42.8771	578	0.573833	35.1254	578	0.171564
37.6641	579	0.0135817	42.6973	579	0.0134766	35.47	579	0.182668	46.1943	579	0.040554	55.3663	579	0.143007	40.972	579	0.154435	37.4641	579	0.083357	42.9485	579	0.172198	35.1858	579	0.184247
37.7313	580	0.0162345	42.7709	580	0.0148396	35.5321	580	0.182617	46.2741	580	0.0478851	55.4617	580	1.03233	41.0491	580	0.154438	37.5347	580	0.0456202	43.0211	580	0.385089	35.2456	580	0.184267
37.7984	581	0.0122014	42.8432	581	0.015021	35.5936	581	0.180627	46.35	581	0.0290927	55.5565	581	0.288643	41.1232	581	0.152116	37.6032	581	0.0512575	43.0955	581	0.671936	35.3049	581	0.176785
37.8656	582	0.0117865	42.9149	582	0.0145228	35.6553	582	0.180815	46.4276	582	0.100868	55.6511	582	0.30071	41.1937	582	0.206002	37.6808	582	0.068517	43.1718	582	0.186615	35.3725	582	0.168916
37.9329	583	0.0115781	42.9865	583	0.0131637	35.7175	583	0.16767	46.5084	583	0.0682887	55.7464	583	0.39772	41.2654	583	0.16382	37.7516	583	0.0687799	43.2599	583	0.762273	35.4359	583	0.166727
38.0004	584	0.0113973	43.0591	584	0.0129888	35.7797	584	0.162695	46.5882	584	0.0436308	55.8423	584	0.134674	41.3362	584	0.143866	37.8145	584	0.105475	43.3343	584	0.132633	35.4971	584	0.161661
38.0679	585	0.0107506	43.1309	585	0.0133059	35.8413	585	0.162485	46.6679	585	0.0480262	55.9383	585	0.791727	41.4067	585	0.143869	37.8784	585	0.0975379	43.4086	585	0.484341	35.5589	585	0.161687
38.1356	586	0.0106893	43.2032	586	0.0130621	35.9036	586	0.161553	46.7457	586	0.0806742	56.0426	586	1.03993	41.4767	586	0.133017	37.9444	586	0.0771225	43.4819	586	0.165365	35.6201	586	0.161673
38.2038	587	0.0104995	43.2771	587	0.0128888	35.9656	587	0.161673	46.8504	587	0.0437625	56.1405	587	0.157481	41.546	587	0.128593	38.0094	587	0.109439	43.5542	587	0.154431	35.6816	587	0.160098
38.2752	588	0.0101441	43.3515	588	0.0187534	36.0274	588	0.160377	46.9425	588	0.0543084	56.235	588	1.045	41.6143	588	0.128448	38.0857	588	0.0339857	43.6287	588	0.293144	35.7432	588	0.158714
38.3436	589	0.00979335	43.4223	589	0.0127091	36.0876	589	0.161088	47.0215	589	0.0367986	56.3263	589	0.122729	41.6813	589	0.126411	38.1555	589	0.14	43.7012	589	0.159584	35.8029	589	0.161451
38.4097	590	0.00959365	43.4949	590	0.0177378	36.1485	590	0.157661	47.1067	590	0.0261586	56.42	590	1.37152	41.7475	590	0.126414	38.2337	590	0.0588502	43.7719	590	0.621142	35.8627	590	0.160253
38.4767	591	0.00918846	43.5674	591	0.012824	36.2089	591	0.152323	47.2019	591	0.0501365	56.5138	591	0.18837	41.8144	591	0.127919	38.308	591	0.0388053	43.8442	591	0.127343	35.9224	591	0.161212
38.5392	592	0.00890032	43.6409	592	0.0144838	36.2753	592	0.152324	47.2927	592	0.0288338	56.6075	592	0.245446	41.8833	592	0.12787	38.4085	592	0.0245027	43.9173	592	0.580164	35.983	592	0.15585
38.6017	593	0.00903384	43.7208	593	0.0133743	36.3529	593	0.144169	47.378	593	0.0514521	56.7	593	0.644131	41.9507	593	0.135928	38.4942	593	0.0826324	43.9879	593	0.131203	36.0434	593	0.148216
38.6651	594	0.00901552	43.7996	594	0.0129588	36.4142	594	0.14417	47.4748	594	0.0353951	56.7961	594	0.13147	42.0174	594	0.135929	38.5676	594	0.0351955	44.059	594	0.504089	36.1019	594	0.148145
38.7282	595	0.00891711	43.8764	595	0.0126636	36.4746	595	0.144838	47.5543	595	0.0469672	56.8903	595	0.435659	42.0842	595	0.127903	38.6377	595	0.0389531	44.1332	595	0.127934	36.1622	595	0.148421
38.7922	596	0.00867517	43.9534	596	0.0124257	36.5349	596	0.276968	47.6351	596	0.0247922	56.9821	596	0.158014	42.1577	596	0.131833	38.7083	596	0.0282614	44.2054	596	0.498232	36.2205	596	0.148424
38.8556	597	0.0094328	44.0256	597	0.0125067	36.5944	597	0.14474	47.7222	597	0.115695	57.0759	597	0.18476	42.2317	597	0.118695	38.7811	597	0.0843989	44.2762	597	0.121304	36.2796	597	0.146743
38.9185	598	0.0087602	44.0984	598	0.0136532	36.655	598	0.143971	47.8109	598	0.0252569	57.1775	598	1.09748	42.2993	598	0.116724	38.8581	598	0.089149	44.362	598	0.357684	36.3384	598	0.159066
38.9818	599	0.00792136	44.1706	599	0.0100503	36.7154	599	0.14397	47.8913	599	0.0577414	57.2754	599	0.121707	42.3654	599	0.116719	38.9284	599	0.0810527	44.4353	599	0.124365	36.3981	599	0.145973
39.0453	600	0.00773148	44.2446	600	0.0139845	36.7761	600	0.139692	47.9695	600	0.0425299	57.3698	600	0.442528	42.4347	600	0.11656	38.9998	600	0.0557936	44.509	600	0.156504	36.4654	600	0.145942
39.1084	601	0.0075383	44.3179	601	0.0129192	36.8359	601	0.140164	48.0472	601	0.0556664	57.4636	601	0.151301	42.5034	601	0.117445	39.072	601	0.0480466	44.5808	601	0.221137	36.5297	601	0.145942
39.172	602	0.0078239	44.3916	602	0.0127955	36.8959	602	0.140184	48.1232	602	0.0371314	57.5562	602	0.171653	42.5707	602	0.114739	39.1741	602	0.0341037	44.655	602	0.115366	36.5923	602	0.15457
39.2354	603	0.00715349	44.4654	603	0.0120969	36.9569	603	0.142371	48.2048	603	0.0430821	57.6484	603	0.567019	42.637	603	0.109162	39.2475	603	0.0725788	44.727	603	0.473537	36.6546	603	0.222691
39.3017	604	0.00690381	44.5393	604	0.0117752	37.0176	604	0.142374	48.2879	604	0.0428857	57.7441	604	0.10634	42.7057	604	0.109161	39.315	604	0.0368596	44.8009	604	0.116134	36.717	604	0.147746
39.3698	605	0.00692008	44.6141	605	0.0119409	37.0784	605	0.15038	48.3656	605	0.0364728	57.8453	605	0.693854	42.7727	605	0.107185	39.3871	605	0.0757806	44.8753	605	0.452094	36.7792	605	0.134408
39.4367	606	0.00695886	44.6877	606	0.0118867	37.1398	606	0.153333	48.451	606	0.0324129	57.9425	606	0.116552	42.841	606	0.108005	39.4828	606	0.0565311	44.95	606	0.111402	36.8415	606	0.134409
39.5012	607	0.00684909	44.7691	607	0.0112202	37.2009	607	0.1399	48.5273	607	0.0523237	58.0529	607	0.191722	42.9098	607	0.103675	39.5568	607	0.0648919	45.023	607	0.137304	36.9041	607	0.13073
39.5669	608	0.00681524	44.8492	608	0.012742	37.2626	608	0.12859	48.6073	608	0.0517708	58.1489	608	0.370394	42.9791	608	0.103834	39.6308	608	0.0205476	45.0979	608	0.228014	36.9669	608	0.217599
39.6327	609	0.00663535	44.9257	609	0.0120278	37.3243	609	0.12859	48.6861	609	0.0300455	58.2512	609	0.0997037	43.0483	609	0.103826	39.7061	609	0.0429434	45.1711	609	0.115126	37.0298	609	0.12966
39.695	610	0.00641437	44.9996	610	0.011345	37.3861	610	0.146801	48.7742	610	0.0193559	58.3483	610	0.511994	43.1148	610	0.103595	39.7824	610	0.0277097	45.2437	610	1.00937	37.0906	610	0.131861
39.7578	611	0.00645509	45.0716	611	0.0110582	37.4494	611	0.129483	48.8635	611	0.0546827	58.4408	611	0.1071	43.1815	611	0.103329	39.8521	611	0.0362862	45.317	611	0.10952	37.1513	611	0.12738
39.8205	612	0.00633308	45.1456	612	0.0114323	37.5122	612	0.12976	48.9437	612	0.0208287	58.5355	612	0.28128	43.2537	612	0.180596	39.9276	612	0.0358655	45.3931	612	0.386818	37.2123	612	0.124628
39.8832	613	0.00621563	45.2196	613	0.0106255	37.5713	613	0.130099	49.0217	613	0.041507	58.629	613	0.0968799	43.3258	613	0.116778	40.0113	613	0.0217078	45.4764	613	0.101031	37.2731	613	0.124615
39.9468	614	0.00581867	45.293	614	0.0104885	37.6316	614	0.123956	49.0961	614	0.0337415	58.7237	614	0.112212	43.3952	614	0.108584	40.0811	614	0.0367841	45.5613	614	0.233767	37.3345	614	0.125526
40.0104	615	0.00566399	45.3646	615	0.0106263	37.6907	615	0.124114	49.1748	615	0.0280425	58.8183	615	0.263439	43.4622	615	0.108584	40.1537	615	0.0494874	45.6329	615	0.17114	37.3961	615	0.125519
40.0734	616	0.00554407	45.4372	616	0.0104372	37.7508	616	0.117912	49.2585	616	0.0619348	58.9128	616	0.0869947	43.5305	616	0.098383	40.2277	616	0.0384319	45.7057	616	0.0908515	37.4577	616	0.123003
40.1372	617	0.00583895	45.5104	617	0.0099632	37.8111	617	0.117914	49.3461	617	0.0556781	59.0079	617	0.355906	43.5986	617	0.0983827	40.3062	617	0.0441282	45.7777	617	0.324517	37.5215	617	0.12307
40.2014	618	0.00647352	45.5825	618	0.0099377	37.8716	618	0.117693	49.4369	618	0.0468725	59.1019	618	0.088827	43.6681	618	0.0974307	40.3729	618	0.0299513	45.8491	618	0.129789	37.5863	618	0.117541
40.266	619	0.00651675	45.6553	619	0.00985162	37.9319	619	0.117912	49.5222	619	0.0423852	59.1989	619	0.226694	43.7358	619	0.0952653	40.438	619	0.0280432	45.923	619	0.0942859	37.6491	619	0.114238
40.3287	620	0.00557512	45.7287	620	0.0105534	37.9924	620	0.115082	49.5998	620	0.0143162	59.2905	620	0.114572	43.804	620	0.094316	40.5038	620	0.0273426	45.9951	620	0.306093	37.7109	620	0.113184
40.3913	621	0.00523424	45.8034	621	0.0105598	38.0527	621	0.114398	49.6748	621	0.0321804	59.3954	621	0.0831846	43.873	621	0.0912564	40.5667	621	0.0367369	46.067	621	0.0905108	37.7724	621	0.114187
40.4629	622	0.00486002	45.8799	622	0.00997118	38.1134	622	0.114392	49.7531	622	0.0402771	59.4921	622	0.322006	43.9413	622	0.0912574	40.6287	622	0.0480093	46.1391	622	0.0910638	37.8347	622	0.114195
40.5311	623	0.00488483	45.9588	623	0.0103105	38.1744	623	0.112799	49.832	623	0.0427006	59.586	623	0.215941	44.0102	623	0.0880239	40.6914	623	0.0599667	46.2111	623	0.468835	37.8968	623	0.122575
40.5971	624	0.00490347	46.0387	624	0.00933539	38.2349	624	0.112806	49.9087	624	0.0456755	59.6812	624	0.0839735	44.0787	624	0.0868843	40.7558	624	0.042695	46.2834	624	0.081551	37.9594	624	0.123408
40.6627	625	0.00469958	46.1124	625	0.00901554	38.2965	625	0.115735	49.9855	625	0.0374523	59.7768	625	0.350809	44.1471	625	0.0855054	40.8209	625	0.0622927	46.3565	625	0.399201	38.024	625	0.121024
40.7285	626	0.00443116	46.1873	626	0.00855905	38.3587	626	0.120917	50.0627	626	0.0247065	59.8725	626	0.0795856	44.2158	626	0.0821682	40.886	626	0.0507375	46.4296	626	0.078206	38.0866	626	0.108235
40.7942	627	0.00427676	46.2625	627	0.00832801	38.42	627	0.120518	50.1388	627	0.0391585	59.9708	627	0.224895	44.2859	627	0.0822983	40.9522	627	0.0784356	46.5107	627	0.29865	38.1556	627	0.108234
40.8603	628	0.00418357	46.3373	628	0.008017	38.4817	628	0.107054	50.2144	628	0.0241348	60.0644	628	0.080785	44.3583	628	0.0825674	41.0171	628	0.0496545	46.5959	628	0.0820748	38.2189	628	0.102888
40.9263	629	0.00422915	46.4116	629	0.00804127	38.549	629	0.107051	50.2911	629	0.042395	60.1638	629	0.117217	44.4353	629	0.0824223	41.0894	629	0.0915292	46.6784	629	0.120975	38.2831	629	0.112701
40.9925	630	0.0044806	46.4865	630	0.00839053	38.6145	630	0.104104	50.3671	630	0.0360043	60.2656	630	0.278142	44.5058	630	0.0824145	41.1584	630	0.0199231	46.7571	630	0.156037	38.3466	630	0.10352
41.057	631	0.00454379	46.5598	631	0.00791427	38.6752	631	0.106133	50.4405	631	0.0350063	60.3566	631	0.0837614	44.5723	631	0.0764969	41.2212	631	0.0187277	46.833	631	0.101074	38.4083	631	0.107765
41.1218	632	0.00437609	46.6334	632	0.00708884	38.7358	632	0.104004	50.5194	632	0.0295827	60.4502	632	0.496912	44.6373	632	0.0763303	41.2939	632	0.0235271	46.9052	632	0.267294	38.4697	632	0.105658
41.1871	633	0.00425961	46.7064	633	0.00777503	38.7963	633	0.0975976	50.5957	633	0.0270838	60.5484	633	0.0779531	44.7035	633	0.084485	41.3567	633	0.0193582	46.9774	633	0.0727564	38.5312	633	0.10023
41.2512	634	0.00457684	46.7874	634	0.00906643	38.8573	634	0.0975983	50.6705	634	0.0130224	60.6404	634	0.241762	44.7695	634	0.0731084	41.4195	634	0.0500885	47.0495	634	0.23893	38.5924	634	0.0997234
41.316	635	0.0044677	46.8594	635	0.0069633	38.9182	635	0.0956088	50.7446	635	0.0291262	60.7434	635	0.0861188	44.836	635	0.072427	41.4818	635	0.045956	47.1213	635	0.0770973	38.6675	635	0.0966132
41.3809	636	0.00421575	46.9327	636	0.00703562	38.9792	636	0.0956077	50.8227	636	0.0190712	60.8433	636	0.378155	44.9031	636	0.0724273	41.5454	636	0.0301843	47.1941	636	0.169609	38.7316	636	0.0966386
41.4461	637	0.00400917	47.0115	637	0.00742574	39.0399	637	0.0934809	50.8987	637	0.0335046	60.9443	637	0.0806536	44.97	637	0.0764633	41.6081	637	0.0217871	47.2649	637	0.0779699	38.7911	637	0.0929543
41.5115	638	0.00401818	47.0902	638	0.00734232	39.1001	638	0.120025	50.9767	638	0.103399	61.0396	638	0.263703	45.0365	638	0.0764717	41.6707	638	0.0305645	47.3357	638	0.143373	38.8516	638	0.0929524
41.5853	639	0.00395572	47.1621	639	0.00699259	39.1616	639	0.0931514	51.0662	639	0.0358718	61.1344	639	0.0688964	45.1051	639	0.0744229	41.7333	639	0.0223362	47.4081	639	0.607753	38.912	639	0.0912835
41.6514	640	0.00368873	47.234	640	0.00703321	39.2211	640	0.0967882	51.1521	640	0.0578708	61.2344	640	0.234849	45.1731	640	0.0687946	41.8019	640	0.0358869	47.4803	640	0.131132	38.9718	640	0.131924
41.7142	641	0.00326451	47.3061	641	0.00715273	39.2817	641	0.0967886	51.23	641	0.0571321	61.3292	641	0.0754341	45.2411	641	0.0683677	41.882	641	0.0429228	47.5509	641	1.72834	39.0341	641	0.0902516
41.7786	642	0.00312978	47.3783	642	0.00689225	39.3422	642	0.0951345	51.3116	642	0.0371164	61.4256	642	0.167497	45.3095	642	0.0663768	41.9636	642	0.0327187	47.625	642	0.219735	39.094	642	0.0903134
41.8432	643	0.00300092	47.4502	643	0.0068067	39.4026	643	0.159674	51.3964	643	0.0261501	61.5214	643	0.0908341	45.3777	643	0.0664034	42.0386	643	0.043669	47.7026	643	0.169892	39.1552	643	0.0903133
41.9078	644	0.00291023	47.5223	644	0.00742196	39.4638	644	0.0860607	51.4811	644	0.0434083	61.6285	644	0.0679246	45.4463	644	0.0664689	42.1103	644	0.0236505	47.7753	644	0.159308	39.2167	644	0.0943354
41.9725	645	0.00280064	47.5953	645	0.00669935	39.5238	645	0.0834954	51.5715	645	0.0190577	61.728	645	0.284463	45.5317	645	0.0709362	42.1887	645	0.0194997	47.8465	645	0.0697116	39.2764	645	0.0913192
42.0378	646	0.00263329	47.6693	646	0.00621439	39.5849	646	0.0834952	51.6676	646	0.0185614	61.8222	646	0.0660687	45.6027	646	0.0699406	42.2695	646	0.0327302	47.9165	646	0.665021	39.3404	646	0.0875051
42.1015	647	0.00253222	47.7421	647	0.0151576	39.6523	647	0.0829873	51.7562	647	0.0219651	61.9171	647	0.197347	45.6727	647	0.0731566	42.3387	647	0.019878	47.9884	647	0.0924669	39.401	647	0.0805784
42.1659	648	0.00252313	47.8149	648	0.00626684	39.716	648	0.148589	51.8339	648	0.0293629	62.0117	648	0.0730185	45.7428	648	0.0732346	42.4037	648	0.0284998	48.0605	648	0.140977	39.4617	648	0.0805789
42.2305	649	0.00260061	47.8882	649	0.00634449	39.7777	649	0.077749	51.9138	649	0.0218596	62.1064	649	0.0824894	45.8136	649	0.0728359	42.4688	649	0.0156372	48.1317	649	0.0875202	39.5224	649	0.0759762
42.2959	650	0.00248673	47.9608	650	0.00616311	39.8394	650	0.0752847	51.9958	650	0.0342757	62.2006	650	0.120332	45.8833	650	0.0690083	42.5357	650	0.0401672	48.2039	650	0.0651322	39.5833	650	0.0971084
42.3617	651	0.00232294	48.0337	651	0.00599675	39.9002	651	0.0752844	52.0744	651	0.0250055	62.2943	651	0.0771428	45.9537	651	0.0690043	42.5994	651	0.0386509	48.2765	651	0.366881	39.6451	651	0.0746215
42.426	652	0.00302407	48.1136	652	0.00598471	39.9599	652	0.0752025	52.1474	652	0.0244741	62.3839	652	0.143835	46.0214	652	0.0650138	42.661	652	0.041305	48.3457	652	0.0700496	39.7038	652	0.0748389
42.49	653	0.00226307	48.1915	653	0.00911154	40.019	653	0.0743761	52.2208	653	0.0241171	62.4746	653	0.077634	46.0936	653	0.0650113	42.7234	653	0.0347607	48.4154	653	0.217936	39.7714	653	0.0745388
42.5541	654	0.00221669	48.2636	654	0.00605743	40.079	654	0.0777572	52.2992	654	0.0237091	62.5648	654	0.113286	46.1602	654	0.0634179	42.7864	654	0.0186225	48.4993	654	0.132687	39.8348	654	0.0769867
42.618	655	0.00225335	48.3347	655	0.00614621	40.1392	655	0.075588	52.379	655	0.0241034	62.655	655	0.0653632	46.2269	655	0.0633221	42.8483	655	0.023256	48.5752	655	0.100517	39.8942	655	0.076982
42.6867	656	0.00212335	48.4058	656	0.00596931	40.1985	656	0.0733191	52.4586	656	0.01874	62.7581	656	0.246336	46.2957	656	0.0644418	42.9109	656	0.0517543	48.6483	656	0.130277	39.9547	656	0.0730455
42.7536	657	0.00207512	48.4777	657	0.00585685	40.2585	657	0.0733255	52.5387	657	0.0397445	62.8504	657	0.066676	46.3627	657	0.0644418	42.9743	657	0.0140176	48.7222	657	0.0909598	40.0202	657	0.0730434
42.8171	658	0.00215187	48.5502	658	0.00570124	40.3201	658	0.0734134	52.617	658	0.0221046	62.9421	658	0.19949	46.4317	658	0.0662863	43.0368	658	0.0192475	48.8016	658	0.0754895	40.0795	658	0.0710267
42.8818	659	0.00230106	48.6225	659	0.00574761	40.3812	659	0.0734245	52.6972	659	0.0243383	63.0336	659	0.071903	46.5032	659	0.0678147	43.1036	659	0.0148049	48.873	659	0.614903	40.1396	659	0.0711455
42.9447	660	0.00206591	48.6954	660	0.0056104	40.4413	660	0.0732559	52.7875	660	0.0220091	63.1258	660	0.0785057	46.5726	660	0.0660113	43.174	660	0.0371548	48.9444	660	0.0692889	40.1999	660	0.0714461
43.0089	661	0.00196236	48.7741	661	0.00569317	40.5014	661	0.0743934	52.8678	661	0.0219074	63.2212	661	0.16384	46.6494	661	0.063418	43.2477	661	0.0167436	49.0168	661	0.19276	40.2628	661	0.0683857
43.0723	662	0.0020297	48.8468	662	0.00567208	40.5609	662	0.0714337	52.9467	662	0.012825	63.3155	662	0.0642324	46.7194	662	0.0634175	43.3437	662	0.0274528	49.0871	662	0.0636481	40.3223	662	0.0683353
43.1367	663	0.00197869	48.9191	663	0.00601848	40.6206	663	0.0799503	53.023	663	0.0331081	63.4081	663	0.182528	46.7874	663	0.0641251	43.437	663	0.0206988	49.159	663	0.112766	40.3824	663	0.0713482
43.2004	664	0.00199608	48.9916	664	0.00592265	40.6804	664	0.0799495	53.0998	664	0.0274784	63.4993	664	0.0675711	46.8555	664	0.0645588	43.5159	664	0.0294573	49.2319	664	0.13835	40.4442	664	0.0713493
43.2631	665	0.00198273	49.0652	665	0.00600263	40.7538	665	0.0699514	53.1759	665	0.0258601	63.593	665	0.0841764	46.9277	665	0.0646105	43.5955	665	0.0140409	49.3038	665	0.0620533	40.5054	665	0.0771911
43.3265	666	0.0019786	49.1378	666	0.00534906	40.8178	666	0.0700169	53.2515	666	0.0178909	63.6844	666	0.0899073	46.996	666	0.0632137	43.6775	666	0.0398385	49.3739	666	0.205077	40.5676	666	0.0722344
43.3912	667	0.00197934	49.2201	667	0.00514984	40.8784	667	0.065081	53.3289	667	0.0335868	63.7806	667	0.0666989	47.0629	667	0.0631953	43.756	667	0.0127082	49.448	667	0.0940374	40.6273	667	0.0701961
43.4549	668	0.00197935	49.2969	668	0.00524063	40.9389	668	0.0660621	53.4045	668	0.0233004	63.8857	668	0.908493	47.1351	668	0.0621924	43.8258	668	0.0224438	49.5222	668	0.0672401	40.6881	668	0.0668853
43.5197	669	0.00195667	49.3702	669	0.00520385	41.0001	669	0.0660305	53.4797	669	0.0342478	63.9835	669	0.209193	47.2036	669	0.0658374	43.89	669	0.0215839	49.593	669	0.239926	40.749	669	0.0668847
43.5844	670	0.001962	49.4444	670	0.00513556	41.0616	670	0.0655467	53.5597	670	0.0117643	64.0774	670	0.18612	47.2778	670	0.0617362	43.9539	670	0.0236385	49.6658	670	0.0584929	40.8093	670	0.0655725
43.649	671	0.00193576	49.519	671	0.00495853	41.1218	671	0.0655513	53.6414	671	0.0263747	64.1708	671	0.157047	47.346	671	0.0605248	44.0181	671	0.0174079	49.7402	671	0.300426	40.8787	671	0.068208
43.7141	672	0.00196684	49.5934	672	0.0111228	41.1824	672	0.0652027	53.7197	672	0.0178018	64.2654	672	0.0585603	47.4135	672	0.0605235	44.0825	672	0.0177502	49.8152	672	0.0717981	40.9415	672	0.0657412
43.7903	673	0.00192642	49.6663	673	0.00489271	41.242	673	0.0709407	53.7953	673	0.0187446	64.3575	673	0.691016	47.48	673	0.0587995	44.1437	673	0.0200152	49.8931	673	0.155748	40.9995	673	0.06691
43.8607	674	0.00196608	49.7385	674	0.00961828	41.3015	674	0.066385	53.8756	674	0.0189858	64.449	674	0.346368	47.5494	674	0.0587169	44.2059	674	0.0239931	49.9657	674	0.0905691	41.0595	674	0.0666224
43.9229	675	0.00202139	49.8114	675	0.00480875	41.3605	675	0.0651309	53.9522	675	0.0144665	64.5423	675	0.0879291	47.6162	675	0.0712392	44.269	675	0.0208607	50.0398	675	0.0892802	41.1177	675	0.0650459
43.9861	676	0.00196783	49.8848	676	0.00520173	41.4193	676	0.0651328	54.0261	676	0.0156276	64.6323	676	0.286219	47.6834	676	0.0577793	44.3396	676	0.0178011	50.1106	676	0.213491	41.1772	676	0.0645569
44.0489	677	0.00200183	49.9576	677	0.00476692	41.4795	677	0.0637051	54.1018	677	0.0295542	64.723	677	0.0606336	47.7574	677	0.0573582	44.4218	677	0.01611	50.18	677	0.0598422	41.2357	677	0.0638746
44.1157	678	0.00207653	50.0326	678	0.00470546	41.5393	678	0.0637053	54.1839	678	0.0228811	64.8147	678	0.22598	47.8264	678	0.0573581	44.5239	678	0.0197427	50.251	678	0.249804	41.2961	678	0.0638773
44.1808	679	0.00211728	50.1102	679	0.00477301	41.5995	679	0.0643373	54.2688	679	0.046098	64.9141	679	0.059131	47.8949	679	0.0572586	44.6025	679	0.00995053	50.3231	679	0.108497	41.3556	679	0.0654155
44.2446	680	0.00217318	50.183	680	0.0046705	41.6598	680	0.087593	54.3545	680	0.0182086	65.0121	680	0.11732	47.9628	680	0.0572546	44.6874	680	0.022245	50.3942	680	0.102801	41.4157	680	0.0654222
44.3078	681	0.00224017	50.2583	681	0.00455489	41.7195	681	0.0661267	54.438	681	0.0459806	65.1052	681	0.0673542	48.03	681	0.0602806	44.7729	681	0.00922758	50.4678	681	0.409133	41.476	681	0.0655889
44.3705	682	0.00242273	50.3391	682	0.00458246	41.7796	682	0.0661338	54.5208	682	0.0246474	65.1993	682	0.0571871	48.0998	682	0.0667718	44.8577	682	0.0395382	50.5404	682	0.0619401	41.5391	682	0.0664821
44.4345	683	0.00234497	50.4144	683	0.00376834	41.8445	683	0.0661342	54.6076	683	0.0110856	65.2934	683	0.19619	48.1676	683	0.0655434	44.93	683	0.0182738	50.6112	683	0.448299	41.6	683	0.0645733
44.5	684	0.00223464	50.4864	684	0.00469986	41.9086	684	0.0628126	54.6907	684	0.0179483	65.3852	684	0.058664	48.2359	684	0.0595255	44.9993	684	0.0123475	50.6838	684	0.067714	41.6603	684	0.0646675
44.5718	685	0.00224885	50.5589	685	0.00454721	41.9694	685	0.0632548	54.7716	685	0.0184924	65.4764	685	0.167406	48.3053	685	0.0595402	45.0653	685	0.0176885	50.7574	685	0.218776	41.7195	685	0.0646693
44.6376	686	0.00217894	50.6332	686	0.00452309	42.0302	686	0.0636317	54.8519	686	0.0194958	65.5692	686	0.0596392	48.3736	686	0.0571633	45.1364	686	0.0214072	50.8291	686	0.0589953	41.7799	686	0.0690583
44.7026	687	0.00214189	50.7084	687	0.00490863	42.0925	687	0.0724529	54.9393	687	0.0299494	65.6627	687	0.0686754	48.4467	687	0.056386	45.2063	687	0.0117454	50.9005	687	0.0676162	41.8387	687	0.0705505
44.7678	688	0.0022202	50.7915	688	0.0047375	42.1554	688	0.072443	55.0254	688	0.0371603	65.7566	688	0.236686	48.5176	688	0.0563631	45.2694	688	0.0135785	50.9876	688	0.247228	41.9075	688	0.0700301
44.8331	689	0.00222109	50.8721	689	0.00798888	42.2165	689	0.0650538	55.1039	689	0.0253075	65.8513	689	0.0528908	48.5856	689	0.0565418	45.3326	689	0.0189577	51.063	689	0.0524666	41.9867	689	0.0642967
44.9044	690	0.00217064	50.9447	690	0.00451342	42.2781	690	0.0843095	55.1863	690	0.0115701	65.9432	690	0.212962	48.6537	690	0.0585722	45.4044	690	0.010842	51.1347	690	0.299469	42.0531	690	0.0642969
44.9722	691	0.00216309	51.0192	691	0.00444991	42.345	691	0.0612165	55.2664	691	0.0392557	66.0405	691	0.0565468	48.7274	691	0.05616	45.4762	691	0.0207653	51.2066	691	0.05559	42.1145	691	0.0625901
45.0369	692	0.00215085	51.0942	692	0.00428137	42.4061	692	0.061986	55.3575	692	0.0131148	66.1364	692	0.0747983	48.8021	692	0.0540656	45.5438	692	0.0169026	51.279	692	0.125852	42.1756	692	0.138729
45.1012	693	0.00202816	51.17	693	0.00429607	42.4673	693	0.0619857	55.4515	693	0.0230142	66.2314	693	0.0935671	48.8794	693	0.0540652	45.6124	693	0.015839	51.3512	693	0.0583596	42.2363	693	0.0604879
45.1645	694	0.00198926	51.2427	694	0.00430826	42.5265	694	0.0680515	55.5414	694	0.0105874	66.3233	694	0.0630667	48.9482	694	0.0528795	45.6769	694	0.0225221	51.4214	694	0.089392	42.2942	694	0.0606448
45.2285	695	0.00193544	51.3161	695	0.00668651	42.5863	695	0.0609754	55.6205	695	0.0151329	66.4158	695	0.100112	49.0165	695	0.052027	45.7398	695	0.0117842	51.4921	695	0.0825896	42.3527	695	0.059949
45.2945	696	0.0018292	51.3921	696	0.00419762	42.6458	696	0.0625551	55.6987	696	0.0198771	66.5068	696	0.0483211	49.0872	696	0.138173	45.8023	696	0.0110971	51.5618	696	0.0585281	42.4128	696	0.0592886
45.3617	697	0.00182081	51.4724	697	0.00411867	42.7067	697	0.0594359	55.7785	697	0.0132631	66.6	697	0.201132	49.1555	697	0.050796	45.8719	697	0.0162898	51.6344	697	0.427431	42.4711	697	0.0592712
45.4289	698	0.00192235	51.5453	698	0.0041487	42.7662	698	0.0591584	55.8545	698	0.0175442	66.6898	698	0.0493487	49.222	698	0.049643	45.9392	698	0.0154854	51.7056	698	0.0520175	42.5309	698	0.0592694
45.4954	699	0.00186313	51.6171	699	0.00414726	42.8262	699	0.0591495	55.9361	699	0.0229135	66.7798	699	0.201704	49.2886	699	0.0496425	46.0012	699	0.0106821	51.7751	699	0.223591	42.5906	699	0.0592599
45.5622	700	0.00187709	51.6896	700	0.00423323	42.8858	700	0.0577993	56.0199	700	0.015703	66.872	700	0.0523898	49.3582	700	0.048076	46.0644	700	0.0183744	51.8463	700	0.0490502	42.6503	700	0.0586035
45.6295	701	0.00196714	51.7611	701	0.00432772	42.953	701	0.0578027	56.107	701	0.0371587	66.9648	701	0.12245	49.4277	701	0.0480757	46.1275	701	0.00576079	51.917	701	0.107718	42.7094	701	0.0586363
45.6962	702	0.00207032	51.8327	702	0.0041467	43.0161	702	0.0578189	56.1929	702	0.0155835	67.0567	702	0.952568	49.4946	702	0.0477946	46.1908	702	0.0138033	51.9873	702	0.0511238	42.7694	702	0.0584048
45.7629	703	0.00212279	51.9048	703	0.00416772	43.0761	703	0.0586289	56.2748	703	0.0210237	67.1545	703	0.0455068	49.5633	703	0.0571707	46.2537	703	0.0155329	52.0658	703	0.048403	42.8296	703	0.0602096
45.8309	704	0.00228046	51.9779	704	0.004502	43.1359	704	0.0569608	56.3565	704	0.00910137	67.267	704	0.502849	49.6327	704	0.0465317	46.316	704	0.0146577	52.1407	704	0.317391	42.8887	704	0.0596761
45.8982	705	0.00210766	52.0508	705	0.00419389	43.1952	705	0.0567932	56.4355	705	0.0312403	67.3595	705	0.0514922	49.7019	705	0.0466335	46.3799	705	0.012307	52.2138	705	0.170581	42.9495	705	0.0644108
45.9663	706	0.00203905	52.1248	706	0.00392835	43.2554	706	0.0567816	56.5144	706	0.00870316	67.4525	706	0.18979	49.7703	706	0.0466337	46.4447	706	0.0108526	52.2872	706	0.0474655	43.0099	706	0.0644112
46.037	707	0.00211186	52.1962	707	0.00852969	43.3149	707	0.0561782	56.5946	707	0.0182192	67.5454	707	0.135581	49.8443	707	0.0465991	46.5116	707	0.0183755	52.3587	707	0.301469	43.0786	707	0.0594386
46.1059	708	0.00209052	52.2683	708	0.00379937	43.3744	708	0.0561808	56.675	708	0.00902607	67.6382	708	0.0429078	49.9154	708	0.0963312	46.5744	708	0.00713129	52.4308	708	0.0655723	43.1431	708	0.114561
46.1733	709	0.00212983	52.3405	709	0.00382182	43.4349	709	0.0560053	56.7635	709	0.0108984	67.7316	709	0.386786	49.9892	709	0.045251	46.638	709	0.0226342	52.5096	709	0.0506932	43.203	709	0.055801
46.2409	710	0.00568434	52.4136	710	0.00392655	43.4958	710	0.0605504	56.8474	710	0.013961	67.823	710	0.0474076	50.0596	710	0.0426439	46.7081	710	0.0109124	52.5814	710	0.0958928	43.2634	710	0.0533518
46.3084	711	0.00215435	52.4862	711	0.00390583	43.557	711	0.059755	56.9294	711	0.0373342	67.9173	711	0.0721705	50.1299	711	0.0426438	46.7754	711	0.0142923	52.663	711	0.0406007	43.3254	711	0.0533521
46.3762	712	0.00216344	52.5677	712	0.00363952	43.6175	712	0.0603776	57.0112	712	0.0161553	68.0113	712	0.0482159	50.2003	712	0.0420111	46.8391	712	0.0111771	52.7374	712	0.272159	43.3865	712	0.0524787
46.4459	713	0.00215858	52.6486	713	0.00366229	43.6782	713	0.0603831	57.103	713	0.0255354	68.1073	713	0.0378196	50.2716	713	0.0423038	46.9021	713	0.0209649	52.8108	713	0.0441973	43.449	713	0.107059
46.5139	714	0.00222758	52.7267	714	0.00361607	43.7387	714	0.0553971	57.1903	714	0.0157725	68.2019	714	0.274258	50.3423	714	0.0406132	46.9671	714	0.00792391	52.8841	714	0.174129	43.5098	714	0.0516721
46.58	715	0.00225219	52.8	715	0.00358535	43.7977	715	0.0526059	57.2713	715	0.0236433	68.301	715	0.0434288	50.4117	715	0.0457135	47.0274	715	0.0265708	52.9553	715	0.0465695	43.5694	715	0.0528783
46.6459	716	0.00231246	52.8714	716	0.00281311	43.8572	716	0.0522006	57.3489	716	0.0166237	68.391	716	0.0890072	50.4832	716	0.045354	47.0901	716	0.00768666	53.0267	716	0.106102	43.6294	716	0.0523128
46.7121	717	0.0023179	52.9427	717	0.00340293	43.9167	717	0.0510561	57.4324	717	0.0138533	68.4836	717	0.0790252	50.5505	717	0.0425703	47.1537	717	0.00711112	53.0979	717	0.129013	43.6878	717	0.0529771
46.7781	718	0.00231841	53.0142	718	0.00518705	43.9765	718	0.0510574	57.516	718	0.0154374	68.5789	718	0.129842	50.618	718	0.0425646	47.2156	718	0.0110251	53.175	718	0.0722484	43.7485	718	0.0529804
46.8465	719	0.0023631	53.0857	719	0.00341747	44.0389	719	0.0523299	57.6032	719	0.0262623	68.6737	719	0.176933	50.686	719	0.0386408	47.2779	719	0.0118001	53.2512	719	0.115326	43.8085	719	0.0512328
46.9138	720	0.00233364	53.1571	720	0.00353863	44.1018	720	0.05233	57.6869	720	0.016681	68.7693	720	0.0826523	50.7573	720	0.03864	47.3415	720	0.0156214	53.3255	720	0.0434194	43.8681	720	0.051126
46.9811	721	0.00241624	53.2289	721	0.00340379	44.1623	721	0.0507308	57.7749	721	0.0225999	68.8659	721	0.0417296	50.8238	721	0.0381308	47.4037	721	0.0179076	53.397	721	0.0812536	43.9278	721	0.04946
47.048	722	0.0025068	53.3016	722	0.00335983	44.2217	722	0.098888	57.8522	722	0.0138213	68.9607	722	0.12623	50.8956	722	0.0496638	47.4678	722	0.0112894	53.4686	722	0.059167	43.9901	722	0.0494744
47.1196	723	0.00254702	53.3731	723	0.00334579	44.2811	723	0.0476703	57.9281	723	0.0112251	69.0546	723	0.0394603	50.9647	723	0.0369723	47.529	723	0.0189142	53.541	723	0.0338038	44.0517	723	0.0481897
47.1903	724	0.00258125	53.445	724	0.00338387	44.342	724	0.0498963	58.0037	724	0.0178316	69.1504	724	0.192208	51.041	724	0.035248	47.5931	724	0.0124547	53.6142	724	0.127126	44.1113	724	0.0490199
47.2575	725	0.00272377	53.5178	725	0.00356954	44.4013	725	0.0498961	58.0893	725	0.00693745	69.2496	725	0.0364616	51.1151	725	0.0352478	47.6557	725	0.0215307	53.6853	725	0.036218	44.1755	725	0.0485658
47.3239	726	0.00261781	53.591	726	0.00372459	44.4603	726	0.0520934	58.1833	726	0.0181712	69.3499	726	0.0705193	51.1835	726	0.0346644	47.7177	726	0.0101239	53.7585	726	0.0699345	44.239	726	0.0500059
47.3868	727	0.00245577	53.6717	727	0.00349831	44.5195	727	0.0717034	58.3036	727	0.0256645	69.4447	727	0.0326135	51.2504	727	0.0636193	47.7891	727	0.0249964	53.8328	727	0.0400018	44.2993	727	0.0500095
47.4506	728	0.00235764	53.7489	728	0.00336363	44.5789	728	0.048811	58.4036	728	0.0135987	69.5387	728	0.0326328	51.3186	728	0.0337844	47.8564	728	0.00938451	53.9034	728	0.0343397	44.3594	728	0.0513632
47.5155	729	0.0024025	53.8215	729	0.00322803	44.6388	729	0.0459538	58.4923	729	0.0226292	69.6314	729	0.137474	51.386	729	0.0328315	47.9185	729	0.0100199	53.9766	729	0.163399	44.42	729	0.0482465
47.5792	730	0.00241266	53.8951	730	0.00316257	44.6986	730	0.0459539	58.5744	730	0.0136445	69.7242	730	0.0305228	51.4546	730	0.0328316	47.9808	730	0.0223011	54.0505	730	0.0421419	44.4802	730	0.0460891
47.6433	731	0.00234277	53.9685	731	0.00813566	44.7592	731	0.0436791	58.6554	731	0.0213736	69.8171	731	0.137673	51.523	731	0.0336524	48.0437	731	0.0274576	54.1249	731	0.0915431	44.5401	731	0.0447102
47.7071	732	0.00231634	54.0428	732	0.00316403	44.82	732	0.0883032	58.7353	732	0.0102558	69.9146	732	0.0388675	51.5916	732	0.0352288	48.1072	732	0.0147251	54.1987	732	0.0361845	44.6005	732	0.0447104
47.7753	733	0.00229302	54.1162	733	0.00310818	44.8808	733	0.0416293	58.8137	733	0.02896	70.0097	733	0.0390358	51.6602	733	0.0330833	48.1706	733	0.0112686	54.2755	733	0.0335593	44.661	733	0.0429346
47.8401	734	0.00234402	54.1907	734	0.00299624	44.9409	734	0.0420671	58.8916	734	0.0209633	70.1052	734	0.0607227	51.729	734	0.0306881	48.2342	734	0.0167855	54.3537	734	0.11986	44.7208	734	0.0427734
47.9054	735	0.00236563	54.2644	735	0.00292843	45.002	735	0.0420669	58.9694	735	0.0125632	70.2018	735	0.0280475	51.7978	735	0.0306881	48.2971	735	0.0377212	54.4255	735	0.0313888	44.7821	735	0.0419121
47.9696	736	0.00236401	54.3365	736	0.0029046	45.0606	736	0.0409271	59.0451	736	0.0170666	70.293	736	0.113735	51.8636	736	0.0299609	48.3583	736	0.0248821	54.4968	736	0.222104	44.8402	736	0.0432886
48.0336	737	0.00236788	54.4082	737	0.00305836	45.1212	737	0.0409084	59.1209	737	0.0227325	70.3844	737	0.0298179	51.9306	737	0.02996	48.4193	737	0.0200834	54.5693	737	0.0293446	44.8984	737	0.0401882
48.0978	738	0.00232431	54.4802	738	0.00292182	45.1847	738	0.041504	59.1958	738	0.0134961	70.4865	738	0.055247	51.9979	738	0.0292567	48.4826	738	0.0178629	54.6405	738	0.100447	44.9562	738	0.0395082
48.1598	739	0.00222542	54.5512	739	0.00280033	45.246	739	0.0396763	59.2688	739	0.0153071	70.5797	739	0.0856773	52.0643	739	0.0291742	48.5465	739	0.00753093	54.7115	739	0.028091	45.0149	739	0.0394215
48.2301	740	0.00223566	54.6224	740	0.00281831	45.3051	740	0.0388382	59.3453	740	0.0240382	70.671	740	0.0259669	52.133	740	0.0280281	48.6098	740	0.00646281	54.7841	740	0.0538694	45.0733	740	0.0381947
48.2964	741	0.00220566	54.6934	741	0.00272683	45.3656	741	0.0388386	59.422	741	0.00862156	70.763	741	0.107877	52.2057	741	0.0280281	48.6719	741	0.0142771	54.8545	741	0.0516648	45.1348	741	0.038198
48.3608	742	0.00214469	54.775	742	0.00272411	45.4248	742	0.0384614	59.509	742	0.0118751	70.8551	742	0.0273644	52.2745	742	0.0275374	48.7344	742	0.00698461	54.9271	742	0.032609	45.1952	742	0.0363869
48.4249	743	0.00213469	54.8524	743	0.00274442	45.485	743	0.0384575	59.5857	743	0.0231483	70.9488	743	0.0628206	52.3422	743	0.0275386	48.7973	743	0.0160893	55.0001	743	0.100525	45.2548	743	0.0363864
48.4899	744	0.00229087	54.9246	744	0.00265171	45.5446	744	0.0410989	59.6615	744	0.0222243	71.0411	744	0.0266353	52.4115	744	0.0274263	48.8606	744	0.00600271	55.0705	744	0.0312356	45.3246	744	0.0363745
48.555	745	0.00235752	54.9962	745	0.00252601	45.6048	745	0.0422212	59.737	745	0.0169705	71.134	745	0.0294079	52.4834	745	0.0287207	48.9299	745	0.0237403	55.1431	745	0.0651617	45.3884	745	0.0363593
48.6199	746	0.00212573	55.0677	746	0.00246321	45.6647	746	0.0387083	59.8152	746	0.0111488	71.2293	746	0.128332	52.5525	746	0.0287002	48.9955	746	0.00497807	55.2143	746	0.073644	45.4485	746	0.0360629
48.6839	747	0.00207805	55.1409	747	0.00250323	45.724	747	0.0353225	59.8898	747	0.0137886	71.3226	747	0.0261782	52.6204	747	0.0260529	49.0581	747	0.021507	55.2871	747	0.0265602	45.5089	747	0.0344919
48.749	748	0.00297086	55.2137	748	0.00227267	45.7839	748	0.0353209	59.9637	748	0.0173675	71.4161	748	0.0835525	52.6912	748	0.0260549	49.1202	748	0.00670185	55.3611	748	0.157526	45.5698	748	0.0344924
48.8127	749	0.00201618	55.2861	749	0.00251588	45.8449	749	0.0339381	60.0396	749	0.0139835	71.5084	749	0.0252917	52.7606	749	0.0259971	49.1838	749	0.00749484	55.4398	749	0.0280276	45.6304	749	0.0338027
48.8777	750	0.00197847	55.3591	750	0.00237943	45.9057	750	0.0339658	60.1146	750	0.012255	71.6144	750	0.0446926	52.8301	750	0.0288962	49.2465	750	0.00696997	55.5143	750	0.086721	45.6905	750	0.0448562
48.9421	751	0.00195124	55.431	751	0.00259442	45.9657	751	0.0334726	60.1898	751	0.0161356	71.7086	751	0.030569	52.904	751	0.0287628	49.3101	751	0.00764785	55.5872	751	0.0285903	45.7512	751	0.034918
49.0078	752	0.00189641	55.5041	752	0.00249586	46.0257	752	0.0331915	60.2652	752	0.011531	71.8003	752	0.0243909	52.9752	752	0.0271725	49.3817	752	0.0100875	55.6619	752	0.0269792	45.8122	752	0.0357815
49.0728	753	0.00189228	55.5772	753	0.00224798	46.0872	753	0.0331638	60.3414	753	0.0154155	71.894	753	0.154127	53.0429	753	0.0272297	49.4496	753	0.0125453	55.7344	753	0.0601243	45.8727	753	0.0357815
49.1381	754	0.00182007	55.6506	754	0.0022753	46.1497	754	0.0335584	60.417	754	0.0119164	71.9891	754	0.0406078	53.111	754	0.0264581	49.5125	754	0.00956816	55.8084	754	0.0240072	45.9337	754	0.035887
49.2033	755	0.00193641	55.7251	755	0.00215936	46.2108	755	0.0335676	60.4936	755	0.0317671	72.0838	755	0.034886	53.18	755	0.0249241	49.5782	755	0.025245	55.8812	755	0.171853	45.9967	755	0.0543208
49.269	756	0.00197948	55.7979	756	0.00215857	46.2764	756	0.0318131	60.5757	756	0.0102542	72.1787	756	0.0898735	53.2511	756	0.0249231	49.6413	756	0.0096646	55.9544	756	0.0318137	46.0574	756	0.0325677
49.3366	757	0.00200664	55.8809	757	0.00211808	46.3427	757	0.0314136	60.6527	757	0.016046	72.2708	757	0.0252624	53.3244	757	0.0243033	49.7026	757	0.0198847	56.0263	757	0.114387	46.1166	757	0.031003
49.404	758	0.00198343	55.965	758	0.00605898	46.4023	758	0.0308767	60.7271	758	0.0101363	72.3634	758	0.152364	53.3947	758	0.023953	49.764	758	0.0112301	56.0954	758	0.0267438	46.176	758	0.0306873
49.4671	759	0.00211118	56.0371	759	0.00212318	46.4615	759	0.0297552	60.799	759	0.0115215	72.4575	759	0.0233313	53.4647	759	0.052807	49.8259	759	0.0106095	56.1655	759	0.0859414	46.2358	759	0.0296861
49.5308	760	0.0022231	56.1092	760	0.0021494	46.52	760	0.0297566	60.8716	760	0.0145297	72.5508	760	0.105235	53.5336	760	0.0235444	49.888	760	0.012389	56.2358	760	0.0453234	46.2957	760	0.0296865
49.595	761	0.00216482	56.1819	761	0.00214721	46.5792	761	0.0297	60.9467	761	0.0164355	72.6478	761	0.0247423	53.6021	761	0.0229113	49.9498	761	0.0174061	56.3051	761	0.0312182	46.3561	761	0.029457
49.6591	762	0.00218758	56.2542	762	0.00218238	46.6388	762	0.0297001	61.0191	762	0.00953821	72.7576	762	0.104407	53.6706	762	0.0229115	50.0324	762	0.0131294	56.3754	762	0.106725	46.427	762	0.0294568
49.7243	763	0.00239612	56.3274	763	0.00226698	46.6977	763	0.0294864	61.0926	763	0.0270116	72.8519	763	0.0224622	53.7382	763	0.0222773	50.1111	763	0.00447527	56.4473	763	0.02443	46.4903	763	0.0286902
49.7885	764	0.00221947	56.3993	764	0.00230431	46.7567	764	0.0331422	61.1665	764	0.0189972	72.9478	764	0.0837809	53.8065	764	0.0222769	50.1785	764	0.0267634	56.5389	764	0.140487	46.556	764	0.0288059
49.8524	765	0.00193008	56.4727	765	0.00220527	46.8155	765	0.028395	61.2424	765	0.00933532	73.0427	765	0.0228686	53.8756	765	0.0220658	50.2455	765	0.0179069	56.613	765	0.0269109	46.616	765	0.0285979
49.9178	766	0.00217674	56.5453	766	0.00206142	46.8743	766	0.027496	61.3172	766	0.0269358	73.1387	766	0.0519332	53.9434	766	0.0282051	50.3114	766	0.0184238	56.6863	766	0.0383411	46.6761	766	0.0294253
49.9831	767	0.00226816	56.6182	767	0.00178687	46.9335	767	0.0274961	61.3928	767	0.0106747	73.2367	767	0.0219	54.0113	767	0.0221649	50.3772	767	0.0218052	56.7579	767	0.0254544	46.7348	767	0.0294197
50.0473	768	0.00243866	56.6919	768	0.00197895	46.9926	768	0.029357	61.4669	768	0.0295341	73.3323	768	0.0247588	54.0793	768	0.0213074	50.4433	768	0.00896711	56.8315	768	0.022462	46.7971	768	0.0300237
50.1109	769	0.00257536	56.7675	769	0.00194063	47.0521	769	0.0308371	61.5428	769	0.0176961	73.4285	769	0.0433921	54.1478	769	0.0213077	50.5199	769	0.0151369	56.9027	769	0.086661	46.8557	769	0.0300241
50.1751	770	0.00253393	56.8414	770	0.00190121	47.1119	770	0.0289714	61.6177	770	0.0152797	73.5218	770	0.0195009	54.2159	770	0.0198123	50.5833	770	0.00796302	56.9734	770	0.0265252	46.9177	770	0.0272443
50.2411	771	0.00234918	56.9151	771	0.00186905	47.1718	771	0.0271561	61.6998	771	0.0162263	73.6177	771	0.061997	54.2849	771	0.0230891	50.6461	771	0.0307822	57.0471	771	0.0462224	46.9774	771	0.0269581
50.3066	772	0.00233238	56.9901	772	0.00186025	47.2315	772	0.0271561	61.7791	772	0.0246754	73.7135	772	0.0184103	54.3587	772	0.0192689	50.7094	772	0.00946447	57.1188	772	0.0251091	47.0404	772	0.0264082
50.3701	773	0.00234007	57.0708	773	0.00192556	47.2907	773	0.0257455	61.8543	773	0.022183	73.8188	773	0.0675785	54.4412	773	0.0191351	50.7733	773	0.017713	57.1905	773	0.0214504	47.1014	773	0.0254068
50.4499	774	0.00229177	57.1464	774	0.00188912	47.3592	774	0.0444589	61.9303	774	0.014161	73.9159	774	0.0184515	54.5161	774	0.0191351	50.8373	774	0.00899597	57.2645	774	0.154769	47.1614	774	0.0254079
50.5198	775	0.00226933	57.2199	775	0.00186489	47.4259	775	0.0252045	62.0044	775	0.0139608	74.0107	775	0.0394381	54.5871	775	0.0191661	50.9017	775	0.0249031	57.3371	775	0.0215704	47.2236	775	0.0258859
50.5838	776	0.00223387	57.2939	776	0.00181735	47.4879	776	0.0245399	62.0795	776	0.0243915	74.1052	776	0.0204315	54.6573	776	0.0251196	50.9658	776	0.0142928	57.41	776	0.120479	47.2849	776	0.0255851
50.6493	777	0.00222251	57.3689	777	0.0018195	47.5503	777	0.0245398	62.1567	777	0.0123685	74.2014	777	0.0242996	54.7262	777	0.0184858	51.0296	777	0.0169065	57.4824	777	0.0548963	47.3468	777	0.0253108
50.713	778	0.0022738	57.4409	778	0.00181229	47.6095	778	0.0259359	62.2315	778	0.0253733	74.293	778	0.193993	54.7945	778	0.0182321	51.0914	778	0.012135	57.5543	778	0.0845348	47.4062	778	0.024541
50.7767	779	0.00226621	57.514	779	0.00176435	47.6697	779	0.0248574	62.3061	779	0.0237737	74.3865	779	0.0175879	54.8627	779	0.0182029	51.1739	779	0.0118827	57.6321	779	0.0661976	47.4638	779	0.0240866
50.8404	780	0.00228228	57.5853	780	0.00188393	47.7294	780	0.0251591	62.3794	780	0.0118614	74.4793	780	0.0949144	54.9308	780	0.0184041	51.2457	780	0.012825	57.7047	780	0.0439214	47.535	780	0.0255397
50.9036	781	0.00225006	57.6584	781	0.00182235	47.7882	781	0.0240178	62.4532	781	0.0163236	74.5714	781	0.0266231	54.9984	781	0.0183803	51.3079	781	0.00825392	57.7764	781	0.122294	47.5958	781	0.023184
50.9657	782	0.0022898	57.7318	782	0.00157665	47.8468	782	0.0232906	62.5286	782	0.0291611	74.664	782	0.0212886	55.0674	782	0.0190432	51.3704	782	0.0171505	57.849	782	0.0208424	47.6566	782	0.0231164
51.0282	783	0.00230383	57.8047	783	0.00169071	47.9058	783	0.0232916	62.6136	783	0.0172283	74.7571	783	0.0353685	55.1348	783	0.0190432	51.4339	783	0.01615	57.9197	783	0.0862985	47.7163	783	0.0230892
51.0911	784	0.00233128	57.8772	784	0.00187739	47.9651	784	0.0226972	62.6969	784	0.0242033	74.852	784	0.0161354	55.2034	784	0.0194012	51.4956	784	0.00762325	57.9915	784	0.0178942	47.7754	784	0.0233037
51.1544	785	0.00227551	57.9506	785	0.00206352	48.0256	785	0.0226964	62.7754	785	0.00853337	74.9558	785	0.0662171	55.2712	785	0.0193999	51.5583	785	0.0170237	58.0647	785	0.0452774	47.8348	785	0.0233036
51.2183	786	0.00256841	58.0242	786	0.00206616	48.0852	786	0.0228674	62.8615	786	0.0153977	75.0529	786	0.0164663	55.3393	786	0.0192229	51.6202	786	0.00864844	58.1375	786	0.0175784	47.8947	786	0.0247087
51.2826	787	0.00267259	58.1009	787	0.0020799	48.146	787	0.0230257	62.9376	787	0.0085155	75.1483	787	0.0530392	55.4079	787	0.0172878	51.6831	787	0.0183652	58.2083	787	0.0218636	47.9546	787	0.0249658
51.346	788	0.00234889	58.1801	788	0.00193291	48.2064	788	0.0229937	63.0139	788	0.0310608	75.2474	788	0.0580575	55.4831	788	0.0172864	51.7453	788	0.0119999	58.2809	788	0.0943164	48.015	788	0.0249209
51.409	789	0.00225723	58.255	789	0.00178653	48.2671	789	0.0217629	63.0891	789	0.0164166	75.3435	789	0.0193542	55.554	789	0.016579	51.8081	789	0.0377739	58.3537	789	0.0159817	48.0743	789	0.0223081
51.4721	790	0.00229506	58.3276	790	0.00171409	48.3295	790	0.0217432	63.1657	790	0.0168108	75.44	790	0.110057	55.622	790	0.0166255	51.8714	790	0.0133604	58.4252	790	0.0596246	48.1338	790	0.0223083
51.5413	791	0.00237595	58.4004	791	0.00168352	48.3925	791	0.0214379	63.2429	791	0.0305719	75.5364	791	0.0242921	55.6915	791	0.0159972	51.9348	791	0.0346845	58.5024	791	0.0449721	48.1935	791	0.0216657
51.6092	792	0.00236291	58.4746	792	0.00146272	48.4618	792	0.0214466	63.3168	792	0.0111368	75.6331	792	0.0528555	55.7583	792	0.0157246	51.9975	792	0.0120231	58.5756	792	0.0159889	48.2547	792	0.0241975
51.673	793	0.00240729				48.5271	793	0.0213717	63.393	793	0.0201085	75.7296	793	0.0155228	55.8264	793	0.0157201	52.0609	793	0.0203523	58.6473	793	0.142407	48.3145	793	0.0209973
51.737	794	0.00235066				48.59	794	0.0233205	63.4694	794	0.0140639	75.8253	794	0.0317257	55.8952	794	0.0155462	52.1247	794	0.0133439	58.7322	794	0.0194664	48.3752	794	0.0201602
51.8026	795	0.00234955				48.6508	795	0.0222688	63.5462	795	0.0193766	75.922	795	0.0184418	55.9634	795	0.0198451	52.188	795	0.0191553	58.813	795	0.0511572	48.4362	795	0.0201602
51.8685	796	0.00229764				48.7128	796	0.0224643	63.623	796	0.0327249	76.0249	796	0.0160633	56.0331	796	0.0157121	52.2576	796	0.0174278	58.8912	796	0.0173376	48.4964	796	0.0201225
51.9344	797	0.00231964				48.7746	797	0.022468	63.7009	797	0.0217235	76.1228	797	0.104199	56.1029	797	0.0157681	52.3291	797	0.0371345	58.9636	797	0.0183176	48.5571	797	0.0248681
52.0004	798	0.00228831				48.8371	798	0.0197436	63.7894	798	0.0309544	76.2246	798	0.0145875	56.1713	798	0.0157682	52.3934	798	0.0221148	59.0376	798	0.0339242	48.6268	798	0.0193687
52.0636	799	0.00227659				48.8965	799	0.0220311	63.8812	799	0.027239	76.3238	799	0.0780468	56.2408	799	0.0152429	52.4586	799	0.0145109	59.1097	799	0.0209101	48.6879	799	0.0191349
52.1279	800	0.00237665				48.9572	800	0.019761	63.9654	800	0.0152511	76.421	800	0.017155	56.3089	800	0.0152322	52.5329	800	0.0136126	59.1809	800	0.156432	48.7483	800	0.0191104
52.1919	801	0.00239655				49.0175	801	0.0189494	64.0416	801	0.0228714	76.5245	801	0.0344564	56.3754	801	0.0181159	52.5976	801	0.0111376	59.253	801	0.0172125	48.8068	801	0.0189257
52.2548	802	0.00237407				49.0779	802	0.0189497	64.1152	802	0.0196159	76.6222	802	0.0368047	56.4443	802	0.0148066	52.6626	802	0.0287175	59.3238	802	0.0755861	48.8661	802	0.0189261
52.3195	803	0.00237133				49.1368	803	0.0182262	64.1898	803	0.0133022	76.7139	803	0.0152007	56.5208	803	0.0145249	52.7266	803	0.0120564	59.3951	803	0.0160543	48.9262	803	0.0183684
52.3819	804	0.00234431				49.1969	804	0.0182264	64.2639	804	0.0166117	76.8082	804	0.0938935	56.5923	804	0.014525	52.7898	804	0.00935611	59.4658	804	0.0727175	48.9856	804	0.0183681
52.4458	805	0.00244369				49.258	805	0.0179018	64.338	805	0.012236	76.9041	805	0.0499899	56.6632	805	0.0144602	52.854	805	0.0333727	59.539	805	0.0154596	49.0457	805	0.0180954
52.5081	806	0.0024548				49.3186	806	0.0297925	64.4137	806	0.0235002	77.0035	806	0.0228694	56.7307	806	0.0144608	52.9168	806	0.0113585	59.612	806	0.0809515	49.1055	806	0.0182234
52.5713	807	0.00248851				49.3792	807	0.0180429	64.4879	807	0.0112559	77.1069	807	0.0694979	56.7978	807	0.0153141	52.9789	807	0.0336754	59.6836	807	0.0159731	49.1657	807	0.0176987
52.6411	808	0.00260148				49.4394	808	0.0178196	64.563	808	0.0284155	77.2154	808	0.0139818	56.8676	808	0.0148569	53.0414	808	0.00880312	59.756	808	0.0742668	49.2252	808	0.0174397
52.7154	809	0.00254961				49.5004	809	0.0178197	64.6405	809	0.0121238	77.3135	809	0.0496566	56.9345	809	0.0147544	53.1059	809	0.0340592	59.8406	809	0.0383542	49.2847	809	0.0174369
52.7816	810	0.00244819				49.5648	810	0.0172363	64.7166	810	0.0258001	77.4075	810	0.013851	57.0024	810	0.0137769	53.1693	810	0.0177845	59.9224	810	0.017712	49.3453	810	0.0179715
52.8456	811	0.00226327				49.6314	811	0.0195817	64.7934	811	0.00785538	77.5021	811	0.0423231	57.0693	811	0.0137818	53.2323	811	0.0134829	60.0011	811	0.0875154	49.4043	811	0.0179726
52.9117	812	0.00222159				49.6965	812	0.0170263	64.8692	812	0.0214374	77.597	812	0.0170064	57.1367	812	0.013479	53.2958	812	0.0181932	60.0796	812	0.0146777	49.4653	812	0.019039
52.9766	813	0.00254377				49.7582	813	0.017591	64.9455	813	0.012959	77.6897	813	0.0138667	57.2051	813	0.0144923	53.3613	813	0.0199737	60.1556	813	0.0407167	49.5246	813	0.0167455
53.0414	814	0.00238066				49.8204	814	0.0175909	65.0296	814	0.00599846	77.7903	814	0.056173	57.2734	814	0.0144566	53.4284	814	0.0111492	60.2286	814	0.0358672	49.5848	814	0.0166304
53.108	815	0.00230195				49.8822	815	0.0178145	65.1134	815	0.0349913	77.8907	815	0.0132611	57.3417	815	0.0139813	53.4939	815	0.0509654	60.3012	815	0.0140445	49.6448	815	0.0165575
53.1738	816	0.00213704				49.9441	816	0.0352137	65.1969	816	0.0128665	77.991	816	0.0422571	57.4101	816	0.0139796	53.5583	816	0.0173359	60.3754	816	0.112166	49.708	816	0.0165602
53.239	817	0.00207324				50.0065	817	0.0158957	65.2789	817	0.0191852	78.0866	817	0.0131288	57.4808	817	0.0129146	53.622	817	0.0144701	60.4482	817	0.0177285	49.772	817	0.0160919
53.3054	818	0.00198963				50.0681	818	0.0158103	65.3635	818	0.0184886	78.1829	818	0.0168943	57.5484	818	0.0147996	53.6869	818	0.0170464	60.5233	818	0.0341046	49.8322	818	0.0158234
53.3707	819	0.00190077				50.1303	819	0.0158103	65.4478	819	0.0265643	78.2953	819	0.0247095	57.6167	819	0.0145583	53.7507	819	0.027082	60.5969	819	0.048574	49.8939	819	0.015764
53.4348	820	0.00187337				50.1916	820	0.0161884	65.5239	820	0.0324332	78.3982	820	0.014819	57.691	820	0.0152325	53.8122	820	0.0157084	60.6696	820	0.0372125	49.9527	820	0.0160773
53.4983	821	0.00180113				50.2522	821	0.0159607	65.6052	821	0.0405172	78.4904	821	0.0652286	57.7652	821	0.0152315	53.875	821	0.0351405	60.7401	821	0.0573733	50.0142	821	0.0159469
53.5613	822	0.00170014				50.3127	822	0.0168768	65.6854	822	0.0134985	78.5838	822	0.0134555	57.8354	822	0.012796	53.9373	822	0.0265697	60.8116	822	0.018494	50.0743	822	0.0153136
53.6253	823	0.00171536				50.3746	823	0.0152247	65.7676	823	0.0317997	78.6803	823	0.0613043	57.9051	823	0.0127961	54.0001	823	0.0148194	60.8846	823	0.0967252	50.1353	823	0.0152305
53.6898	824	0.00181204				50.4355	824	0.015017	65.8435	824	0.019617	78.7752	824	0.0153212	57.9738	824	0.0128712	54.0634	824	0.0226475	60.9613	824	0.0157024	50.1945	824	0.0147942
53.7554	825	0.00182817				50.4965	825	0.0150176	65.9172	825	0.0150076	78.8692	825	0.0395989	58.0434	825	0.0128712	54.1265	825	0.0162283	61.04	825	0.0970963	50.2545	825	0.0147957
53.8244	826	0.00174924				50.5575	826	0.015956	65.9924	826	0.011526	78.963	826	0.0154259	58.1109	826	0.0130235	54.1897	826	0.0378125	61.1122	826	0.0129907	50.3157	826	0.0148387
53.8924	827	0.00183459				50.6184	827	0.0159558	66.0688	827	0.0208719	79.0617	827	0.0378788	58.1788	827	0.0182711	54.2525	827	0.016601	61.1829	827	0.0445842	50.3763	827	0.0148386
53.9577	828	0.00218072				50.6852	828	0.0163944	66.1493	828	0.0387732	79.1541	828	0.0451797	58.2451	828	0.0125877	54.3159	828	0.0233852	61.2553	828	0.0148612	50.4356	828	0.0149905
54.0241	829	0.00214389				50.7504	829	0.0165784	66.2243	829	0.0256364	79.2502	829	0.0182774	58.3117	829	0.0126261	54.3781	829	0.0208232	61.3268	829	0.0320308	50.4983	829	0.0155228
54.0902	830	0.00195065				50.8129	830	0.0160435	66.2988	830	0.0263845	79.3609	830	0.142455	58.3783	830	0.0126261	54.4405	830	0.0278863	61.3974	830	0.0144779	50.5573	830	0.0148067
54.1562	831	0.00194148				50.8743	831	0.0153335	66.3808	831	0.0200253	79.4662	831	0.028048	58.4476	831	0.01253	54.5146	831	0.0167015	61.4678	831	0.0140433	50.6177	831	0.0142926
54.2223	832	0.00197191				50.9354	832	0.0153303	66.4562	832	0.0335477	79.5632	832	0.0215841	58.5163	832	0.0152107	54.5803	832	0.0260474	61.5404	832	0.041316	50.6789	832	0.0142927
54.2879	833	0.00191756				50.9968	833	0.0146824	66.5407	833	0.0159416	79.6571	833	0.055584	58.5844	833	0.0123461	54.6428	833	0.0196262	61.6127	833	0.0133163	50.7394	833	0.0142248
54.3544	834	0.00194329				51.0581	834	0.0147029	66.6181	834	0.033909	79.7544	834	0.0133883	58.6547	834	0.0124091	54.706	834	0.0286766	61.684	834	0.0617827	50.8041	834	0.0147417
54.4207	835	0.00194325				51.1197	835	0.0143303	66.6971	835	0.0157043	79.8485	835	0.0562527	58.7222	835	0.0124091	54.7702	835	0.0142998	61.7575	835	0.0129167	50.8678	835	0.0146248
54.4874	836	0.00183718				51.1816	836	0.0140605	66.7789	836	0.0523591	79.9501	836	0.0133266	58.7962	836	0.0126522	54.8343	836	0.0323709	61.83	836	0.0493077	50.9313	836	0.0143839
54.5526	837	0.0018582				51.2431	837	0.0140325	66.8594	837	0.0148274	80.05	837	0.0445156	58.8696	837	0.0273648	54.8986	837	0.0213664	61.9022	837	0.0139088	50.9928	837	0.0143838
54.6174	838	0.00186954				51.3061	838	0.0136779	66.9502	838	0.0237042	80.148	838	0.10482	58.939	838	0.0129757	54.9621	838	0.0333903	61.9744	838	0.0231274	51.053	838	0.014039
54.6837	839	0.00187919				51.366	839	0.0136798	67.0416	839	0.010494	80.2461	839	0.0134999	59.0074	839	0.0126835	55.0271	839	0.0364663	62.0598	839	0.0308334	51.1168	839	0.0202573
54.7501	840	0.00194865				51.4267	840	0.0134432	67.1196	840	0.0275394	80.3492	840	0.0829248	59.0765	840	0.0126836	55.0911	840	0.0415442	62.1357	840	0.0123186	51.1774	840	0.0155524
54.8154	841	0.0019089				51.486	841	0.0143559	67.2007	841	0.0102076	80.4563	841	0.0204055	59.1437	841	0.0127733	55.1532	841	0.0432761	62.2057	841	0.104247	51.2369	841	0.0146608
54.8852	842	0.00190221				51.5455	842	0.0136125	67.2877	842	0.0209236	80.5624	842	0.0273964	59.2103	842	0.0127715	55.216	842	0.0289296	62.2749	842	0.0235888	51.2969	842	0.014495
54.953	843	0.00190299				51.6056	843	0.0132837	67.3782	843	0.0220161	80.6599	843	0.0286846	59.2791	843	0.050299	55.2786	843	0.0379486	62.3459	843	0.0158367	51.3569	843	0.0130793
55.0159	844	0.0020306				51.6657	844	0.0132838	67.4603	844	0.0253782	80.7559	844	0.028546	59.3458	844	0.0126685	55.3409	844	0.0156641	62.4156	844	0.129602	51.4176	844	0.013082
55.081	845	0.00198919				51.7248	845	0.0133149	67.5363	845	0.00745927	80.8577	845	0.0294549	59.4131	845	0.0122687	55.4035	845	0.0295511	62.4902	845	0.0124187	51.4764	845	0.0130413
55.1452	846	0.00194085				51.7883	846	0.0133148	67.6132	846	0.0266435	80.9565	846	0.0504109	59.4807	846	0.0122696	55.466	846	0.0319926	62.5644	846	0.0476493	51.5375	846	0.0130313
55.2109	847	0.00199587				51.8516	847	0.0135377	67.6875	847	0.0125109	81.0523	847	0.0119936	59.5481	847	0.0117967	55.5279	847	0.0300128	62.6382	847	0.0120936	51.5978	847	0.0131512
55.2767	848	0.00199221				51.914	848	0.0197652	67.7653	848	0.021053	81.1473	848	0.0997829	59.6153	848	0.0117967	55.5961	848	0.0438226	62.7118	848	0.0802254	51.657	848	0.0131558
55.3411	849	0.00202594				51.9751	849	0.0137983	67.846	849	0.0245941	81.2456	849	0.0127341	59.6968	849	0.0123433	55.6665	849	0.0524438	62.785	849	0.0203741	51.7181	849	0.0131898
55.4066	850	0.0021403				52.0358	850	0.01428	67.9353	850	0.0427918	81.342	850	0.033581	59.7678	850	0.0403555	55.7332	850	0.0540195	62.8592	850	0.0152724	51.7786	850	0.0134035
55.4718	851	0.00214944				52.0972	851	0.01428	68.024	851	0.0224219	81.4383	851	0.0177626	59.8372	851	0.0132034	55.7992	851	0.0524213	62.9332	851	0.16598	51.8394	851	0.0133327
55.5353	852	0.0019621				52.1596	852	0.0140422	68.1393	852	0.0252333	81.5427	852	0.0121399	59.9116	852	0.01358	55.8653	852	0.0274901	63.0066	852	0.0119106	51.9068	852	0.0130787
55.5993	853	0.00190824				52.2208	853	0.0161958	68.2817	853	0.0158198	81.6608	853	0.0357982	59.9836	853	0.01358	55.9312	853	0.0360697	63.0811	853	0.026943	51.9772	853	0.0130786
55.6638	854	0.00193125				52.2826	854	0.0130165	68.4031	854	0.0229156	81.7645	854	0.0118459	60.0526	854	0.0129539	55.9969	854	0.0302049	63.1648	854	0.0156288	52.0427	854	0.0129002
55.7272	855	0.00192683				52.3459	855	0.0128648	68.4831	855	0.0139049	81.869	855	0.0259993	60.1211	855	0.0120946	56.0632	855	0.0224051	63.24	855	0.0123177	52.1053	855	0.0200083
55.7925	856	0.00188876				52.4074	856	0.0128647	68.5583	856	0.0246464	81.9777	856	0.0122118	60.1894	856	0.0120338	56.1295	856	0.0348427	63.3136	856	0.10464	52.1676	856	0.0130137
55.8581	857	0.00189174				52.4687	857	0.0130511	68.6351	857	0.0118356	82.0831	857	0.0112378	60.2585	857	0.0119477	56.195	857	0.0830564	63.3881	857	0.0143176	52.2302	857	0.0128467
55.9243	858	0.00195764				52.5297	858	0.0133186	68.7119	858	0.026293	82.1808	858	0.0754735	60.327	858	0.0119505	56.2614	858	0.0543304	63.4616	858	0.033826	52.2919	858	0.0128468
55.9961	859	0.00193931				52.5915	859	0.0127702	68.7886	859	0.0150026	82.2799	859	0.0126402	60.3961	859	0.0119859	56.3275	859	0.040407	63.5345	859	0.0121242	52.3531	859	0.0132251
56.064	860	0.00192953				52.6531	860	0.0128349	68.865	860	0.0326677	82.3788	860	0.0198374	60.4675	860	0.0111486	56.3938	860	0.0321543	63.6096	860	0.0195832	52.4136	860	0.0387594
56.1295	861	0.00188619				52.7138	861	0.0128344	68.9419	861	0.015107	82.4745	861	0.0237036	60.5376	861	0.0111455	56.4605	861	0.0550031	63.6836	861	0.0236342	52.4752	861	0.0128983
56.1924	862	0.00190882				52.7739	862	0.0142059	69.0167	862	0.0180815	82.5702	862	0.0221889	60.6049	862	0.0109076	56.5235	862	0.037617	63.7565	862	0.0160327	52.5423	862	0.0128606
56.2571	863	0.00192707				52.833	863	0.0127524	69.094	863	0.0112069	82.6738	863	0.0294641	60.6723	863	0.0109022	56.5859	863	0.0273007	63.8279	863	0.054653	52.6026	863	0.0128389
56.3208	864	0.00190963				52.8972	864	0.0129409	69.1685	864	0.0113493	82.7761	864	0.0125368	60.7396	864	0.0111106	56.6473	864	0.033731	63.8983	864	0.0108287	52.663	864	0.0143869
56.3837	865	0.00189314				52.9597	865	0.0127942	69.2446	865	0.0232887	82.8712	865	0.0467082	60.808	865	0.0110724	56.7217	865	0.0496511	63.969	865	0.0405781	52.7225	865	0.0143801
56.4505	866	0.00192398				53.0209	866	0.0130919	69.3214	866	0.0267288	82.9641	866	0.0107602	60.8766	866	0.0109861	56.7912	866	0.0340009	64.0413	866	0.0104476	52.7829	866	0.0139139
56.5151	867	0.00429967				53.0808	867	0.0130937	69.4339	867	0.0213941	83.0562	867	0.0269692	60.9443	867	0.0109861	56.8531	867	0.0380702	64.1142	867	0.0777734	52.8419	867	0.0139139
56.5791	868	0.00195156				53.1407	868	0.0128906	69.5715	868	0.0246942	83.154	868	0.0106051	61.016	868	0.010447	56.9157	868	0.0598983	64.187	868	0.0116691	52.9019	868	0.0130946
56.6434	869	0.00207837				53.2001	869	0.0128887	69.7277	869	0.0220973	83.2518	869	0.0268588	61.0894	869	0.0104479	56.9789	869	0.0401047	64.2684	869	0.0392523	52.9631	869	0.0131261
56.7077	870	0.00214237				53.2605	870	0.0125426	69.8479	870	0.0560907	83.3463	870	0.021009	61.1564	870	0.010359	57.0432	870	0.093061	64.3438	870	0.0151563	53.0287	870	0.0130644
56.7723	871	0.00212284				53.3206	871	0.0125492	69.972	871	0.0181815	83.4456	871	0.0175491	61.223	871	0.0105421	57.107	871	0.0191196	64.4173	871	0.0101053	53.0915	871	0.0126834
56.837	872	0.0019717				53.3813	872	0.0125742	70.1023	872	0.0220486	83.5428	872	0.0513062	61.2917	872	0.0105237	57.1719	872	0.0389753	64.4917	872	0.049617	53.1524	872	0.0126599
56.9007	873	0.00191799				53.4411	873	0.0127085	70.1972	873	0.0288305	83.6364	873	0.00963761	61.3596	873	0.010039	57.2362	873	0.0466321	64.5645	873	0.0106645	53.2136	873	0.0126169
56.9655	874	0.00194934				53.5018	874	0.012571	70.2841	874	0.0278357	83.7513	874	0.0634876	61.4278	874	0.0100401	57.2996	874	0.0312455	64.6385	874	0.0262812	53.2744	874	0.0126309
57.0298	875	0.00204489				53.5634	875	0.0130182	70.37	875	0.0437257	83.86	875	0.00900675	61.4963	875	0.00951782	57.3624	875	0.0332948	64.7111	875	0.0157006	53.3352	875	0.0124339
57.1054	876	0.00204036				53.6234	876	0.013018	70.4563	876	0.0256304	83.954	876	0.0303413	61.5647	876	0.00926201	57.426	876	0.0769973	64.7838	876	0.0104376	53.3966	876	0.0128411
57.1737	877	0.00202029				53.6835	877	0.0140533	70.5396	877	0.0254552	84.0499	877	0.00875953	61.633	877	0.00925084	57.4896	877	0.0312432	64.8569	877	0.0529738	53.4577	877	0.0124286
57.2383	878	0.00199137				53.7448	878	0.0133603	70.6238	878	0.0603509	84.1424	878	0.0145016	61.7034	878	0.00901347	57.554	878	0.0642038	64.9298	878	0.00952214	53.519	878	0.0121031
57.3045	879	0.00211588				53.8058	879	0.0129014	70.7073	879	0.0314612	84.2366	879	0.0132425	61.772	879	0.00901842	57.6181	879	0.0477582	65.0036	879	0.0656773	53.5808	879	0.0121027
57.3701	880	0.00223894				53.8678	880	0.0121657	70.7964	880	0.0390608	84.3323	880	0.00801207	61.8416	880	0.00922936	57.6825	880	0.0466163	65.0771	880	0.0155478	53.6412	880	0.012014
57.4356	881	0.00230066				53.9278	881	0.0121661	70.8869	881	0.0216908	84.4281	881	0.0223493	61.9111	881	0.00927152	57.7485	881	0.042672	65.1526	881	0.0210566	53.7036	881	0.0124616
57.5019	882	0.00223934				53.9922	882	0.0118737	70.969	882	0.0320187	84.5234	882	0.0116581	61.9793	882	0.00927196	57.8185	882	0.0623667	65.2266	882	0.0198774	53.7688	882	0.0119226
57.5662	883	0.00221319				54.0548	883	0.0132172	71.0438	883	0.0215524	84.6166	883	0.0128711	62.0474	883	0.00875215	57.897	883	0.0284135	65.2996	883	0.0326737	53.8277	883	0.0121375
57.6307	884	0.00232584				54.1179	884	0.0116598	71.118	884	0.0224743	84.7089	884	0.0209197	62.1191	884	0.00875132	57.9608	884	0.0523492	65.3876	884	0.0186184	53.8874	884	0.011617
57.6943	885	0.00234298				54.1776	885	0.0113847	71.2014	885	0.0349119	84.8022	885	0.00801857	62.1897	885	0.00824684	58.0227	885	0.0507343	65.4626	885	0.021086	53.9465	885	0.0115518
57.759	886	0.002378				54.237	886	0.011385	71.2854	886	0.0214572	84.9091	886	0.0485148	62.2572	886	0.00823799	58.0862	886	0.0552776	65.5351	886	0.0284747	54.0077	886	0.0114648
57.8228	887	0.00228283				54.2972	887	0.011327	71.3748	887	0.0129433	85.0035	887	0.00797054	62.3247	887	0.00885673	58.1478	887	0.042812	65.6065	887	0.00793459	54.068	887	0.0112329
57.8868	888	0.00235708				54.3601	888	0.0113271	71.4569	888	0.0453294	85.0939	888	0.0277241	62.3922	888	0.00885671	58.211	888	0.0555718	65.6778	888	0.0328246	54.1302	888	0.011226
57.9516	889	0.00235839				54.4195	889	0.0114272	71.5422	889	0.00877952	85.1861	889	0.0126414	62.4613	889	0.00901494	58.2743	889	0.0382355	65.7511	889	0.0385008	54.193	889	0.0111428
58.0163	890	0.00230307				54.4785	890	0.0156286	71.6176	890	0.0404276	85.2847	890	0.00777902	62.5292	890	0.00901089	58.3372	890	0.134261	65.8253	890	0.00789132	54.2526	890	0.0111433
58.0804	891	0.00242886				54.5371	891	0.0110383	71.6924	891	0.0108517	85.3784	891	0.0326253	62.5965	891	0.00774788	58.4105	891	0.0357338	65.8966	891	0.0281459	54.3121	891	0.0113667
58.1448	892	0.0023935				54.5961	892	0.010579	71.7669	892	0.0364322	85.472	892	0.00764768	62.6638	892	0.00750198	58.4869	892	0.0624009	65.97	892	0.00751984	54.3732	892	0.0187796
58.2172	893	0.00225125				54.6573	893	0.0105791	71.8485	893	0.0495627	85.5649	893	0.0214354	62.7319	893	0.00750197	58.5849	893	0.0368086	66.044	893	0.0234753	54.4333	893	0.0122717
58.2838	894	0.00224638				54.7173	894	0.0105809	71.9315	894	0.0137483	85.6583	894	0.00697195	62.8008	894	0.00734998	58.6748	894	0.0236251	66.1171	894	0.0104293	54.4935	894	0.0109971
58.3495	895	0.00221741				54.7778	895	0.0267792	72.0108	895	0.0457971	85.7528	895	0.0134042	62.87	895	0.0074566	58.7638	895	0.142634	66.1888	895	0.00880662	54.5543	895	0.010997
58.4142	896	0.00231766				54.8379	896	0.0106219	72.0879	896	0.0282871	85.8457	896	0.15635	62.9382	896	0.00725009	58.8443	896	0.0707653	66.2615	896	0.10201	54.6144	896	0.010533
58.4826	897	0.00242584				54.8985	897	0.0104912	72.1638	897	0.0322091	85.9373	897	0.00995288	63.0063	897	0.00736051	58.9253	897	0.139577	66.3358	897	0.00694813	54.6756	897	0.0182762
58.5473	898	0.00239202				54.9595	898	0.0104913	72.24	898	0.0151516	86.04	898	0.0923579	63.0747	898	0.00736051	59.0104	898	0.0508998	66.408	898	0.0483393	54.7361	898	0.0101735
58.6109	899	0.00239166				55.0209	899	0.0105273	72.3145	899	0.0256526	86.1436	899	0.0230977	63.1439	899	0.00718736	59.0787	899	0.101341	66.4944	899	0.00806449	54.7971	899	0.00971193
58.6748	900	0.00251502				55.0819	900	0.0146706	72.39	900	0.0119567	86.2488	900	0.00994953	63.2235	900	0.0090923	59.1454	900	0.0522741	66.5767	900	0.0146668	54.8583	900	0.00971182
58.7398	901	0.00253968				55.1513	901	0.0109978	72.4667	901	0.0185056	86.3455	901	0.0149321	63.3005	901	0.00678107	59.2117	901	0.0731685	66.6547	901	0.133161	54.9187	901	0.00973336
58.8049	902	0.00261612				55.2174	902	0.0101742	72.5436	902	0.0191288	86.4417	902	0.00653286	63.3737	902	0.00659906	59.2775	902	0.106477	66.7304	902	0.00663196	54.9803	902	0.0132812
58.8702	903	0.00266401				55.2813	903	0.0101743	72.619	903	0.0376252	86.536	903	0.0424071	63.4476	903	0.00659924	59.3427	903	0.078927	66.8049	903	0.0772977	55.0411	903	0.00985535
58.9349	904	0.00273132				55.3434	904	0.00975939	72.6969	904	0.0386953	86.6277	904	0.00646812	63.523	904	0.00654062	59.4038	904	0.0826977	66.878	904	0.00714706	55.0994	904	0.00969638
58.9996	905	0.00267685				55.4057	905	0.00965853	72.7751	905	0.0128118	86.7168	905	0.0212615	63.6141	905	0.00653862	59.4708	905	0.0820451	66.9516	905	0.0364353	55.1593	905	0.00933783
59.0643	906	0.00275771				55.4676	906	0.0109708	72.8509	906	0.0274129	86.8093	906	0.0111953	63.7002	906	0.00673643	59.5369	906	0.0737829	67.0245	906	0.0256273	55.2192	906	0.00899816
59.1277	907	0.00278631				55.5294	907	0.00925539	72.9261	907	0.0181753	86.912	907	0.0213986	63.7756	907	0.00637708	59.6013	907	0.0299625	67.0988	907	0.0327399	55.2831	907	0.00899886
59.193	908	0.00284917				55.5922	908	0.00904523	73.0162	908	0.020595	87.0063	908	0.00897743	63.8442	908	0.00624407	59.6736	908	0.0578163	67.1717	908	0.0216747	55.3443	908	0.00895243
59.2587	909	0.00288626				55.6548	909	0.00904498	73.0971	909	0.02427	87.1005	909	0.0292855	63.9122	909	0.00624369	59.7402	909	0.0678425	67.2448	909	0.00707815	55.4036	909	0.00895238
59.3283	910	0.00299813				55.7165	910	0.00879694	73.1761	910	0.0211511	87.1989	910	0.00664707	63.9803	910	0.0061361	59.8033	910	0.062194	67.3165	910	0.0172544	55.4634	910	0.00893086
59.395	911	0.00328277				55.7784	911	0.00879694	73.258	911	0.028446	87.2942	911	0.0439447	64.0502	911	0.00613601	59.8658	911	0.067173	67.3899	911	0.00732608	55.522	911	0.00899798
59.4583	912	0.00320751				55.8409	912	0.00861907	73.3484	912	0.0114408	87.3867	912	0.00647101	64.1191	912	0.00616135	59.929	912	0.0488216	67.4607	912	0.0134216	55.582	912	0.00845099
59.5216	913	0.00296761				55.9034	913	0.00884097	73.4289	913	0.0132637	87.4777	913	0.0190014	64.1881	913	0.00733417	59.9929	913	0.0723997	67.5325	913	0.0294244	55.6419	913	0.00829724
59.5847	914	0.00406025				55.9661	914	0.008361	73.5088	914	0.036317	87.5697	914	0.00621071	64.2565	914	0.00623689	60.062	914	0.0269011	67.6244	914	0.0083225	55.7023	914	0.00829171
59.6496	915	0.00301696				56.0285	915	0.00867981	73.5948	915	0.0179548	87.6636	915	0.00917173	64.3301	915	0.00648737	60.1428	915	0.0972213	67.7049	915	0.0611274	55.7621	915	0.00789674
59.7133	916	0.00314818				56.0916	916	0.00868019	73.6785	916	0.0405008	87.7573	916	0.015425	64.4074	916	0.00648686	60.2124	916	0.0652658	67.7783	916	0.006389	55.8221	916	0.00789664
59.777	917	0.00321228				56.1548	917	0.00862617	73.7562	917	0.0383277	87.8484	917	0.00603251	64.4787	917	0.00619219	60.2783	917	0.0578596	67.8514	917	0.0282644	55.8826	917	0.00795205
59.8406	918	0.00329047				56.2211	918	0.00862695	73.8423	918	0.0522851	87.9428	918	0.0281537	64.5492	918	0.0059804	60.3439	918	0.0611889	67.9244	918	0.00618798	55.9422	918	0.00872321
59.9042	919	0.0033265				56.2876	919	0.00815925	73.952	919	0.0487992	88.0458	919	0.00629966	64.6205	919	0.00596981	60.4096	919	0.052484	67.9983	919	0.0249929	56.0043	919	0.00867723
59.9694	920	0.0032677				56.3524	920	0.00786931	74.0402	920	0.031894	88.1448	920	0.0163056	64.6924	920	0.00668005	60.4736	920	0.127087	68.0722	920	0.0276526	56.0654	920	0.00818623
60.0348	921	0.00330476				56.4128	921	0.00770306	74.1369	921	0.0275939	88.2472	921	0.00701189	64.7626	921	0.00668173	60.5398	921	0.0413314	68.1471	921	0.00599092	56.126	921	0.00818715
60.0994	922	0.00326744				56.4748	922	0.00752591	74.2296	922	0.022707	88.3448	922	0.0144767	64.8316	922	0.00666494	60.6054	922	0.0451258	68.2212	922	0.0268672	56.1865	922	0.00755632
60.1656	923	0.00336929				56.5365	923	0.00752666	74.3205	923	0.0505078	88.4452	923	0.0651822	64.9026	923	0.00597897	60.6771	923	0.0452713	68.2997	923	0.00580615	56.2473	923	0.00804532
60.2301	924	0.00346408				56.5991	924	0.00730838	74.4079	924	0.014314	88.5463	924	0.00722477	64.9733	924	0.00597904	60.7467	924	0.0755392	68.3744	924	0.0163825	56.3085	924	0.00750202
60.2927	925	0.00343627				56.6597	925	0.00850568	74.4921	925	0.0116402	88.6449	925	0.0833311	65.0414	925	0.00593717	60.8122	925	0.0660177	68.4468	925	0.00681451	56.3748	925	0.00731734
60.3564	926	0.00350658				56.7208	926	0.00735595	74.5731	926	0.0208754	88.7466	926	0.0125713	65.1091	926	0.00593673	60.8795	926	0.0357405	68.5207	926	0.00888007	56.4365	926	0.00715146
60.4362	927	0.00360277				56.7812	927	0.00715414	74.6604	927	0.020395	88.8388	927	0.00968554	65.1762	927	0.00568232	60.9451	927	0.0608058	68.5931	927	0.0206176	56.496	927	0.00693452
60.5063	928	0.003809				56.8417	928	0.0071587	74.7431	928	0.00916983	88.9325	928	0.0369936	65.2451	928	0.00567644	61.0103	928	0.0246065	68.6659	928	0.00830845	56.5552	928	0.0068898
60.5689	929	0.00386959				56.9026	929	0.00699457	74.8237	929	0.0386429	89.0285	929	0.00604185	65.3134	929	0.00561571	61.0762	929	0.0422888	68.7472	929	0.01825	56.6141	929	0.00675178
60.6321	930	0.00396938				56.9638	930	0.0069946	74.9036	930	0.00970756	89.1222	930	0.0262433	65.3818	930	0.00561573	61.1412	930	0.0297816	68.8214	930	0.00642153	56.6733	930	0.0067518
60.6967	931	0.00409724				57.0245	931	0.0073638	74.9916	931	0.033751	89.2172	931	0.00606467	65.4597	931	0.00579497	61.2138	931	0.020629	68.894	931	0.0103239	56.7322	931	0.00674104
60.7615	932	0.00436283				57.0856	932	0.00715574	75.0705	932	0.0222449	89.3129	932	0.00787535	65.5363	932	0.00580009	61.2793	932	0.0860152	68.967	932	0.00728626	56.7925	932	0.00674165
60.8246	933	0.0046287				57.1468	933	0.00748217	75.1457	933	0.0178201	89.417	933	0.0123288	65.6082	933	0.00574287	61.3444	933	0.0364492	69.04	933	0.00533652	56.8514	933	0.00676687
60.8905	934	0.00434723				57.208	934	0.00665677	75.228	934	0.0158187	89.508	934	0.00588435	65.6803	934	0.00543877	61.4097	934	0.0393374	69.1127	934	0.0192395	56.9111	934	0.00717165
60.9555	935	0.00426522				57.2692	935	0.00665673	75.3062	935	0.0138405	89.5991	935	0.0385448	65.7524	935	0.00543902	61.4761	935	0.0609166	69.1847	935	0.00545711	56.9719	935	0.00651084
61.0205	936	0.00436864				57.3427	936	0.00654906	75.3944	936	0.0227004	89.7021	936	0.054609	65.8245	936	0.00528444	61.5437	936	0.081113	69.2572	936	0.00763659	57.0313	936	0.0062893
61.0863	937	0.0046269				57.4099	937	0.00656747	75.4815	937	0.025737	89.8075	937	0.00525646	65.8978	937	0.0052859	61.6103	937	0.0346938	69.3292	937	0.00828257	57.0914	937	0.00628932
61.1509	938	0.0126489				57.4718	938	0.00668758	75.5699	938	0.030144	89.8999	938	0.041719	65.9703	938	0.00542528	61.6805	938	0.0425097	69.4014	938	0.00560813	57.1515	938	0.00623503
61.2162	939	0.00448869				57.5336	939	0.00628329	75.6631	939	0.0338738	89.9914	939	0.00569712	66.0409	939	0.00543218	61.7669	939	0.054901	69.4745	939	0.023088	57.2124	939	0.0186103
61.2811	940	0.00483383				57.5964	940	0.00628334	75.7466	940	0.0289388	90.0845	940	0.0313535	66.111	940	0.00543052	61.846	940	0.0435015	69.5477	940	0.00586849	57.2734	940	0.00627363
61.3452	941	0.00485283				57.6583	941	0.00617586	75.8424	941	0.0230964	90.1789	941	0.00837459	66.1803	941	0.00513415	61.9186	941	0.0336659	69.6216	941	0.00711349	57.3336	941	0.00625786
61.4105	942	0.0049887				57.7206	942	0.00747641	75.9374	942	0.0273801	90.2708	942	0.00585204	66.2503	942	0.00531508	61.9917	942	0.0909897	69.696	942	0.0894716	57.395	942	0.00625789
61.4757	943	0.00499599				57.7828	943	0.00619564	76.0278	943	0.0149388	90.3655	943	0.0119942	66.3199	943	0.00505297	62.0661	943	0.0301686	69.7698	943	0.00755836	57.4635	943	0.00654951
61.5463	944	0.00492303				57.8447	944	0.00620066	76.1128	944	0.0212547	90.4673	944	0.00514322	66.39	944	0.00498004	62.1469	944	0.0418806	69.8508	944	0.0249145	57.5274	944	0.0151144
61.6141	945	0.00505799				57.9072	945	0.00620037	76.2081	945	0.0179534	90.562	945	0.0209205	66.4621	945	0.00497999	62.2445	945	0.0284986	69.9257	945	0.00697668	57.5879	945	0.00684023
61.6768	946	0.00537547				57.9681	946	0.00627794	76.2986	946	0.0294569	90.6529	946	0.00493149	66.5304	946	0.00494246	62.3329	946	0.0545713	69.9961	946	0.0179234	57.6471	946	0.00716061
61.7386	947	0.00510623				58.0291	947	0.00607907	76.3917	947	0.015823	90.7487	947	0.0146013	66.6037	947	0.00494026	62.4115	947	0.0289629	70.0695	947	0.0280478	57.7067	947	0.00659861
61.8025	948	0.00491865				58.0903	948	0.00747926	76.4778	948	0.0334685	90.8395	948	0.00676605	66.6729	948	0.00753002	62.4924	948	0.0311401	70.1415	948	0.00645076	57.765	948	0.00617522
61.8661	949	0.00506303				58.1509	949	0.00596578	76.56	949	0.0243389	90.9378	949	0.00969837	66.7398	949	0.00484982	62.5648	949	0.0227818	70.2129	949	0.0194046	57.8251	949	0.00617414
61.9288	950	0.00555284				58.2118	950	0.0059936	76.6397	950	0.0271125	91.0365	950	0.0123847	66.8078	950	0.00466989	62.6312	950	0.0433977	70.2842	950	0.00577015	57.8847	950	0.00612594
61.9911	951	0.00555441				58.2727	951	0.00599717	76.7221	951	0.0328869	91.1354	951	0.016746	66.8766	951	0.00466991	62.6982	951	0.0487061	70.3568	951	0.0205504	57.9439	951	0.00612449
62.054	952	0.00551613				58.3349	952	0.00605606	76.8021	952	0.0373739	91.2351	952	0.00467759	66.9444	952	0.00475526	62.7675	952	0.0562121	70.4298	952	0.00488655	58.0046	952	0.00598207
62.1184	953	0.00622223				58.3948	953	0.00605493	76.892	953	0.0319048	91.3347	953	0.0189329	67.0121	953	0.00475519	62.8332	953	0.0421606	70.5051	953	0.0140011	58.0648	953	0.006013
62.1819	954	0.00645068				58.459	954	0.00602587	76.9861	954	0.0266289	91.431	954	0.0193385	67.0819	954	0.00512223	62.8983	954	0.0686954	70.5764	954	0.00499001	58.1251	954	0.00596573
62.2449	955	0.00597253				58.5244	955	0.00602704	77.0796	955	0.0324881	91.5328	955	0.004752	67.1497	955	0.00518948	62.9647	955	0.074851	70.6492	955	0.00501727	58.1839	955	0.00589167
62.3101	956	0.00590196				58.584	956	0.00665478	77.1782	956	0.0586706	91.64	956	0.0145838	67.2181	956	0.00513323	63.0293	956	0.0466558	70.7232	956	0.0144086	58.2441	956	0.00585712
62.3754	957	0.00603763				58.6446	957	0.00623791	77.2678	957	0.0207353	91.7358	957	0.00647574	67.2873	957	0.00507356	63.0932	957	0.0959088	70.7965	957	0.0045778	58.3031	957	0.00580784
62.4405	958	0.00629172				58.7057	958	0.00623622	77.3458	958	0.0485862	91.8347	958	0.00465336	67.355	958	0.00507571	63.1568	958	0.0410766	70.8702	958	0.0193774	58.3636	958	0.00580825
62.5056	959	0.0061395				58.7662	959	0.00591241	77.4307	959	0.0340547	91.9315	959	0.024017	67.423	959	0.00474643	63.2208	959	0.0592731	70.955	959	0.00481647	58.4238	959	0.00582129
62.5692	960	0.00582032				58.8274	960	0.00591537	77.5241	960	0.0349295	92.0258	960	0.00455073	67.492	960	0.00456587	63.2841	960	0.0365525	71.0298	960	0.0102738	58.4844	960	0.00744198
62.6431	961	0.00579422				58.8887	961	0.00577315	77.6181	961	0.0335483	92.1196	961	0.0116987	67.5617	961	0.00456518	63.3478	961	0.0492646	71.1029	961	0.00480603	58.5505	961	0.00568511
62.7197	962	0.00596388				58.9498	962	0.00559752	77.6996	962	0.0322567	92.2159	962	0.00468034	67.6316	962	0.00456569	63.4129	962	0.0790859	71.1766	962	0.00516271	58.6142	962	0.00545739
62.7836	963	0.00582244				59.0112	963	0.00558917	77.7967	963	0.0222007	92.3097	963	0.00583076	67.7096	963	0.00459382	63.4827	963	0.0509005	71.2492	963	0.0112337	58.676	963	0.00545755
62.8492	964	0.00576568				59.0727	964	0.00547646	77.8832	964	0.0225634	92.4003	964	0.00844643	67.7833	964	0.00447791	63.5473	964	0.0357493	71.3222	964	0.00423072	58.7377	964	0.0053155
62.914	965	0.00580139				59.1338	965	0.00547912	77.9698	965	0.0558294	92.4998	965	0.00432881	67.8551	965	0.00445683	63.6129	965	0.0768811	71.3947	965	0.0148929	58.7989	965	0.00940777
62.9789	966	0.00591512				59.1956	966	0.00556724	78.071	966	0.0134826	92.5928	966	0.0204606	67.9263	966	0.00445583	63.6857	966	0.061169	71.471	966	0.00484338	58.8612	966	0.00541405
63.0437	967	0.00590753				59.2543	967	0.00543144	78.155	967	0.0270718	92.6942	967	0.00454091	67.9963	967	0.00448382	63.7568	967	0.078853	71.542	967	0.0102868	58.921	967	0.00856101
63.1075	968	0.00557881				59.3131	968	0.00538976	78.2326	968	0.0309926	92.7918	968	0.0130183	68.0657	968	0.0044806	63.8252	968	0.0508417	71.6146	968	0.00710989	58.9799	968	0.00554782
63.1701	969	0.00569383				59.3717	969	0.00519603	78.3076	969	0.0496044	92.8842	969	0.00700336	68.1356	969	0.00417514	63.8876	969	0.0418507	71.6872	969	0.00684903	59.039	969	0.00611979
63.2326	970	0.00593283				59.4307	970	0.00519604	78.3848	970	0.0225849	92.9768	970	0.00953042	68.2034	970	0.00417191	63.9503	970	0.0480302	71.7602	970	0.0117641	59.098	970	0.00578891
63.2952	971	0.00607541				59.4902	971	0.005176	78.4719	971	0.0265398	93.0741	971	0.0154146	68.2709	971	0.0041894	64.0134	971	0.0228941	71.8303	971	0.0042008	59.1575	971	0.00563665
63.3578	972	0.0059431				59.5583	972	0.00517602	78.557	972	0.0511859	93.1709	972	0.00464208	68.3376	972	0.0041894	64.0759	972	0.104779	71.9014	972	0.0105119	59.2164	972	0.00563683
63.4213	973	0.00566134				59.6227	973	0.00518438	78.6463	973	0.02117	93.2657	973	0.00890753	68.4052	973	0.00425307	64.1397	973	0.06418	71.9742	973	0.0083317	59.2766	973	0.00517497
63.4852	974	0.00562674				59.682	974	0.00797148	78.7261	974	0.0497241	93.3569	974	0.00683965	68.4754	974	0.00425391	64.2033	974	0.0717815	72.0534	974	0.00417551	59.3355	974	0.00517502
63.5481	975	0.00567866				59.7413	975	0.00498998	78.8095	975	0.0285431	93.4482	975	0.0042787	68.5446	975	0.00429322	64.2657	975	0.0963151	72.1322	975	0.0146931	59.3947	975	0.00504733
63.6124	976	0.00583824				59.8009	976	0.00494204	78.8924	976	0.0435252	93.5413	976	0.0136418	68.6123	976	0.00437333	64.3294	976	0.0889708	72.2048	976	0.00439562	59.4531	976	0.00618851
63.6754	977	0.00595036				59.8603	977	0.00494201	78.9769	977	0.0253217	93.634	977	0.0116014	68.6816	977	0.00437121	64.3925	977	0.0726651	72.2763	977	0.0102087	59.513	977	0.00508781
63.7463	978	0.0060557				59.9199	978	0.00506288	79.06	978	0.028269	93.7297	978	0.00410089	68.7514	978	0.00427243	64.4543	978	0.0187264	72.3505	978	0.00420364	59.5729	978	0.0049397
63.8141	979	0.00547546				59.9801	979	0.00553577	79.1411	979	0.0588793	93.8394	979	0.0112455	68.8251	979	0.00427294	64.5201	979	0.0484209	72.4218	979	0.00571937	59.633	979	0.00493974
63.8799	980	0.00532817				60.0412	980	0.00506214	79.2189	980	0.0518057	93.936	980	0.00973137	68.8987	980	0.00425113	64.5881	980	0.0455409	72.4967	980	0.014162	59.7053	980	0.00486158
63.9433	981	0.00534006				60.1012	981	0.00530931	79.2952	981	0.048607	94.0283	981	0.00458065	68.9694	981	0.00409971	64.654	981	0.0485164	72.5738	981	0.00419554	59.7723	981	0.0152112
64.0079	982	0.0054606				60.1617	982	0.00530926	79.372	982	0.0347179	94.1228	982	0.0183633	69.0386	982	0.00409765	64.7178	982	0.0601705	72.6493	982	0.0132244	59.8341	982	0.00479484
64.0731	983	0.0126535				60.2227	983	0.0051096	79.449	983	0.0428301	94.2238	983	0.00415466	69.1087	983	0.00412427	64.7812	983	0.0500452	72.7237	983	0.00409482	59.8959	983	0.00467366
64.1369	984	0.00527027				60.2828	984	0.00812269	79.5333	984	0.0353255	94.3177	984	0.0240789	69.1782	984	0.00418404	64.8456	984	0.0236596	72.7977	984	0.0105208	59.9571	984	0.00467359
64.2009	985	0.00534196				60.3451	985	0.00480276	79.6161	985	0.0178522	94.4098	985	0.00396135	69.2477	985	0.00422921	64.9086	985	0.0422958	72.8724	985	0.00447091	60.0229	985	0.00469915
64.2645	986	0.00520329				60.4058	986	0.00460782	79.7021	986	0.0692052	94.5041	986	0.016939	69.3179	986	0.00416018	64.9715	986	0.0313988	72.9489	986	0.00412807	60.0876	986	0.0090443
64.3286	987	0.00538087				60.466	987	0.00460781	79.7876	987	0.0283669	94.6022	987	0.00419838	69.3885	987	0.00415973	65.0359	987	0.0380071	73.0242	987	0.0222527	60.1498	987	0.00488615
64.391	988	0.00542925				60.5258	988	0.00458637	79.8704	988	0.0627837	94.6933	988	0.00736196	69.4577	988	0.00413827	65.0979	988	0.0416203	73.0978	988	0.00394798	60.2103	988	0.00609633
64.4542	989	0.00532657				60.5845	989	0.00459272	79.95	989	0.043671	94.7851	989	0.00481152	69.5252	989	0.0041381	65.1606	989	0.0296071	73.1761	989	0.021763	60.2724	989	0.00472787
64.5179	990	0.00533551				60.6468	990	0.00474268	80.029	990	0.03872	94.879	990	0.00577809	69.5927	990	0.00457411	65.2235	990	0.0320657	73.251	990	0.0078493	60.3336	990	0.00453512
64.5798	991	0.00513106				60.7098	991	0.00463246	80.1103	991	0.0302682	94.9837	991	0.0334837	69.6603	991	0.00454947	65.2864	991	0.0364372	73.3256	991	0.00650567	60.3954	991	0.00453522
64.6421	992	0.00507043				60.7697	992	0.00472826	80.1873	992	0.0320058	95.079	992	0.00426935	69.7278	992	0.00432242	65.3495	992	0.0325081	73.3968	992	0.00481109	60.4567	992	0.00461921
64.7049	993	0.00517979				60.8291	993	0.00472821	80.2628	993	0.0351477	95.1823	993	0.0254206	69.7973	993	0.00432242	65.4149	993	0.0353567	73.4702	993	0.00930788	60.519	993	0.00461717
64.7673	994	0.00518703				60.889	994	0.00455621	80.3406	994	0.0545479	95.2888	994	0.00447198	69.8661	994	0.00395035	65.4782	994	0.0136448	73.5455	994	0.00492194	60.5812	994	0.00510435
64.8303	995	0.00492856				60.9481	995	0.0045561	80.4177	995	0.0341241	95.3858	995	0.0103529	69.9461	995	0.00456613	65.5414	995	0.0683539	73.6193	995	0.0621859	60.6418	995	0.00518428
64.9107	996	0.00491525				61.0074	996	0.00444697	80.4931	996	0.102618	95.4815	996	0.00395121	70.0156	996	0.00392458	65.6046	996	0.0287137	73.692	996	0.00575066	60.7047	996	0.00479308
64.9787	997	0.00500625				61.0667	997	0.00447055	80.5707	997	0.0327087	95.5757	997	0.00481042	70.0843	997	0.0038985	65.6824	997	0.0342823	73.7666	997	0.0151451	60.7704	997	0.00446684
65.0425	998	0.0054077				61.1276	998	0.00445006	80.6476	998	0.0467894	95.6757	998	0.012324	70.152	998	0.00389844	65.7496	998	0.0400602	73.8409	998	0.00377731	60.8347	998	0.00446632
65.1058	999	0.00591845				61.1874	999	0.00431686	80.7239	999	0.0179879	95.7743	999	0.00409955	70.2197	999	0.00366621	65.8127	999	0.0461568	73.9139	999	0.00700994	60.896	999	0.00444099
65.1705	1000	0.00540166				61.2474	1000	0.00431736	80.803	1000	0.0331701	95.8696	1000	0.025768	70.2877	1000	0.00370547	65.8752	1000	0.0815941	73.9888	1000	0.00572312	60.9603	1000	0.00445751
65.2346	1001	0.00525813				61.3082	1001	0.0044539	80.8829	1001	0.0452012	95.9629	1001	0.00382778	70.3563	1001	0.00370419	65.9376	1001	0.0215774	74.0631	1001	0.00451649	61.0207	1001	0.00442504
65.2996	1002	0.00519891				61.3684	1002	0.00445454	80.9578	1002	0.0245636	96.0658	1002	0.0142585	70.4253	1002	0.00358909	66.0013	1002	0.0763612	74.138	1002	0.0528064	61.0815	1002	0.00445697
65.3644	1003	0.00523462				61.4291	1003	0.0045463	81.033	1003	0.137945	96.1618	1003	0.00366376	70.4959	1003	0.0035861	66.0645	1003	0.0387376	74.2151	1003	0.00692479	61.1416	1003	0.00440508
65.4299	1004	0.00505831				61.4892	1004	0.00458255	81.1105	1004	0.0706889	96.257	1004	0.00516912	70.5644	1004	0.00362562	66.128	1004	0.0375047	74.3027	1004	0.00994366	61.2022	1004	0.00441813
65.4941	1005	0.00520237				61.5493	1005	0.00453106	81.1946	1005	0.0913595	96.3506	1005	0.00735995	70.6345	1005	0.00364409	66.1917	1005	0.0795452	74.3779	1005	0.00389914	61.2621	1005	0.00441966
65.5589	1006	0.00546854				61.6118	1006	0.00494492	81.2804	1006	0.0423595	96.4446	1006	0.00403365	70.7048	1006	0.00379816	66.2544	1006	0.038355	74.4509	1006	0.00417389	61.323	1006	0.00428541
65.6227	1007	0.00552124				61.6734	1007	0.00494477	81.3684	1007	0.042919	96.5408	1007	0.0161816	70.7737	1007	0.00364941	66.3191	1007	0.0287233	74.5303	1007	0.00786393	61.3828	1007	0.00470085
65.6875	1008	0.00545797				61.7391	1008	0.00438232	81.4693	1008	0.0694788	96.635	1008	0.00399341	70.8442	1008	0.00364939	66.3833	1008	0.0379365	74.607	1008	0.00395422	61.4434	1008	0.0042538
65.7509	1009	0.00558172				61.8054	1009	0.00417606	81.5629	1009	0.0802676	96.7306	1009	0.0145641	70.9119	1009	0.00357315	66.4458	1009	0.0221956	74.6785	1009	0.0441318	61.5032	1009	0.00432619
65.8151	1010	0.00562153				61.8681	1010	0.00415512	81.6554	1010	0.106581	96.8273	1010	0.00873244	70.9805	1010	0.00357086	66.5091	1010	0.0194357	74.7515	1010	0.00614327	61.5619	1010	0.00421242
65.8811	1011	0.00564455				61.9288	1011	0.0043076	81.7398	1011	0.059356	96.9193	1011	0.00501315	71.0517	1011	0.00785116	66.5736	1011	0.0342002	74.8231	1011	0.00732752	61.6215	1011	0.00439233
65.9472	1012	0.00588384				61.99	1012	0.00430786	81.816	1012	0.0560732	97.0144	1012	0.021897	71.1199	1012	0.00349688	66.6405	1012	0.0622718	74.8948	1012	0.00401261	61.6807	1012	0.0043178
66.0184	1013	0.00590774				62.0513	1013	0.00419708	81.8992	1013	0.0652817	97.1099	1013	0.0036673	71.187	1013	0.00332988	66.7068	1013	0.0269366	74.968	1013	0.00366509	61.7405	1013	0.00428474
66.087	1014	0.0059377				62.1123	1014	0.00419713	81.9767	1014	0.0332402	97.2103	1014	0.010625	71.2549	1014	0.00332999	66.7811	1014	0.0742918	75.0412	1014	0.0548788	61.8	1014	0.00428512
66.1536	1015	0.00588606				62.1734	1015	0.00408471	82.0516	1015	0.0419098	97.3075	1015	0.00349238	71.3232	1015	0.00325814	66.8543	1015	0.0275998	75.1144	1015	0.00930393	61.864	1015	0.0041689
66.2202	1016	0.0057588				62.2341	1016	0.00431714	82.1312	1016	0.125117	97.4038	1016	0.0130409	71.392	1016	0.00325807	66.9213	1016	0.0799622	75.1867	1016	0.00515273	61.9295	1016	0.00416895
66.2873	1017	0.00610641				62.2935	1017	0.00415349	82.2125	1017	0.045052	97.5077	1017	0.00626999	71.4603	1017	0.00321323	66.9854	1017	0.0192841	75.2585	1017	0.00870329	61.9922	1017	0.00425132
66.3545	1018	0.00629719				62.3552	1018	0.00423131	82.2874	1018	0.0820472	97.618	1018	0.00374013	71.5284	1018	0.00455968	67.0539	1018	0.0315331	75.333	1018	0.00370738	62.0586	1018	0.00861755
66.4222	1019	0.00566767				62.4156	1019	0.0042313	82.3617	1019	0.0342023	97.7188	1019	0.0500397	71.596	1019	0.00324663	67.1224	1019	0.0258512	75.4106	1019	0.0292698	62.1178	1019	0.00462047
66.4915	1020	0.00576373				62.4763	1020	0.00451372	82.4355	1020	0.0418262	97.8126	1020	0.00948263	71.6639	1020	0.00339028	67.1915	1020	0.0422177	75.4879	1020	0.00666925	62.178	1020	0.00446852
66.5581	1021	0.00602464				62.537	1021	0.00453457	82.5109	1021	0.0409808	97.9062	1021	0.0056135	71.7347	1021	0.00339027	67.2626	1021	0.0248374	75.56	1021	0.00685045	62.238	1021	0.00446854
66.6252	1022	0.0061276				62.5979	1022	0.00436414	82.585	1022	0.101689	98.008	1022	0.00666758	71.8118	1022	0.00367186	67.3363	1022	0.0374269	75.6312	1022	0.00570906	62.299	1022	0.0041352
66.6929	1023	0.00591184				62.6589	1023	0.00395173	82.6598	1023	0.117537	98.1035	1023	0.00346884	71.8836	1023	0.00412808	67.4089	1023	0.0290974	75.704	1023	0.00323751	62.3599	1023	0.0153128
66.7601	1024	0.00566696				62.7204	1024	0.00395164	82.7352	1024	0.0455316	98.198	1024	0.00843683	71.9535	1024	0.00361619	67.481	1024	0.0654526	75.7775	1024	0.0120624	62.4208	1024	0.0039788
66.8276	1025	0.00548566				62.7816	1025	0.00400626	82.8094	1025	0.0594824	98.3063	1025	0.00299373	72.0217	1025	0.00336029	67.5467	1025	0.0714292	75.8515	1025	0.00449927	62.4817	1025	0.00404814
66.8947	1026	0.00545918				62.8509	1026	0.00431679	82.8839	1026	0.0633254	98.4025	1026	0.0140337	72.0926	1026	0.00336059	67.6117	1026	0.0408893	75.9235	1026	0.00470288	62.5429	1026	0.00404817
66.9603	1027	0.0053358				62.9183	1027	0.00399649	82.9581	1027	0.0450298	98.506	1027	0.00339969	72.1672	1027	0.00323925	67.6855	1027	0.0769612	75.998	1027	0.0250388	62.6028	1027	0.00399227
67.0257	1028	0.00531869				62.9808	1028	0.0039143	83.0395	1028	0.0730923	98.6029	1028	0.00956412	72.238	1028	0.00314691	67.759	1028	0.0567229	76.0721	1028	0.00339422	62.6632	1028	0.012111
67.0975	1029	0.0054092				63.0449	1029	0.0039143	83.1168	1029	0.108594	98.7003	1029	0.00583477	72.3087	1029	0.00313715	67.8274	1029	0.0538012	76.1462	1029	0.0291216	62.7245	1029	0.00379107
67.164	1030	0.00541144				63.1057	1030	0.00393297	83.1896	1030	0.0744341	98.7941	1030	0.00708878	72.3763	1030	0.00319275	67.902	1030	0.0539366	76.2164	1030	0.00900101	62.7831	1030	0.00389604
67.2277	1031	0.00545647				63.1669	1031	0.00387129	83.2614	1031	0.0615748	98.8903	1031	0.00483446	72.4624	1031	0.00319149	67.9742	1031	0.0374244	76.2884	1031	0.00608814	62.8407	1031	0.00384458
67.292	1032	0.00560015				63.2278	1032	0.00387148	83.3351	1032	0.0587204	98.9861	1032	0.00702911	72.5307	1032	0.00299185	68.0402	1032	0.0353887	76.3603	1032	0.0058888	62.8994	1032	0.0038336
67.3562	1033	0.00572413				63.2888	1033	0.00385314	83.4082	1033	0.0385168	99.0832	1033	0.0117878	72.5992	1033	0.00299023	68.1137	1033	0.0473942	76.4331	1033	0.0090056	62.9596	1033	0.0038263
67.4192	1034	0.00556954				63.3497	1034	0.00394549	83.4817	1034	0.0340964	99.1774	1034	0.00445597	72.6676	1034	0.00291918	68.186	1034	0.0481994	76.5327	1034	0.0109899	63.0335	1034	0.00381915
67.4836	1035	0.00566706				63.4119	1035	0.00394542	83.5592	1035	0.0692505	99.2734	1035	0.0386223	72.7361	1035	0.00291918	68.2583	1035	0.0189998	76.6061	1035	0.00832445	63.0943	1035	0.00381915
67.5476	1036	0.00585651				63.4732	1036	0.00414241	83.6336	1036	0.0552919	99.377	1036	0.00285039	72.8045	1036	0.00300185	68.322	1036	0.0862363	76.6792	1036	0.0051264	63.155	1036	0.00376358
67.6121	1037	0.00653659				63.5345	1037	0.00414277	83.7098	1037	0.101229	99.474	1037	0.011997	72.873	1037	0.00300341	68.3859	1037	0.0418849	76.7507	1037	0.0248929	63.2139	1037	0.00376402
67.6753	1038	0.00643454				63.5955	1038	0.00406552	83.7882	1038	0.0316444	99.5711	1038	0.0033585	72.9418	1038	0.0029567	68.4505	1038	0.0548193	76.8224	1038	0.00535447	63.2729	1038	0.0036931
67.7391	1039	0.0063087				63.6576	1039	0.00424414	83.8625	1039	0.0716952	99.6671	1039	0.00412175	73.0098	1039	0.00282907	68.5216	1039	0.0297011	76.8935	1039	0.0127706	63.3322	1039	0.00373821
67.8077	1040	0.012918				63.7196	1040	0.00366365	83.9362	1040	0.0483401	99.7624	1040	0.00469261	73.0791	1040	0.0028252	68.5984	1040	0.0361011	76.9644	1040	0.00467892	63.3919	1040	0.00359859
67.8737	1041	0.00590153				63.781	1041	0.00357665	84.0097	1041	0.0593386	99.8618	1041	0.0034328	73.1474	1041	0.00281544	68.6687	1041	0.0188748	77.0375	1041	0.00296958	63.4521	1041	0.00358315
67.9382	1042	0.00569272				63.8427	1042	0.00357614	84.0855	1042	0.0393871	99.9587	1042	0.044274	73.2176	1042	0.00281875	68.7404	1042	0.0327252	77.11	1042	0.0180114	63.5117	1042	0.00358323
68.0029	1043	0.00581476				63.9041	1043	0.00355773	84.1697	1043	0.0408869	100.05	1043	0.00596114	73.289	1043	0.00277863	68.8356	1043	0.0479547	77.1833	1043	0.00278948	63.5719	1043	0.00401384
68.0682	1044	0.00574763				63.9729	1044	0.0035585	84.2465	1044	0.0494339	100.148	1044	0.0100544	73.3572	1044	0.00282821	68.9134	1044	0.0230815	77.2564	1044	0.0106904	63.6319	1044	0.00728691
68.1339	1045	0.00606845				64.0384	1045	0.00351964	84.3201	1045	0.0619551	100.248	1045	0.00969279	73.4255	1045	0.00282625	69.0363	1045	0.0376674	77.3278	1045	0.00257566	63.6919	1045	0.00379141
68.2027	1046	0.00586649				64.1007	1046	0.00352731	84.3948	1046	0.0268232	100.344	1046	0.00248755	73.4939	1046	0.00269407	69.1479	1046	0.0297621	77.4016	1046	0.0058176	63.7532	1046	0.00368035
68.2693	1047	0.00568244				64.163	1047	0.00352457	84.4691	1047	0.0315092	100.438	1047	0.0144218	73.5615	1047	0.0037725	69.2187	1047	0.0119838	77.4744	1047	0.00270191	63.8135	1047	0.00368042
68.3343	1048	0.00578028				64.2261	1048	0.00336844	84.5447	1048	0.0262422	100.551	1048	0.00257352	73.6293	1048	0.00253782	69.2856	1048	0.0269447	77.5479	1048	0.0024737	63.874	1048	0.00339964
68.3993	1049	0.00607695				64.2883	1049	0.00336858	84.62	1049	0.0553001	100.65	1049	0.00713262	73.7001	1049	0.00245995	69.3635	1049	0.0319942	77.6322	1049	0.00769374	63.9346	1049	0.00358995
68.4675	1050	0.00600771				64.3522	1050	0.00343364	84.6944	1050	0.0469346	100.746	1050	0.00425998	73.7698	1050	0.00245995	69.4774	1050	0.0261595	77.7075	1050	0.0027124	63.9959	1050	0.00348238
68.5301	1051	0.00591583				64.4128	1051	0.00359461	84.7672	1051	0.0425997	100.838	1051	0.00469836	73.8375	1051	0.0023667	69.5892	1051	0.0112271	77.7795	1051	0.00485521	64.0561	1051	0.00339965
68.5925	1052	0.00583171				64.4732	1052	0.00339278	84.8402	1052	0.0460485	100.933	1052	0.0106741	73.9043	1052	0.00236653	69.7107	1052	0.0333705	77.8514	1052	0.002697	64.1209	1052	0.00337778
68.6555	1053	0.00580264				64.5337	1053	0.00322375	84.9125	1053	0.0384916	101.024	1053	0.0026677	73.9721	1053	0.00398672	69.8166	1053	0.0213652	77.921	1053	0.00262066	64.1835	1053	0.00335067
68.7178	1054	0.00573609				64.5941	1054	0.00322375	84.9849	1054	0.0537963	101.12	1054	0.0103589	74.0392	1054	0.00234487	69.9057	1054	0.0157461	77.9925	1054	0.00969713	64.2419	1054	0.00335053
68.78	1055	0.00614282				64.6551	1055	0.0033176	85.0587	1055	0.0378063	101.215	1055	0.00228701	74.1049	1055	0.00243519	69.9965	1055	0.018113	78.0663	1055	0.00273072	64.3012	1055	0.00330367
68.8426	1056	0.00663327				64.7162	1056	0.00331763	85.1308	1056	0.0238501	101.313	1056	0.0176636	74.1725	1056	0.00243517	70.0782	1056	0.0348605	78.1388	1056	0.00752745	64.3613	1056	0.00330348
68.9064	1057	0.00609441				64.7764	1057	0.00332537	85.2121	1057	0.0280195	101.408	1057	0.00331612	74.2428	1057	0.00259313	70.1584	1057	0.027501	78.2096	1057	0.00281995	64.4193	1057	0.00332866
68.9688	1058	0.00589913				64.8376	1058	0.00392222	85.2988	1058	0.0339348	101.506	1058	0.00362621	74.3123	1058	0.00259309	70.2341	1058	0.013476	78.2835	1058	0.00521287	64.4795	1058	0.00334076
69.0308	1059	0.00562418				64.8987	1059	0.00339814	85.3725	1059	0.0874735	101.606	1059	0.00369688	74.3851	1059	0.00250288	70.3099	1059	0.0288587	78.3575	1059	0.0144036	64.5396	1059	0.0032433
69.0935	1060	0.00533993				64.9598	1060	0.00356322	85.4544	1060	0.0395348	101.709	1060	0.00227544	74.4563	1060	0.00234735	70.3802	1060	0.0295985	78.4294	1060	0.00289915	64.5985	1060	0.00314383
69.1564	1061	0.00517127				65.0213	1061	0.00356332	85.5326	1061	0.0431152	101.807	1061	0.007556	74.5257	1061	0.00234721	70.4518	1061	0.0124628	78.5039	1061	0.0378676	64.6582	1061	0.00314294
69.2189	1062	0.00521155				65.0925	1062	0.00337044	85.6116	1062	0.0411528	101.905	1062	0.002506	74.5936	1062	0.00222823	70.53	1062	0.0417304	78.5757	1062	0.00513458	64.7182	1062	0.0031239
69.285	1063	0.00507414				65.1608	1063	0.00633607	85.6877	1063	0.0351219	102.001	1063	0.00525555	74.6609	1063	0.00227084	70.6003	1063	0.0186776	78.6463	1063	0.00729531	64.7787	1063	0.0031308
69.3532	1064	0.00491674				65.2242	1064	0.00323483	85.7828	1064	0.0244158	102.098	1064	0.00298752	74.7289	1064	0.00214492	70.6712	1064	0.0221103	78.7238	1064	0.0040114	64.8387	1064	0.003176
69.4169	1065	0.00478994				65.287	1065	0.00304445	85.8728	1065	0.0784195	102.196	1065	0.0053749	74.7965	1065	0.00213714	70.7415	1065	0.0142133	78.7982	1065	0.0022022	64.9001	1065	0.00345814
69.4817	1066	0.00460353				65.3503	1066	0.00304442	85.9679	1066	0.021366	102.295	1066	0.0788448	74.8666	1066	0.00213664	70.8226	1066	0.0112152	78.8715	1066	0.00747841	64.9611	1066	0.00338661
69.5455	1067	0.00443352				65.4131	1067	0.00290358	86.047	1067	0.0453704	102.393	1067	0.00403163	74.9357	1067	0.00218408	70.9078	1067	0.0252749	78.9435	1067	0.00366267	65.0216	1067	0.00314039
69.6108	1068	0.00413949				65.4762	1068	0.00361758	86.1216	1068	0.0448668	102.49	1068	0.00926392	75.0034	1068	0.0023335	70.9828	1068	0.00958245	79.0163	1068	0.00224483	65.0825	1068	0.00314083
69.6751	1069	0.00415973				65.5401	1069	0.00297308	86.1967	1069	0.0321191	102.59	1069	0.00289659	75.072	1069	0.00216354	71.0547	1069	0.0318927	79.0892	1069	0.0192175	65.1452	1069	0.00302619
69.7402	1070	0.0040139				65.6031	1070	0.0029831	86.2715	1070	0.0656958	102.69	1070	0.00407248	75.1416	1070	0.00211224	71.1243	1070	0.0144413	79.1619	1070	0.00245733	65.2103	1070	0.00299502
69.8054	1071	0.00372492				65.668	1071	0.00298307	86.3731	1071	0.0317833	102.8	1071	0.044189	75.21	1071	0.00211221	71.1973	1071	0.0149445	79.235	1071	0.00634214	65.2749	1071	0.00294898
69.8688	1072	0.00350499				65.73	1072	0.00296521	86.4578	1072	0.0397012	102.897	1072	0.0022547	75.2754	1072	0.00212954	71.2648	1072	0.0127885	79.3051	1072	0.00558296	65.3331	1072	0.00383884
69.9324	1073	0.00349217				65.7931	1073	0.00280032	86.544	1073	0.0350344	102.993	1073	0.0199237	75.342	1073	0.00213073	71.3384	1073	0.0159607	79.3753	1073	0.00240727	65.3925	1073	0.00290116
69.9944	1074	0.00354027				65.8559	1074	0.00289309	86.6289	1074	0.0299794	103.092	1074	0.0119196	75.409	1074	0.00346962	71.4056	1074	0.012781	79.4465	1074	0.0160831	65.4518	1074	0.00315761
70.0585	1075	0.00344772				65.9171	1075	0.0027555	86.7264	1075	0.0421712	103.186	1075	0.0158762	75.4846	1075	0.00207816	71.4709	1075	0.00494685	79.5168	1075	0.00249806	65.5114	1075	0.00290991
70.1236	1076	0.00337667				65.9773	1076	0.00278802	86.8096	1076	0.0223545	103.283	1076	0.0127863	75.5533	1076	0.00201848	71.542	1076	0.0196933	79.5876	1076	0.0149121	65.5701	1076	0.00277337
70.1866	1077	0.00327978				66.0381	1077	0.00278989	86.8994	1077	0.0245998	103.377	1077	0.00518731	75.6207	1077	0.0020186	71.6078	1077	0.00876373	79.6604	1077	0.00403642	65.6301	1077	0.00277401
70.2507	1078	0.00342809				66.0989	1078	0.00279062	86.9746	1078	0.024885	103.473	1078	0.0024544	75.6895	1078	0.00202472	71.6745	1078	0.00648456	79.7314	1078	0.00285957	65.6899	1078	0.00266711
70.315	1079	0.00349447				66.1675	1079	0.0027906	87.0673	1079	0.0275108	103.571	1079	0.00785185	75.7582	1079	0.00202475	71.7502	1079	0.0330647	79.8092	1079	0.00338497	65.7492	1079	0.0026671
70.382	1080	0.00370127				66.231	1080	0.00263709	87.1552	1080	0.0626975	103.668	1080	0.00203708	75.827	1080	0.00209661	71.8218	1080	0.00758698	79.8839	1080	0.00209616	65.809	1080	0.00270904
70.4514	1081	0.00345384				66.2929	1081	0.0026396	87.2307	1081	0.0304127	103.783	1081	0.00912291	75.8953	1081	0.00198713	71.8912	1081	0.0188523	79.9556	1081	0.00896319	65.8685	1081	0.00365145
70.5179	1082	0.00329167				66.3544	1082	0.00265435	87.3058	1082	0.0317363	103.888	1082	0.00210774	75.9638	1082	0.00198141	71.9586	1082	0.0224265	80.0267	1082	0.00197082	65.9285	1082	0.00295313
70.5808	1083	0.00329185				66.4155	1083	0.00263346	87.3856	1083	0.1026	103.99	1083	0.00835021	76.0325	1083	0.00187579	72.0233	1083	0.0309856	80.0979	1083	0.0047692	65.9892	1083	0.00274284
70.6442	1084	0.00321016				66.4752	1084	0.00262598	87.4737	1084	0.0316348	104.088	1084	0.00213711	76.1017	1084	0.00187584	72.0893	1084	0.0198656	80.1688	1084	0.00186958	66.0513	1084	0.00274283
70.708	1085	0.00303427				66.5362	1085	0.00273436	87.5501	1085	0.0423229	104.185	1085	0.00714782	76.1709	1085	0.00182188	72.1622	1085	0.043625	80.2406	1085	0.00234103	66.1115	1085	0.00265292
70.7737	1086	0.00309478				66.5967	1086	0.00273441	87.6265	1086	0.0234849	104.283	1086	0.00263663	76.2394	1086	0.00184519	72.2344	1086	0.0154048	80.3139	1086	0.00717915	66.1721	1086	0.00289421
70.8386	1087	0.00301662				66.657	1087	0.00273702	87.7026	1087	0.069623	104.385	1087	0.00225121	76.308	1087	0.00184211	72.3018	1087	0.0360738	80.3875	1087	0.00190284	66.2325	1087	0.00248385
70.9035	1088	0.00288207				66.7185	1088	0.00257057	87.8	1088	0.0207225	104.483	1088	0.0150659	76.3794	1088	0.00187759	72.3725	1088	0.00944457	80.4591	1088	0.0109858	66.2942	1088	0.00236144
70.9669	1089	0.00290172				66.7798	1089	0.0024393	87.8803	1089	0.0493105	104.583	1089	0.00210713	76.4477	1089	0.00187763	72.4504	1089	0.0245285	80.5356	1089	0.00185212	66.3649	1089	0.00236139
71.0318	1090	0.00287007				66.841	1090	0.00237998	87.9574	1090	0.0419293	104.679	1090	0.00698812	76.5282	1090	0.00196688	72.5301	1090	0.0129953	80.6081	1090	0.00406292	66.428	1090	0.00233548
71.0966	1091	0.002866				66.9026	1091	0.00237996	88.0397	1091	0.0268698	104.776	1091	0.00221293	76.6011	1091	0.00215727	72.608	1091	0.0285124	80.6825	1091	0.00203073	66.4893	1091	0.00331457
71.1622	1092	0.00294096				66.9643	1092	0.0023129	88.12	1092	0.0344462	104.874	1092	0.00267705	76.6716	1092	0.00214306	72.6771	1092	0.0190777	80.7587	1092	0.00237905	66.55	1092	0.00235751
71.2246	1093	0.0029061				67.0242	1093	0.00385623	88.1945	1093	0.0666311	104.978	1093	0.00512441	76.7384	1093	0.00192277	72.7462	1093	0.0132533	80.8326	1093	0.00539583	66.6089	1093	0.00503512
71.2894	1094	0.00301364				67.0843	1094	0.00228786	88.2677	1094	0.0329053	105.075	1094	0.00205368	76.8065	1094	0.00192189	72.8171	1094	0.0292589	80.9119	1094	0.00180621	66.6677	1094	0.00228785
71.3535	1095	0.00307833				67.1434	1095	0.00227853	88.3413	1095	0.0422832	105.172	1095	0.016703	76.8755	1095	0.00180272	72.8869	1095	0.0105318	80.9893	1095	0.00812039	66.7274	1095	0.00223192
71.4176	1096	0.00303677				67.2024	1096	0.00227853	88.4149	1096	0.0404949	105.267	1096	0.00211729	76.9429	1096	0.00180257	72.9554	1096	0.0158812	81.0637	1096	0.00186145	66.7867	1096	0.00222911
71.4824	1097	0.0030328				67.2648	1097	0.00225372	88.4883	1097	0.0520481	105.363	1097	0.00423547	77.0107	1097	0.00186652	73.0252	1097	0.0134992	81.137	1097	0.00503182	66.846	1097	0.00224205
71.5506	1098	0.00303449				67.3276	1098	0.00225374	88.5713	1098	0.0204547	105.459	1098	0.00214292	77.0793	1098	0.00186652	73.0915	1098	0.0195217	81.2079	1098	0.00191323	66.9056	1098	0.00223918
71.6159	1099	0.00315954				67.3899	1099	0.00218428	88.6474	1099	0.0408473	105.555	1099	0.00189104	77.1472	1099	0.00183541	73.1586	1099	0.0186049	81.2821	1099	0.00469619	66.9696	1099	0.00233973
71.6797	1100	0.0032172				67.4493	1100	0.00360227	88.7202	1100	0.0215664	105.649	1100	0.0114782	77.2153	1100	0.00184449	73.2251	1100	0.0271509	81.3526	1100	0.00254694	67.0334	1100	0.00234137
71.7434	1101	0.00330987				67.5088	1101	0.00214786	88.7946	1101	0.0226364	105.742	1101	0.00409263	77.2839	1101	0.00174958	73.2952	1101	0.012156	81.4248	1101	0.00177874	67.0936	1101	0.00240254
71.8073	1102	0.00300706				67.5681	1102	0.0021711	88.8695	1102	0.0216318	105.834	1102	0.00262747	77.3509	1102	0.00168477	73.3615	1102	0.0163427	81.5028	1102	0.0142078	67.1539	1102	0.00241682
71.8712	1103	0.00290707				67.6288	1103	0.00217111	88.946	1103	0.0712323	105.929	1103	0.0127463	77.4163	1103	0.00168474	73.4292	1103	0.00990105	81.5765	1103	0.00403916	67.2167	1103	0.00240904
71.9334	1104	0.00281685				67.6884	1104	0.00216069	89.0206	1104	0.0216669	106.024	1104	0.001875	77.4853	1104	0.00166509	73.4974	1104	0.0217702	81.6488	1104	0.00219903	67.2765	1104	0.00229788
72.0102	1105	0.00279894				67.7477	1105	0.00267162	89.0956	1105	0.0515588	106.127	1105	0.0121148	77.5525	1105	0.0017388	73.5671	1105	0.0112791	81.7212	1105	0.00646847	67.3371	1105	0.00229819
72.0726	1106	0.0027645				67.8079	1106	0.00213454	89.1715	1106	0.0441319	106.222	1106	0.00196465	77.6216	1106	0.00166046	73.633	1106	0.0130695	81.7946	1106	0.00189126	67.3985	1106	0.00221883
72.1364	1107	0.00342838				67.8691	1107	0.00214057	89.2463	1107	0.0371426	106.321	1107	0.00510374	77.6964	1107	0.00169678	73.6969	1107	0.0116237	81.8666	1107	0.00468378	67.4661	1107	0.00223034
72.2008	1108	0.00276059				67.9303	1108	0.00214054	89.3219	1108	0.0353889	106.502	1108	0.0143734	77.7666	1108	0.00169675	73.7609	1108	0.0151272	81.9408	1108	0.00172359	67.5292	1108	0.00215699
72.2647	1109	0.0027969				67.9925	1109	0.00232752	89.397	1109	0.0477097	106.608	1109	0.00183171	77.8362	1109	0.00170642	73.8249	1109	0.0164619	82.0218	1109	0.00451372	67.5902	1109	0.00207429
72.329	1110	0.00272426				68.0534	1110	0.00285262	89.4734	1110	0.0351375	106.715	1110	0.0116785	77.9051	1110	0.00174503	73.8972	1110	0.0163338	82.0989	1110	0.00424464	67.652	1110	0.0020743
72.3936	1111	0.00261637				68.1145	1111	0.00225143	89.5502	1111	0.0386479	106.811	1111	0.00189695	77.9743	1111	0.00172469	73.9694	1111	0.0116653	82.1731	1111	0.00227981	67.7127	1111	0.00210038
72.4581	1112	0.00261285				68.1772	1112	0.00210672	89.6285	1112	0.0398988	106.905	1112	0.00418294	78.043	1112	0.00174225	74.0527	1112	0.0245203	82.2488	1112	0.0274845	67.774	1112	0.0037837
72.5224	1113	0.00258521				68.2391	1113	0.00210669	89.7128	1113	0.0413223	107	1113	0.00211922	78.1134	1113	0.00174225	74.1576	1113	0.0305805	82.3247	1113	0.00201926	67.8355	1113	0.00213139
72.5854	1114	0.00268181				68.2983	1114	0.00206748	89.7897	1114	0.0401743	107.092	1114	0.00374445	78.1807	1114	0.00166551	74.2444	1114	0.0112637	82.3964	1114	0.00900572	67.8955	1114	0.00212974
72.6523	1115	0.00256904				68.3626	1115	0.00205056	89.8632	1115	0.0829969	107.191	1115	0.00332758	78.2524	1115	0.00166626	74.3167	1115	0.0180166	82.4679	1115	0.00183576	67.9554	1115	0.00200409
72.7182	1116	0.00242985				68.4273	1116	0.00620967	89.9377	1116	0.0408658	107.294	1116	0.00204599	78.3195	1116	0.00297418	74.3849	1116	0.0104512	82.5416	1116	0.0112933	68.0165	1116	0.00198288
72.7805	1117	0.00234908				68.4897	1117	0.00199058	90.0107	1117	0.0613393	107.406	1117	0.00664504	78.3865	1117	0.00157997	74.4555	1117	0.0109214	82.6145	1117	0.00572266	68.0771	1117	0.00198286
72.8443	1118	0.00230597				68.5488	1118	0.00195097	90.0851	1118	0.0239277	107.503	1118	0.00178252	78.4546	1118	0.00160219	74.5289	1118	0.0253267	82.6909	1118	0.00228448	68.1384	1118	0.0019667
72.9075	1119	0.00238828				68.6079	1119	0.00195118	90.1595	1119	0.0466361	107.596	1119	0.00663245	78.5221	1119	0.00160225	74.6042	1119	0.00664019	82.7638	1119	0.0116921	68.2	1119	0.0019632
72.9697	1120	0.00238384				68.6675	1120	0.0018979	90.234	1120	0.0370923	107.693	1120	0.00309916	78.5942	1120	0.0016067	74.6804	1120	0.0212721	82.8335	1120	0.0113192	68.2591	1120	0.00191868
73.0323	1121	0.0023736				68.7267	1121	0.00189791	90.3086	1121	0.033761	107.788	1121	0.00201861	78.6616	1121	0.00160678	74.7509	1121	0.00796109	82.904	1121	0.00173682	68.319	1121	0.0019189
73.0955	1122	0.00238953				68.7859	1122	0.00189071	90.3815	1122	0.0574117	107.883	1122	0.00944004	78.7306	1122	0.00161729	74.8404	1122	0.0189179	82.976	1122	0.0135666	68.3782	1122	0.00191101
73.157	1123	0.00258274				68.8452	1123	0.00269796	90.456	1123	0.0373397	107.98	1123	0.00283517	78.8047	1123	0.00167998	74.93	1123	0.0116112	83.047	1123	0.00178917	68.4366	1123	0.00212255
73.2193	1124	0.00253114				68.9043	1124	0.00188254	90.5318	1124	0.0572533	108.075	1124	0.00367756	78.8792	1124	0.0016633	75.0086	1124	0.00992526	83.1243	1124	0.0075829	68.4969	1124	0.00206479
73.2816	1125	0.00236781				68.9636	1125	0.00196684	90.6063	1125	0.0378846	108.169	1125	0.00215892	78.9514	1125	0.00185352	75.0869	1125	0.0154938	83.1977	1125	0.00325502	68.5605	1125	0.00219232
73.3447	1126	0.00228803				69.0238	1126	0.00196685	90.6815	1126	0.0366697	108.264	1126	0.00234958	79.0237	1126	0.00185413	75.169	1126	0.0169076	83.2704	1126	0.00224693	68.6232	1126	0.00219234
73.4076	1127	0.0022203				69.0844	1127	0.00205434	90.7572	1127	0.0256965	108.374	1127	0.0135689	79.0948	1127	0.00171759	75.2537	1127	0.00749781	83.3441	1127	0.00705468	68.6835	1127	0.00197522
73.4702	1128	0.00225345				69.1452	1128	0.00210277	90.8411	1128	0.0445874	108.469	1128	0.00204582	79.1624	1128	0.00163391	75.3286	1128	0.0234029	83.4173	1128	0.001637	68.7453	1128	0.00257503
73.5329	1129	0.00222558				69.2061	1129	0.00200501	90.9193	1129	0.0269722	108.565	1129	0.0136851	79.231	1129	0.00163361	75.3988	1129	0.00981678	83.4909	1129	0.0121868	68.8056	1129	0.00192923
73.596	1130	0.00225503				69.2666	1130	0.00191405	90.995	1130	0.052119	108.658	1130	0.00201759	79.3	1130	0.00161936	75.466	1130	0.0121837	83.5657	1130	0.001778	68.8663	1130	0.00189473
73.6589	1131	0.00228135				69.3279	1131	0.00191357	91.0716	1131	0.0345995	108.756	1131	0.00586857	79.3678	1131	0.00162212	75.5347	1131	0.0147767	83.6375	1131	0.00416433	68.9267	1131	0.00189473
73.7298	1132	0.00234356				69.389	1132	0.0018325	91.147	1132	0.0257747	108.851	1132	0.00180919	79.4403	1132	0.00155471	75.5982	1132	0.00775031	83.7109	1132	0.00179875	68.9873	1132	0.0018503
73.7967	1133	0.00241213				69.4496	1133	0.00196863	91.2235	1133	0.0277453	108.948	1133	0.00371773	79.5096	1133	0.00155188	75.6631	1133	0.0154586	83.7858	1133	0.00182263	69.0475	1133	0.00273895
73.86	1134	0.00234099				69.5205	1134	0.00177202	91.2994	1134	0.0335034	109.041	1134	0.00229095	79.5774	1134	0.00155167	75.7321	1134	0.0154417	83.8602	1134	0.00721316	69.1084	1134	0.00183398
73.9221	1135	0.0022468				69.5842	1135	0.00182463	91.3727	1135	0.0319426	109.135	1135	0.00237361	79.6476	1135	0.00159452	75.801	1135	0.0125051	83.93	1135	0.00176539	69.1681	1135	0.00215691
73.9836	1136	0.00227998				69.6429	1136	0.00181638	91.445	1136	0.0358126	109.228	1136	0.00381604	79.7183	1136	0.00158744	75.8648	1136	0.00932153	84.0026	1136	0.0128803	69.227	1136	0.00179086
74.0455	1137	0.00229913				69.7017	1137	0.00178765	91.5198	1137	0.027363	109.322	1137	0.00183769	79.7868	1137	0.0015887	75.9293	1137	0.0193739	84.0752	1137	0.00179631	69.2874	1137	0.00179852
74.1074	1138	0.00220348				69.7616	1138	0.00178765	91.5935	1138	0.0162667	109.422	1138	0.00568685	79.8618	1138	0.00158698	75.9933	1138	0.00447652	84.1457	1138	0.00671206	69.3483	1138	0.00179393
74.1695	1139	0.00220588				69.821	1139	0.00173753	91.6672	1139	0.0286149	109.517	1139	0.00215173	79.9351	1139	0.00162432	76.0561	1139	0.0124474	84.2197	1139	0.00285527	69.4074	1139	0.00182225
74.2321	1140	0.002141				69.881	1140	0.00173753	91.7418	1140	0.0186491	109.608	1140	0.00245461	80.003	1140	0.00162432	76.1197	1140	0.0135203	84.2965	1140	0.00250319	69.4674	1140	0.00182233
74.2942	1141	0.00212491				69.9407	1141	0.00185949	91.819	1141	0.0386811	109.704	1141	0.00431394	80.0691	1141	0.00162821	76.1821	1141	0.0158974	84.3706	1141	0.00294401	69.528	1141	0.00183232
74.3568	1142	0.00219235				69.9999	1142	0.00201877	91.8998	1142	0.0302412	109.797	1142	0.00197559	80.1366	1142	0.00162855	76.2482	1142	0.0151193	84.4417	1142	0.00418127	69.5883	1142	0.00183272
74.4193	1143	0.00237053				70.0593	1143	0.0019726	91.9786	1143	0.0147	109.892	1143	0.00917648	80.204	1143	0.00165363	76.3133	1143	0.0111943	84.5159	1143	0.00167263	69.6575	1143	0.00175857
74.4844	1144	0.00218739				70.1195	1144	0.00176738	92.0537	1144	0.0246649	109.987	1144	0.00332953	80.2713	1144	0.0017138	76.3773	1144	0.0220898	84.5897	1144	0.00846865	69.7194	1144	0.00186087
74.5479	1145	0.00199205				70.1806	1145	0.00176735	92.1288	1145	0.020914	110.08	1145	0.00391624	80.3391	1145	0.00171384	76.4411	1145	0.00965813	84.6627	1145	0.00176576	69.7793	1145	0.00179314
74.6103	1146	0.00200055				70.2422	1146	0.0017394	92.2031	1146	0.0187687	110.176	1146	0.012907	80.4067	1146	0.00164222	76.5059	1146	0.0138204	84.7354	1146	0.0043667	69.8393	1146	0.0018282
74.6742	1147	0.00216623				70.3021	1147	0.00173231	92.277	1147	0.0432054	110.267	1147	0.00179647	80.4782	1147	0.0018759	76.5739	1147	0.0333096	84.8091	1147	0.00170546	69.9	1147	0.0018282
74.7369	1148	0.00205642				70.3678	1148	0.00175507	92.3528	1148	0.0295864	110.361	1148	0.0179488	80.5465	1148	0.00162564	76.6375	1148	0.0238909	84.8826	1148	0.0018775	69.9609	1148	0.00192372
74.8035	1149	0.00194286				70.4296	1149	0.00168679	92.427	1149	0.0238653	110.452	1149	0.00222563	80.615	1149	0.00167628	76.7016	1149	0.0251296	84.9559	1149	0.00870054	70.0227	1149	0.00319943
74.8725	1150	0.00197956				70.4923	1150	0.00168663	92.5051	1150	0.0311174	110.555	1150	0.00879207	80.6828	1150	0.00167631	76.7657	1150	0.0115036	85.0297	1150	0.00161824	70.0846	1150	0.00188454
74.9406	1151	0.00195977				70.5529	1151	0.00169175	92.5792	1151	0.0219166	110.65	1151	0.00246152	80.7518	1151	0.001678	76.8295	1151	0.0293669	85.1041	1151	0.00886583	70.1443	1151	0.0017528
75.0033	1152	0.00201823				70.6195	1152	0.00169272	92.655	1152	0.0198423	110.745	1152	0.00225264	80.82	1152	0.0034675	76.9025	1152	0.0108843	85.1783	1152	0.00256129	70.2045	1152	0.00175283
75.0662	1153	0.00200473				70.6849	1153	0.00167599	92.7304	1153	0.0702828	110.84	1153	0.0159019	80.89	1153	0.0016745	76.9682	1153	0.0220689	85.2506	1153	0.00162957	70.2654	1153	0.00172114
75.1314	1154	0.00194713				70.7465	1154	0.00164505	92.8072	1154	0.0329061	110.936	1154	0.00174798	80.9595	1154	0.00164532	77.0333	1154	0.0135711	85.3293	1154	0.0105541	70.3264	1154	0.00385278
75.196	1155	0.00190797				70.8103	1155	0.00164394	92.8821	1155	0.0304671	111.03	1155	0.00787771	81.0316	1155	0.00164523	77.0978	1155	0.0182194	85.4077	1155	0.001821	70.3876	1155	0.00169522
75.2578	1156	0.00189184				70.8699	1156	0.00163612	92.9562	1156	0.0176259	111.123	1156	0.00197204	81.0995	1156	0.00168328	77.1598	1156	0.0163182	85.4783	1156	0.00557584	70.4465	1156	0.00173608
75.3198	1157	0.00187598				70.9307	1157	0.00163233	93.0344	1157	0.0216555	111.214	1157	0.00325609	81.1648	1157	0.00166385	77.223	1157	0.0165065	85.549	1157	0.00165907	70.5062	1157	0.00168411
75.3838	1158	0.00188872				70.9923	1158	0.00313755	93.1104	1158	0.015266	111.309	1158	0.0112519	81.2302	1158	0.0031068	77.2865	1158	0.00989196	85.6201	1158	0.00681349	70.5654	1158	0.00167874
75.4472	1159	0.00190561				71.0529	1159	0.00165401	93.1848	1159	0.0246666	111.402	1159	0.0046842	81.2955	1159	0.00166071	77.3499	1159	0.0161466	85.6899	1159	0.00451641	70.6244	1159	0.00167513
75.5092	1160	0.00179118				71.1126	1160	0.00167076	93.2604	1160	0.0162268	111.497	1160	0.00298355	81.3614	1160	0.00177329	77.4134	1160	0.00929223	85.7598	1160	0.00162727	70.683	1160	0.00169927
75.5736	1161	0.00180777				71.1739	1161	0.00167079	93.3371	1161	0.0299328	111.59	1161	0.00302392	81.4276	1161	0.00177328	77.4764	1161	0.00948407	85.8309	1161	0.0086252	70.7482	1161	0.00169744
75.6351	1162	0.00189353				71.2341	1162	0.00168357	93.411	1162	0.0182097	111.696	1162	0.00183538	81.4954	1162	0.00178094	77.5418	1162	0.0261267	85.9017	1162	0.00162722	70.8099	1162	0.00175414
75.6974	1163	0.0019287				71.2943	1163	0.00168355	93.4877	1163	0.0279398	111.789	1163	0.0218293	81.5607	1163	0.00178103	77.6089	1163	0.0178117	85.9725	1163	0.00418904	70.8702	1163	0.0017544
75.7613	1164	0.0020078				71.354	1164	0.00170854	93.5625	1164	0.0188116	111.882	1164	0.00187556	81.6258	1164	0.00166617	77.6799	1164	0.0204178	86.043	1164	0.0015803	70.9301	1164	0.00166158
75.8236	1165	0.00203704				71.4136	1165	0.00453139	93.6394	1165	0.0238953	111.978	1165	0.00555781	81.6928	1165	0.00164261	77.7575	1165	0.0174357	86.114	1165	0.00217471	70.9904	1165	0.00177231
75.8871	1166	0.00189899				71.4732	1166	0.00183312	93.7148	1166	0.0258401	112.073	1166	0.00158316	81.7593	1166	0.00163145	77.8281	1166	0.023036	86.1857	1166	0.0026982	71.0502	1166	0.00165963
75.958	1167	0.00184541				71.5328	1167	0.00165716	93.7911	1167	0.0107541	112.169	1167	0.00334528	81.8258	1167	0.00163202	77.8958	1167	0.0153104	86.2575	1167	0.00152915	71.1104	1167	0.00184566
76.0248	1168	0.00177875				71.5924	1168	0.00165714	93.8681	1168	0.0360153	112.262	1168	0.00208603	81.892	1168	0.00163262	77.9637	1168	0.0147923	86.3314	1168	0.00518325	71.1704	1168	0.00184561
76.089	1169	0.00177028				71.655	1169	0.00162732	93.9421	1169	0.0190346	112.358	1169	0.00161395	81.9591	1169	0.00156242	78.0324	1169	0.0144727	86.4041	1169	0.00151735	71.2308	1169	0.0018338
76.1519	1170	0.00178292				71.7204	1170	0.00233654	94.0172	1170	0.0344533	112.46	1170	0.00529064	82.0256	1170	0.00147146	78.108	1170	0.0174434	86.4868	1170	0.00392443	71.2918	1170	0.00191567
76.2157	1171	0.00177572				71.7851	1171	0.00160208	94.0954	1171	0.0358418	112.557	1171	0.00165818				78.1934	1171	0.0184601	86.5626	1171	0.00150925	71.352	1171	0.00168272
76.279	1172	0.00177107				71.8452	1172	0.00159844	94.1829	1172	0.0299558	112.65	1172	0.00160351				78.271	1172	0.012422				71.413	1172	0.00173771
76.3443	1173	0.00172799				71.9073	1173	0.00159845	94.2583	1173	0.0271343	112.754	1173	0.00496976				78.3432	1173	0.0113228				71.4745	1173	0.0017377
76.4086	1174	0.00167252				71.968	1174	0.0016389	94.3348	1174	0.0235808	112.852	1174	0.00148127				78.4104	1174	0.0181624				71.5359	1174	0.00167656
76.4795	1175	0.00162783				72.0283	1175	0.00209737	94.4097	1175	0.0180268							78.4794	1175	0.0143805				71.597	1175	0.00436748
76.5439	1176	0.00160507				72.0894	1176	0.00164962	94.4853	1176	0.0213025							78.5487	1176	0.019576				71.6581	1176	0.00171146
76.6068	1177	0.00163385				72.149	1177	0.00164265	94.5586	1177	0.013555							78.6145	1177	0.00883862				71.7182	1177	0.00193667
76.6687	1178	0.00169744				72.2086	1178	0.00163962	94.6333	1178	0.0167529							78.6848	1178	0.0117859				71.7776	1178	0.00174726
76.7305	1179	0.00167862				72.2674	1179	0.00166314	94.7069	1179	0.0143985							78.7604	1179	0.010085				71.8502	1179	0.00172752
76.7921	1180	0.00169098				72.328	1180	0.00166317	94.7808	1180	0.0146292							78.8381	1180	0.00453031				71.9155	1180	0.00172094
76.8529	1181	0.00169282				72.3888	1181	0.00166488	94.8542	1181	0.0173212							78.9045	1181	0.0140337				71.9753	1181	0.00171958
76.9146	1182	0.00168085				72.4479	1182	0.00166479	94.9286	1182	0.0131557							78.968	1182	0.00559754				72.0361	1182	0.00171485
76.9761	1183	0.00169843				72.5081	1183	0.00170204	95.0037	1183	0.0279051							79.0315	1183	0.00956443				72.0958	1183	0.001742
77.0461	1184	0.00170611				72.5679	1184	0.00205561	95.0794	1184	0.0132759							79.1005	1184	0.0141338				72.1561	1184	0.00174298
77.1119	1185	0.00167188				72.6282	1185	0.00167728	95.1556	1185	0.0190272							79.1664	1185	0.00997569				72.2156	1185	0.00180148
77.1748	1186	0.00163263				72.6876	1186	0.00170898	95.2362	1186	0.00896904							79.2435	1186	0.00798449				72.2756	1186	0.00192914
77.2387	1187	0.00171717				72.7473	1187	0.00170897	95.3129	1187	0.0239362							79.3219	1187	0.0132315				72.3357	1187	0.00192251
77.3025	1188	0.00185293				72.8149	1188	0.00179067	95.3877	1188	0.0127874							79.3935	1188	0.0124181				72.3957	1188	0.0018874
77.3653	1189	0.00180072				72.8818	1189	0.00179169	95.463	1189	0.01548							79.4617	1189	0.0144085				72.4557	1189	0.00188743
77.4296	1190	0.00166113				72.9439	1190	0.00187939	95.5374	1190	0.00708966							79.5254	1190	0.00685257				72.5161	1190	0.00180431
77.4937	1191	0.00159661				73.0038	1191	0.00174701	95.6111	1191	0.022039							79.5913	1191	0.0191114				72.5808	1191	0.00224269
77.5569	1192	0.00157992				73.0642	1192	0.00174435	95.686	1192	0.00960846							79.6557	1192	0.00450439				72.6417	1192	0.00171495
77.622	1193	0.00156469				73.1244	1193	0.00168755	95.7616	1193	0.0176345							79.7201	1193	0.00993148				72.7021	1193	0.00171532
77.6852	1194	0.00152805				73.1851	1194	0.00169167	95.8388	1194	0.0124705							79.7841	1194	0.00593702				72.7638	1194	0.00171534
77.7494	1195	0.00146455				73.2475	1195	0.00168479	95.9157	1195	0.0125405							79.8468	1195	0.0115495				72.8239	1195	0.00172861
73.3083	1196	0.00165953	95.9926	1196	0.00903715							79.912	1196	0.0140486				72.8844	1196	0.00302354
73.3696	1197	0.00165851	96.0682	1197	0.0267386							79.976	1197	0.0166009				72.9569	1197	0.00170489
73.4287	1198	0.0016257	96.1427	1198	0.00865145							80.0386	1198	0.0201413				73.0235	1198	0.00169803
73.4879	1199	0.00161563	96.2179	1199	0.00679519							80.1015	1199	0.0136334				73.082	1199	0.00168467
73.547	1200	0.00279394	96.2916	1200	0.0143663							80.1656	1200	0.0113331				73.1419	1200	0.0016665
73.606	1201	0.00162663	96.3739	1201	0.007656							80.2342	1201	0.00595028				73.2006	1201	0.001666
73.6657	1202	0.00160835	96.4504	1202	0.00946199							80.2999	1202	0.0119314				73.2601	1202	0.00162343
73.7265	1203	0.0016102	96.5251	1203	0.0144578							80.3628	1203	0.00529659				73.319	1203	0.00162343
73.7858	1204	0.00160119	96.6016	1204	0.0124211							80.427	1204	0.00722373				73.3792	1204	0.0016508
73.8456	1205	0.00160119	96.6749	1205	0.0104437							80.4892	1205	0.0117882				73.4377	1205	0.00165091
73.9069	1206	0.0015912	96.7489	1206	0.00781903							80.5568	1206	0.0106946				73.497	1206	0.00167131
73.9706	1207	0.00556528	96.8254	1207	0.0158962							80.6205	1207	0.0182882				73.5574	1207	0.00169292
74.0335	1208	0.00155895	96.9003	1208	0.00712331							80.6845	1208	0.0197221				73.6161	1208	0.00166469
74.0935	1209	0.00153929	96.9746	1209	0.016093							80.7485	1209	0.0184317				73.6764	1209	0.00171563
74.1532	1210	0.0015393	97.0496	1210	0.00684032							80.8136	1210	0.00522257				73.7368	1210	0.00171575
74.2135	1211	0.00154632	97.1272	1211	0.00978948							80.8774	1211	0.0155381				73.7974	1211	0.00169314
74.2736	1212	0.00211423	97.2045	1212	0.0212073							80.9419	1212	0.00908622				73.8583	1212	0.001618
74.3339	1213	0.00162401	97.28	1213	0.0140068							81.0055	1213	0.0163932				73.9183	1213	0.00158996
74.3961	1214	0.00165853	97.3563	1214	0.0503645							81.0758	1214	0.0086225				73.9799	1214	0.00150589
74.4563	1215	0.00165854	97.4377	1215	0.0135255							81.1404	1215	0.015096						
74.5163	1216	0.00156266	97.5163	1216	0.0388396							81.2052	1216	0.0074002						
74.5769	1217	0.0017797	97.591	1217	0.0133232							81.2726	1217	0.0189798						
74.6387	1218	0.00145042	97.6669	1218	0.0268248							81.3438	1218	0.0118849						
97.7407	1219	0.0279835							81.4096	1219	0.013635						
97.8191	1220	0.0282687							81.4717	1220	0.0255112						
97.8911	1221	0.00769135							81.5358	1221	0.0101912						
97.9648	1222	0.0119269							81.5991	1222	0.013832						
98.0392	1223	0.0155376							81.6613	1223	0.00749473						
98.1149	1224	0.00722053							81.7242	1224	0.0121262						
98.1907	1225	0.0177152							81.7875	1225	0.00732885						
98.2658	1226	0.0105536							81.8538	1226	0.0145125						
98.3407	1227	0.0162873							81.9182	1227	0.0130533						
98.4155	1228	0.0149141							81.9808	1228	0.0123574						
98.4904	1229	0.0249219							82.0451	1229	0.00806785						
98.57	1230	0.0193292							82.1086	1230	0.00463465						
98.647	1231	0.0285824							82.1722	1231	0.0121258						
98.7212	1232	0.0170687							82.2365	1232	0.00516387						
98.7966	1233	0.0180841							82.3041	1233	0.0195182						
98.8726	1234	0.0231354							82.3681	1234	0.0132424						
98.9486	1235	0.00985221							82.4583	1235	0.0142099						
99.0256	1236	0.0182132							82.5394	1236	0.0120755						
99.1022	1237	0.00891752							82.6114	1237	0.012167						
99.1781	1238	0.0356941							82.6826	1238	0.0173393						
99.2538	1239	0.00939771							82.7592	1239	0.0165649						
99.3334	1240	0.0136051							82.8316	1240	0.00698632						
99.4182	1241	0.0138629							82.9052	1241	0.0156072						
99.5201	1242	0.0100243							82.9783	1242	0.0115592						
99.6191	1243	0.0142245							83.0486	1243	0.00881639						
99.7313	1244	0.01089							83.1198	1244	0.00886188						
99.8361	1245	0.00584372							83.1873	1245	0.00703051						
99.9266	1246	0.0302108							83.2527	1246	0.0149933						
100.013	1247	0.00588543							83.3189	1247	0.0061487						
100.1	1248	0.0150337							83.3857	1248	0.0219415						
100.189	1249	0.00762622							83.4657	1249	0.00684051						
100.273	1250	0.0211985							83.5467	1250	0.00955122						
100.363	1251	0.00372642							83.624	1251	0.00887561						
100.449	1252	0.0116816							83.6887	1252	0.012905						
100.531	1253	0.0087925							83.7541	1253	0.00765673						
100.607	1254	0.0118053							83.8192	1254	0.019299						
100.683	1255	0.0224503							83.8853	1255	0.00444218						
100.758	1256	0.0101727							83.9502	1256	0.0223345						
100.844	1257	0.0155515							84.0137	1257	0.00778104						
100.925	1258	0.0143294							84.0777	1258	0.0211631						
101.001	1259	0.0145261							84.1419	1259	0.0125366						
101.078	1260	0.0278056							84.2064	1260	0.0141412						
101.155	1261	0.00678415							84.269	1261	0.0135638						
101.241	1262	0.0187435							84.332	1262	0.0136962						
101.316	1263	0.008276							84.394	1263	0.0188795						
101.395	1264	0.00586757							84.4577	1264	0.00899829						
101.474	1265	0.0120616							84.5201	1265	0.0122083						
101.554	1266	0.0179899							84.5851	1266	0.0115127						
101.628	1267	0.00850885							84.661	1267	0.0111625						
101.703	1268	0.0151604							84.7282	1268	0.0100131						
101.778	1269	0.00728661							84.7919	1269	0.0137695						
101.857	1270	0.00910342							84.8546	1270	0.0081557						
101.94	1271	0.00526816							84.9167	1271	0.0233949						
102.017	1272	0.0195358							84.9792	1272	0.0105265						
102.093	1273	0.0107058							85.0417	1273	0.0084563						
102.169	1274	0.00741898							85.1049	1274	0.0285013						
102.245	1275	0.00695854							85.1688	1275	0.0173357						
102.321	1276	0.00651614							85.233	1276	0.0163572						
102.397	1277	0.0058331							85.2988	1277	0.00923431						
102.474	1278	0.0100451							85.3633	1278	0.0102644						
102.551	1279	0.00707614							85.4269	1279	0.012017						
102.627	1280	0.0191011							85.4908	1280	0.0144697						
102.705	1281	0.00763271							85.5541	1281	0.0126502						
102.78	1282	0.009044							85.6162	1282	0.0131374						
102.856	1283	0.00839012							85.6784	1283	0.0106991						
102.931	1284	0.00290463							85.7432	1284	0.00907092						
103.007	1285	0.00539835							85.812	1285	0.00427367						
103.086	1286	0.00959983							85.8784	1286	0.0078038						
103.184	1287	0.00668986							85.9423	1287	0.0076818						
103.284	1288	0.00918228							86.0066	1288	0.0153263						
103.371	1289	0.00376903							86.0708	1289	0.0119075						
103.461	1290	0.00972481							86.1344	1290	0.012774						
103.541	1291	0.006733							86.1984	1291	0.0194758						
103.624	1292	0.00420976							86.2628	1292	0.00640875						
103.711	1293	0.0101082							86.3272	1293	0.00962858						
103.786	1294	0.00535842							86.3915	1294	0.0125372						
103.862	1295	0.0109323							86.455	1295	0.018649						
103.937	1296	0.00670862							86.5187	1296	0.0213103						
104.012	1297	0.00785093							86.5844	1297	0.0191865						
104.087	1298	0.0104332							86.6474	1298	0.0199641						
104.168	1299	0.004799							86.7117	1299	0.00820009						
104.245	1300	0.00343586							86.7756	1300	0.0106898						
104.32	1301	0.00847775							86.8409	1301	0.0123197						
104.395	1302	0.0104642							86.9155	1302	0.0124304						
104.467	1303	0.00590032							86.9795	1303	0.0105486						
104.541	1304	0.00745209							87.041	1304	0.0134722						
104.615	1305	0.00557615							87.1037	1305	0.00836882						
104.689	1306	0.0100044							87.1674	1306	0.0117184						
104.764	1307	0.0136134							87.2387	1307	0.00685705						
104.839	1308	0.00399456							87.3098	1308	0.010108						
104.915	1309	0.0175759							87.3779	1309	0.022483						
104.989	1310	0.0105794							87.4423	1310	0.00726619						
105.063	1311	0.00969775							87.5066	1311	0.0349243						
105.138	1312	0.00548624							87.5755	1312	0.0165745						
105.216	1313	0.00896293							87.6425	1313	0.0175171						
105.296	1314	0.011077							87.7102	1314	0.0150982						
105.37	1315	0.015246							87.7774	1315	0.0149966						
105.445	1316	0.016248							87.842	1316	0.012395						
105.52	1317	0.0237545							87.9063	1317	0.0263218						
105.598	1318	0.0139767							87.9784	1318	0.0110791						
105.674	1319	0.0185705							88.0535	1319	0.0382577						
105.749	1320	0.00707092							88.1232	1320	0.00821379						
105.83	1321	0.017625							88.1962	1321	0.0152461						
105.921	1322	0.0105929							88.2761	1322	0.0128313						
106.015	1323	0.0170424							88.3518	1323	0.0175562						
106.112	1324	0.0101614							88.4237	1324	0.0189206						
106.203	1325	0.0094072							88.4942	1325	0.0105536						
106.296	1326	0.0129748							88.5634	1326	0.00962179						
106.394	1327	0.011655							88.6287	1327	0.0114068						
106.489	1328	0.00794579							88.701	1328	0.00781948						
106.571	1329	0.0130336							88.7735	1329	0.0160358						
106.647	1330	0.0215642							88.8438	1330	0.0100093						
106.721	1331	0.0173393							88.9125	1331	0.0154507						
106.796	1332	0.0100478							88.9796	1332	0.00896168						
106.871	1333	0.0115103							89.0489	1333	0.0292148						
106.959	1334	0.0140204							89.1205	1334	0.00699509						
107.047	1335	0.012646							89.1881	1335	0.0170605						
107.125	1336	0.0129136							89.261	1336	0.0139761						
107.2	1337	0.0137207							89.3348	1337	0.0115098						
107.285	1338	0.0198358							89.4084	1338	0.0113736						
107.378	1339	0.0158176							89.4786	1339	0.0207757						
107.461	1340	0.0129761							89.5441	1340	0.0104382						
107.555	1341	0.0159526							89.6121	1341	0.0173613						
107.636	1342	0.0251129							89.6823	1342	0.00893646						
107.713	1343	0.0363022							89.7503	1343	0.0100048						
107.79	1344	0.018363							89.8147	1344	0.0250225						
107.874	1345	0.015894							89.8777	1345	0.0102406						
107.952	1346	0.0115677							89.9399	1346	0.0150209						
108.025	1347	0.0125187							90.002	1347	0.0111457						
108.099	1348	0.00825598							90.0646	1348	0.0336259						
108.173	1349	0.013496							90.1264	1349	0.00708082						
108.248	1350	0.00585818							90.1935	1350	0.015096						
108.327	1351	0.0291189							90.259	1351	0.0127457						
108.406	1352	0.00886995							90.3216	1352	0.00766959						
108.482	1353	0.0257688							90.3848	1353	0.0151939						
108.56	1354	0.0122712							90.4475	1354	0.00700775						
108.649	1355	0.0129229							90.5108	1355	0.0241897						
108.724	1356	0.0194828							90.5769	1356	0.00782545						
108.799	1357	0.0169701							90.6398	1357	0.0326744						
108.876	1358	0.0103192							90.7028	1358	0.0109747						
108.952	1359	0.0160068							90.766	1359	0.0135655						
109.028	1360	0.0112905							90.8294	1360	0.011925						
109.104	1361	0.0204924							90.8928	1361	0.0125981						
109.18	1362	0.00980036							90.9565	1362	0.0118455						
109.256	1363	0.0171246							91.0202	1363	0.0105598						
109.332	1364	0.00747092							91.0839	1364	0.0156723						
109.407	1365	0.0071498							91.148	1365	0.0133866						
109.483	1366	0.0104977							91.2105	1366	0.00868645						
109.557	1367	0.0153612							91.2735	1367	0.0149733						
109.631	1368	0.0111156							91.3502	1368	0.0111578						
109.714	1369	0.00507725							91.4135	1369	0.0129979						
109.792	1370	0.02304							91.4766	1370	0.0198336						
109.869	1371	0.0173776							91.5392	1371	0.00948775						
109.944	1372	0.0112119							91.6014	1372	0.0215535						
110.02	1373	0.0284508							91.6641	1373	0.0156533						
110.096	1374	0.0199236							91.7278	1374	0.0108738						
110.171	1375	0.0304772							91.7908	1375	0.0156068						
110.247	1376	0.0197128							91.8546	1376	0.0169262						
110.322	1377	0.01989							91.9176	1377	0.0128461						
110.397	1378	0.00855456							91.9807	1378	0.0127216						
110.473	1379	0.033623							92.0448	1379	0.0124699						
110.549	1380	0.0100114							92.1077	1380	0.0166128						
110.625	1381	0.0117488							92.1703	1381	0.00975239						
110.701	1382	0.0102011							92.2342	1382	0.0223206						
110.78	1383	0.0171949							92.2985	1383	0.0123814						
110.865	1384	0.0174716							92.3626	1384	0.0263907						
110.947	1385	0.0168713							92.4431	1385	0.00785396						
111.028	1386	0.0141007							92.5114	1386	0.0154625						
111.102	1387	0.0112313							92.5755	1387	0.00924063						
111.174	1388	0.0103579							92.6375	1388	0.018116						
111.246	1389	0.00648827							92.6983	1389	0.00843515						
111.318	1390	0.0266946							92.7623	1390	0.00940647						
111.391	1391	0.0199972							92.8241	1391	0.0181172						
111.465	1392	0.0087809							92.8854	1392	0.0106723						
111.54	1393	0.0299581							92.9472	1393	0.0215828						
111.613	1394	0.0102101							93.0095	1394	0.0126174						
111.687	1395	0.0222772							93.0724	1395	0.0319755						
111.762	1396	0.0176847							93.1342	1396	0.0100973						
111.837	1397	0.0208722							93.1957	1397	0.0236376						
111.919	1398	0.0128635							93.2589	1398	0.0197518						
111.995	1399	0.0410284							93.3227	1399	0.0206255						
112.069	1400	0.0124946							93.3857	1400	0.0134977						
112.143	1401	0.0168115							93.4491	1401	0.0354845						
112.218	1402	0.0133237							93.5129	1402	0.025843						
112.292	1403	0.033849							93.5843	1403	0.016659						
112.366	1404	0.0153314							93.6517	1404	0.0308184						
112.44	1405	0.0197419							93.7176	1405	0.0236825						
112.515	1406	0.0213847							93.7837	1406	0.0340291						
112.592	1407	0.0554595							93.8502	1407	0.0289482						
112.667	1408	0.0241634							93.9139	1408	0.0384125						
112.74	1409	0.0199719							93.978	1409	0.0265935						
112.814	1410	0.0443401							94.0418	1410	0.0180826						
112.887	1411	0.0268385							94.1044	1411	0.0109136						
112.96	1412	0.0266856							94.1669	1412	0.0318716						
113.042	1413	0.0309064							94.231	1413	0.0160078						
113.119	1414	0.020098							94.3032	1414	0.00558002						
113.195	1415	0.0269729							94.3742	1415	0.0295627						
113.27	1416	0.0258373							94.4481	1416	0.0293434						
113.346	1417	0.0258536							94.5158	1417	0.0222414						
113.422	1418	0.0220061							94.5818	1418	0.0265947						
113.498	1419	0.0272142							94.6577	1419	0.0189305						
113.573	1420	0.0220464							94.7285	1420	0.0183767						
113.649	1421	0.0316928							94.7971	1421	0.0223636						
113.724	1422	0.0175476							94.8685	1422	0.016811						
113.803	1423	0.0527267							94.9342	1423	0.0268397						
113.883	1424	0.0348222							94.9972	1424	0.0282661						
113.959	1425	0.0494654							95.0616	1425	0.0191618						
114.037	1426	0.0652539							95.1251	1426	0.0282753						
114.121	1427	0.0213927							95.1893	1427	0.0272962						
114.201	1428	0.0322934							95.2545	1428	0.0413899						
114.274	1429	0.0172339							95.3152	1429	0.0202482						
114.347	1430	0.0306869							95.3788	1430	0.0165382						
114.422	1431	0.0248694							95.4461	1431	0.0244843						
114.5	1432	0.0228992							95.5196	1432	0.0130689						
114.575	1433	0.0168047							95.5905	1433	0.0498388						
114.652	1434	0.0337561							95.6602	1434	0.0255693						
114.728	1435	0.0230605							95.7277	1435	0.024235						
114.804	1436	0.0198047							95.7987	1436	0.0219719						
114.88	1437	0.0361387							95.8738	1437	0.0195812						
114.956	1438	0.0229685							95.9447	1438	0.017337						
115.03	1439	0.0608891							96.013	1439	0.045681						
115.104	1440	0.0221551							96.082	1440	0.0108711						
115.18	1441	0.0292004							96.1488	1441	0.0221322						
115.263	1442	0.0854433							96.2242	1442	0.0186584						
115.339	1443	0.0628201							96.2984	1443	0.0483692						
115.415	1444	0.0326079							96.3738	1444	0.0160652						
115.492	1445	0.0360317							96.4409	1445	0.0407149						
115.568	1446	0.0236596							96.5049	1446	0.0119539						
115.644	1447	0.050588							96.5772	1447	0.030817						
115.723	1448	0.034827							96.6494	1448	0.0215658						
115.803	1449	0.0461964							96.7249	1449	0.0164352						
115.879	1450	0.0419863							96.7879	1450	0.0244923						
115.953	1451	0.0352258							96.8689	1451	0.0265352						
116.027	1452	0.0430424							96.9422	1452	0.0171799						
116.103	1453	0.0313163							97.011	1453	0.0138945						
116.178	1454	0.0276629							97.0805	1454	0.0197883						
116.254	1455	0.0443967							97.1494	1455	0.0229619						
116.337	1456	0.0169693							97.2152	1456	0.0127784						
116.414	1457	0.0267141							97.2809	1457	0.0376594						
116.49	1458	0.0189276							97.3489	1458	0.0258375						
116.567	1459	0.0351831							97.414	1459	0.0482935						
116.644	1460	0.0147968							97.4797	1460	0.0204903						
116.717	1461	0.0486464							97.5449	1461	0.0416894						
116.794	1462	0.0720135							97.6103	1462	0.0322744						
116.871	1463	0.0329237							97.677	1463	0.0239968						
116.948	1464	0.02974							97.7429	1464	0.103425						
117.027	1465	0.0416897							97.8065	1465	0.0211269						
117.106	1466	0.0418434							97.8698	1466	0.0567108						
117.183	1467	0.0710268							97.934	1467	0.0277613						
117.261	1468	0.0238995							98.0141	1468	0.0737389						
117.344	1469	0.0776204							98.0798	1469	0.0213822						
117.431	1470	0.0608438							98.1442	1470	0.0781969						
117.511	1471	0.0790323							98.2065	1471	0.0303636						
117.586	1472	0.0413508							98.2693	1472	0.0665262						
117.664	1473	0.0895849							98.3318	1473	0.032861						
117.751	1474	0.0486988							98.3942	1474	0.0457347						
117.828	1475	0.0702005							98.4557	1475	0.0180503						
117.905	1476	0.0400499							98.5184	1476	0.0597823						
117.98	1477	0.0715318							98.583	1477	0.043725						
118.055	1478	0.0688505							98.6459	1478	0.0355453						
118.131	1479	0.0857513							98.7087	1479	0.0577138						
118.207	1480	0.0358999							98.7706	1480	0.0205541						
118.282	1481	0.0347581							98.8334	1481	0.0901703						
118.356	1482	0.0478414							98.8966	1482	0.0420911						
118.431	1483	0.0349181							98.9591	1483	0.0347284						
118.509	1484	0.0243604							99.0219	1484	0.0405064						
118.595	1485	0.0538529							99.0902	1485	0.0508896						
118.676	1486	0.0401695							99.1577	1486	0.134248						
118.755	1487	0.0343992							99.223	1487	0.0417295						
118.829	1488	0.0524534							99.2869	1488	0.115923						
118.905	1489	0.0535618							99.3509	1489	0.0361342						
118.98	1490	0.0980282							99.4147	1490	0.0588084						
119.056	1491	0.0284795							99.4788	1491	0.0284329						
119.13	1492	0.0378168							99.5406	1492	0.0549858						
119.203	1493	0.0454081							99.6034	1493	0.0329123						
119.28	1494	0.0404255							99.666	1494	0.0715835						
119.355	1495	0.0372088							99.727	1495	0.0347972						
119.429	1496	0.0685432							99.7896	1496	0.0925156						
119.503	1497	0.0254738							99.8529	1497	0.0601286						
119.579	1498	0.0562916							99.9157	1498	0.0512435						
119.656	1499	0.0273596							99.9787	1499	0.0444274						
119.735	1500	0.0480011							100.041	1500	0.0204225						


==> Tikz/nlpdata_beta_tol.dat <==
tol b1 b2 b3 b4
0.0001	9.65903649957644	8.35912309070437	7.75571954012353	7.13658826035012
0.001	23.5969762172792	14.9375705065729	10.6417953571331	8.82606511048411
0.01	34.5173603604749	35.0281812618764	30.6550949081115	18.5715828385747
0.1	25.140982196237	25.4611232707877	27.0388749344824	25.5476174904173





==> Tikz/nlpdata_graph_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0676054 1 0.130826124105522
0.130993 2 0.215904802591762
0.193515 3 0.179592545124426
0.255505 4 0.159053366086368
0.317733 5 0.152891701377764
0.379974 6 0.173891024956389
0.443047 7 0.146451457866069
0.504867 8 0.148857203887643
0.566957 9 0.157704083449037
0.630505 10 0.130378439958703
0.692317 11 0.131753533411656
0.754253 12 0.120224109081847
0.816507 13 0.118154793691481
0.878685 14 0.129821282352522
0.941017 15 0.127002563281
1.00343 16 0.10367937626829
1.07142 17 0.106338780305458
1.13853 18 0.113158175798355
1.20144 19 0.104495532058813
1.26392 20 0.090186549894977
1.32703 21 0.103104418099612
1.38902 22 0.10040229271245
1.45076 23 0.079132044572609
1.51264 24 0.10124336929047
1.57456 25 0.101890419737264
1.63728 26 0.143630068710171
1.70431 27 0.105754031827406
1.76762 28 0.095050553597494
1.82995 29 0.127384385346577
1.89286 30 0.095095945031863
1.96291 31 0.109768948698779
2.02664 32 0.105286767061839
2.08919 33 0.126570009612304
2.15682 34 0.087732030332159
2.22506 35 0.104875574068141
2.29372 36 0.085740325394283
2.36088 37 0.085548969347431
2.42797 38 0.09992167752501
2.49557 39 0.09040015664495
2.55909 40 0.087763448324967
2.62387 41 0.075413240058386
2.68742 42 0.090247961835594
2.74907 43 0.081190946633914
2.81158 44 0.079414094485386
2.87287 45 0.075135462280608
2.93462 46 0.09063690412617
2.99632 47 0.119368792053829
3.05808 48 0.087027217060059
3.12021 49 0.086466588344192
3.1818 50 0.106392181992951
3.24649 51 0.075191178041226
3.31737 52 0.083712930328598
3.38258 53 0.102584641674677
3.44534 54 0.086797945815088
3.50777 55 0.082429331766884
3.57268 56 0.074925326640322
3.6418 57 0.080584036455552
3.70894 58 0.080784826800527
3.77097 59 0.079009932713874
3.83478 60 0.056669692762291
3.89723 61 0.074157677382605
3.96101 62 0.064329096799459
4.02391 63 0.064246146178219
4.0861 64 0.066016234112998
4.14818 65 0.072149506924419
4.20988 66 0.088325056071772
4.27179 67 0.093968279397629
4.33393 68 0.070803428388337
4.4051 69 0.067259247392218
4.47073 70 0.05552387055431
4.53305 71 0.090223931076222
4.60525 72 0.065782868738652
4.66717 73 0.07857996012674
4.72919 74 0.077367830823454
4.7914 75 0.09347876392894
4.85381 76 0.058512228986436
4.9159 77 0.075815977784898
4.9782 78 0.058307077503649
5.04125 79 0.054804193812525
5.10451 80 0.065803962405212
5.16771 81 0.056002527679875
5.23244 82 0.062115596852861
5.29498 83 0.058342678628645
5.35754 84 0.060962387411442
5.41837 85 0.052623624906547
5.4854 86 0.056519545017623
5.55391 87 0.05546236961088
5.61904 88 0.062408416105949
5.68546 89 0.079555074940368
5.74787 90 0.061145911210794
5.80992 91 0.076914094485386
5.87218 92 0.068131741963046
5.93485 93 0.06266198511873
5.99849 94 0.0602045284631
6.06029 95 0.062542009327495
6.12284 96 0.075964256470505
6.18552 97 0.053656680551106
6.24808 98 0.07174223005447
6.31067 99 0.052756862116843
6.37303 100 0.060573890134928
6.43595 101 0.049734326604721
6.49846 102 0.048970059453879
6.56137 103 0.057370055893766
6.63028 104 0.05107711203674
6.69771 105 0.050609936273986
6.76083 106 0.054465894122254
6.82297 107 0.060288725123714
6.88509 108 0.059390597742889
6.94731 109 0.06544341201182
7.00952 110 0.059754530243156
7.07194 111 0.054003791519812
7.13438 112 0.064181619139165
7.19723 113 0.058149631528356
7.25879 114 0.068554327316743
7.32122 115 0.062050001780056
7.38344 116 0.051544910819182
7.4457 117 0.060327441347147
7.50814 118 0.056212040300474
7.57064 119 0.058991064117626
7.63334 120 0.051144843177044
7.70142 121 0.053087062551177
7.76911 122 0.040887002029264
7.83488 123 0.052562034960305
7.90065 124 0.047189914201289
7.96474 125 0.051497116308875
8.02854 126 0.043380593826765
8.09104 127 0.052151910000356
8.15368 128 0.042244383922532
8.21723 129 0.041802573961337
8.28031 130 0.042065488269429
8.34297 131 0.051237228096408
8.40544 132 0.057655309907793
8.46777 133 0.051767150841967
8.53022 134 0.043804959236712
8.59312 135 0.043292926056463
8.65545 136 0.059455035779131
8.71834 137 0.044889814518139
8.78258 138 0.062780892876215
8.85136 139 0.056819751504148
8.91978 140 0.049049894976681
8.98218 141 0.05422434048916
9.04552 142 0.048859428957955
9.10766 143 0.051392181992951
9.16999 144 0.045211114671224
9.23244 145 0.042435116949696
9.29539 146 0.044217487272598
9.35799 147 0.039242675068532
9.42041 148 0.045406653850262
9.48176 149 0.043354070988643
9.54529 150 0.043869753284204
9.607 151 0.054751593150344
9.6737 152 0.047573427320303
9.73848 153 0.042965573712129
9.80128 154 0.05633993734202
9.86369 155 0.051129178682046
9.93243 156 0.041907241268824
10.0016 157 0.044600466374738
10.0664 158 0.054805350849087
10.1289 159 0.044091548292926
10.1914 160 0.044510751539749
10.2535 161 0.043663444764855
10.3156 162 0.04382133575421
10.3776 163 0.044267150841967
10.4405 164 0.038120883619922
10.5027 165 0.039396204920076
10.565 166 0.046387197835452
10.6279 167 0.036709477019474
10.6907 168 0.043441115739257
10.7523 169 0.041463206237317
10.8138 170 0.038064811848054
10.875 171 0.03905950728043
10.937 172 0.06133708925202
10.9985 173 0.045396329524013
11.0718 174 0.056420929901385
11.139 175 0.0375007120225
11.2022 176 0.03872013955641
11.2655 177 0.049445957492257
11.3267 178 0.042071362455054
11.3887 179 0.053444853857382
11.4507 180 0.049191587454164
11.5121 181 0.042468582007192
11.5742 182 0.046310744419524
11.6369 183 0.037443216205632
11.7044 184 0.037233881590658
11.7669 185 0.036567072519492
11.8293 186 0.037230588486596
11.8953 187 0.035303766599025
11.9616 188 0.039836768841895
12.0252 189 0.037827797358397
12.0885 190 0.040376659902453
12.1513 191 0.036950407632881
12.22 192 0.03546201359963
12.2864 193 0.041831410872584
12.3482 194 0.046981202606002
12.4096 195 0.043616540282673
12.4712 196 0.041394051052013
12.5343 197 0.042530171953434
12.5974 198 0.031962423012567
12.6598 199 0.039464470077255
12.7224 200 0.056696126597601
12.7862 201 0.036903948164762
12.8479 202 0.04202223290256
12.91 203 0.048473423760191
12.9722 204 0.03419933069885
13.035 205 0.043473067748941
13.098 206 0.035833600341771
13.1607 207 0.027933977713696
13.2241 208 0.036809071166649
13.2913 209 0.031959930933818
13.3597 210 0.038672523051729
13.4238 211 0.034966089928442
13.4856 212 0.041549093951369
13.5478 213 0.044746074975969
13.611 214 0.041065541671117
13.6823 215 0.046138434974545
13.7447 216 0.044707892769412
13.809 217 0.028973174552316
13.8742 218 0.035827904161772
13.9362 219 0.040489782477126
13.9994 220 0.049949980419381
14.0622 221 0.039264747766029
14.1252 222 0.037371212930329
14.1872 223 0.03867973227954
14.2491 224 0.035605308127737
14.313 225 0.036059489479868
14.3754 226 0.035546299263057
14.4511 227 0.033129872903984
14.517 228 0.04018129872904
14.5798 229 0.031730125671971
14.6427 230 0.03399765032575
14.7065 231 0.035109829470611
14.7694 232 0.030529655737121
14.831 233 0.034714567980348
14.8929 234 0.032674178504041
14.9557 235 0.048542578945495
15.0171 236 0.036334508170458
15.0799 237 0.043965965324504
15.1419 238 0.035685944675852
15.2036 239 0.035525472604934
15.2653 240 0.037968332799317
15.328 241 0.043801221118587
15.39 242 0.034999020969063
15.4524 243 0.035369806685891
15.5186 244 0.036948894585069
15.5863 245 0.034032450425434
15.6529 246 0.034488678842252
15.7168 247 0.032858592331518
15.7786 248 0.031704047847912
15.8423 249 0.027608049414362
15.9043 250 0.030755188863968
15.967 251 0.034867652817829
16.0312 252 0.031952543700381
16.0936 253 0.030531969810246
16.1563 254 0.034346185339457
16.2182 255 0.03473681868347
16.28 256 0.043911851614511
16.3429 257 0.033447968955819
16.4051 258 0.042770212538716
16.4678 259 0.042831891487771
16.5297 260 0.02973788671722
16.5918 261 0.04547919114244
16.6607 262 0.043392876214888
16.7294 263 0.03423760190822
16.7912 264 0.034130264516359
16.8529 265 0.033511783972374
16.9147 266 0.035397041546513
16.9782 267 0.029501317241625
17.0411 268 0.067874345829328
17.1032 269 0.032525721812809
17.1655 270 0.031421285912635
17.2278 271 0.032080084730678
17.2899 272 0.031761721670405
17.354 273 0.030094698992488
17.4152 274 0.031252714585781
17.4767 275 0.037944836056819
17.5385 276 0.049506835415999
17.6004 277 0.029887678450639
17.6637 278 0.040473316956816
17.7267 279 0.032844440884332
17.797 280 0.036235804051408
17.8635 281 0.035110185481861
17.9264 282 0.046472640535441
17.9885 283 0.037305083840649
18.0526 284 0.035363843497455
18.1156 285 0.038808074335149
18.1786 286 0.030505001958062
18.2411 287 0.030818825874898
18.3033 288 0.035276531738403
18.3659 289 0.029826978532522
18.4284 290 0.032950532236819
18.4908 291 0.065926608280822
18.5532 292 0.030611983338674
18.6176 293 0.02909813450105
18.6828 294 0.029983712485315
18.7456 295 0.02764160347467
18.8078 296 0.028825607889209
18.8751 297 0.05168108512229
18.9419 298 0.036119744383923
19.0057 299 0.036692210473851
19.0695 300 0.03428441738759
19.1312 301 0.033241927444907
19.1934 302 0.033050749403681
19.2556 303 0.040890206130514
19.3178 304 0.044107835807612
19.3842 305 0.038001263839937
19.4463 306 0.03442459681726
19.5084 307 0.029347164370394
19.5763 308 0.030752429776781
19.6398 309 0.027771903592154
19.7068 310 0.025801559329275
19.7709 311 0.026499608387625
19.8349 312 0.02779824842465
19.8974 313 0.029254423439781
19.963 314 0.025161540104667
20.0338 315 0.030060699918118
20.1007 316 0.02865935063548
20.1626 317 0.051873242194453
20.2246 318 0.031131848766421
20.2868 319 0.037345758125957
20.3489 320 0.030167592295917
20.415 321 0.027509434298124
20.4793 322 0.039841307985332
20.5422 323 0.03906093132543
20.6045 324 0.0333993734202
20.6667 325 0.026033856669871
20.7283 326 0.039067428530742
20.7901 327 0.029349300437894
20.8525 328 0.031042845953932
20.9144 329 0.032753480009968
20.9768 330 0.027398981807825
21.0393 331 0.0325983481078
21.1107 332 0.046499608387625
21.1778 333 0.029427889921322
21.2413 334 0.029907170066574
21.3036 335 0.025048773541244
21.366 336 0.032454786571256
21.4273 337 0.022685303855602
21.4888 338 0.069012869806686
21.5502 339 0.031635426679483
21.6121 340 0.035314802947773
21.6791 341 0.030217967887785
21.7442 342 0.033698600875788
21.8081 343 0.033984744917939
21.8732 344 0.029008953682936
21.94 345 0.029933870910321
22.0041 346 0.033365908362704
22.0697 347 0.029314144326961
22.1348 348 0.035412083021824
22.2045 349 0.025716561643348
22.2739 350 0.029285129410089
22.3398 351 0.024574655559116
22.4022 352 0.028712307308911
22.4643 353 0.024233774787283
22.5263 354 0.02776246929403
22.5898 355 0.025987308198939
22.6519 356 0.024922834561572
22.7144 357 0.030032664032184
22.7759 358 0.027247054006907
22.838 359 0.032940652924633
22.8992 360 0.029757022321905
22.9611 361 0.028857381893268
23.0227 362 0.032232991562533
23.0857 363 0.030208711595287
23.1481 364 0.030679625476165
23.2105 365 0.0516034746698
23.2723 366 0.031018726191748
23.3408 367 0.033714176367973
23.4076 368 0.027790950194026
23.4743 369 0.028591085478301
23.5391 370 0.027121026024422
23.6048 371 0.025625867777422
23.6695 372 0.02765735697248
23.735 373 0.0239039303642
23.7999 374 0.02614039303642
23.8644 375 0.023825607889209
23.9284 376 0.023234006194596
23.9909 377 0.024617999928798
24.0538 378 0.022827352344334
24.1162 379 0.022653796859981
24.1779 380 0.064968047990317
24.2399 381 0.029794314500338
24.3019 382 0.030210758659974
24.3643 383 0.031854640606643
24.4269 384 0.027626561999359
24.4949 385 0.029577503649115
24.5616 386 0.035296557371213
24.6238 387 0.023444764854569
24.6862 388 0.02974393890847
24.7485 389 0.028023959557122
24.8108 390 0.028951724874506
24.8733 391 0.02466419238848
24.9362 392 0.026641656876357
24.9997 393 0.026781658300402
25.0628 394 0.026597600484175
25.1251 395 0.083449571006444
25.1884 396 0.021280305457653
25.2509 397 0.023622325465485
25.3135 398 0.026681174125102
25.3762 399 0.024016874933248
25.4377 400 0.023892627007014
25.5005 401 0.02997819431094
25.5698 402 0.075157267969668
25.6363 403 0.030543362170245
25.7034 404 0.0292003987326
25.7656 405 0.031752020363844
25.8277 406 0.028890579942326
25.8902 407 0.024631528356296
25.9576 408 0.039924703620635
26.0218 409 0.034710206842536
26.0845 410 0.024682348962227
26.1472 411 0.026866566983517
26.2095 412 0.024232617750721
26.2718 413 0.025596585852113
26.3339 414 0.023430079390509
26.3983 415 0.021716686247286
26.4657 416 0.026915607533198
26.5309 417 0.030839741535833
26.5971 418 0.054262878706967
26.6632 419 0.024346541350707
26.7425 420 0.023085104489302
26.8081 421 0.025195984193101
26.871 422 0.041147691267044
26.9349 423 0.034313521307273
27.0023 424 0.022723397059347
27.0697 425 0.03241776140126
27.1382 426 0.025770230339279
27.2046 427 0.026515094876998
27.2709 428 0.029255491473531
27.3377 429 0.025796130157713
27.4032 430 0.033981718822315
27.4726 431 0.022459770728755
27.5417 432 0.024305422051337
27.6084 433 0.024574744561928
27.6765 434 0.023452330093631
27.7427 435 0.022895617501513
27.8119 436 0.031013030011748
27.8811 437 0.054273470041653
27.9474 438 0.021729413649471
28.0113 439 0.026208747196411
28.074 440 0.020164744205917
28.1374 441 0.021176350172666
28.1996 442 0.025555110541493
28.2615 443 0.058275125493966
28.3232 444 0.027833760546833
28.3854 445 0.026659813450105
28.4473 446 0.02587756773114
28.5093 447 0.024792000427214
28.571 448 0.029992790772188
28.6337 449 0.02977900601659
28.6958 450 0.027949642208694
28.7582 451 0.031333262131083
28.8201 452 0.023575242977678
28.8822 453 0.0278969525437
28.9515 454 0.024472836341628
29.0179 455 0.024575812595678
29.0804 456 0.024639983623483
29.1433 457 0.019021503079497
29.2055 458 0.022055964968493
29.2679 459 0.019120563209798
29.3307 460 0.020785093808964
29.3939 461 0.022981594218377
29.4571 462 0.022092189113176
29.5217 463 0.021003328705187
29.585 464 0.045367670618392
29.6472 465 0.073985990957314
29.713 466 0.025179340667165
29.7756 467 0.03034079176902
29.8381 468 0.021990903912564
29.9006 469 0.023120171597423
29.9629 470 0.024110060877924
30.0293 471 0.023124265726797
30.0959 472 0.027873900815266
30.1613 473 0.025037381181245
30.2239 474 0.022980793193065
30.2867 475 0.023675994161416
30.3495 476 0.022326622521272
30.4115 477 0.021606589768237
30.4745 478 0.022042525543807
30.5371 479 0.023136726120545
30.6007 480 0.021429207162946
30.664 481 0.021103100857987
30.7272 482 0.021791804621026
30.7906 483 0.021654562284168
30.8531 484 0.022023033927872
30.9157 485 0.025133771227171
30.9783 486 0.082802609562462
31.0425 487 0.028353358966143
31.1047 488 0.023529851543309
31.1727 489 0.022614190608423
31.2381 490 0.022562034960305
31.3003 491 0.026408558510449
31.3627 492 0.051954145751006
31.4273 493 0.026197532842038
31.4895 494 0.026553277083556
31.5515 495 0.021758606571968
31.6149 496 0.025647317455232
31.6802 497 0.02369904588985
31.7452 498 0.020267542454342
31.8098 499 0.022174694720353
31.8732 500 0.019297767809463
31.9408 501 0.017441169140945
32.0035 502 0.018486151162377
32.0668 503 0.020698316066788
32.1325 504 0.019985670547189
32.1955 505 0.019805617857524
32.2658 506 0.076549182954181
32.3324 507 0.021633112606358
32.395 508 0.024654580084731
32.4637 509 0.026701733774787
32.5255 510 0.021134518850796
32.5905 511 0.025879970807078
32.6523 512 0.023929385168571
32.7167 513 0.023291324005839
32.7806 514 0.025333226529958
32.8424 515 0.024703620634412
32.9046 516 0.019404749190074
32.9667 517 0.023044163195557
33.0319 518 0.018617786322048
33.0953 519 0.021308875360461
33.1572 520 0.020369806685891
33.2193 521 0.015275374701841
33.2825 522 0.018009630104311
33.349 523 0.019308626152587
33.4172 524 0.02089688134145
33.4825 525 0.019434120118196
33.5451 526 0.02044269998932
33.6107 527 0.040212182704974
33.6748 528 0.030748246644594
33.7397 529 0.021123749510485
33.8019 530 0.026277101356403
33.8672 531 0.022098597315675
33.9305 532 0.02417752500979
33.9929 533 0.034052031044181
34.0558 534 0.032796023354338
34.1225 535 0.020586617537114
34.1866 536 0.01991776140126
34.2492 537 0.022284257182527
34.3123 538 0.020470201858379
34.3747 539 0.020331624479334
34.4376 540 0.018557709423618
34.5101 541 0.02141683577201
34.5765 542 0.040755900886468
34.64 543 0.018639414005483
34.7031 544 0.018656591548293
34.7662 545 0.018514721065186
34.829 546 0.017737014489658
34.8912 547 0.019748122040657
34.9532 548 0.093109402257111
35.0153 549 0.021053793299868
35.0781 550 0.024845847128769
35.1403 551 0.02174401011072
35.2025 552 0.01988340631564
35.2647 553 0.024265548791342
35.327 554 0.020608423226174
35.3895 555 0.019461354978817
35.4518 556 0.023446544910819
35.5142 557 0.02118080031329
35.5829 558 0.020293264267151
35.6601 559 0.019761027448467
35.7298 560 0.022580992559365
35.7926 561 0.018098187902738
35.8548 562 0.019309427177899
35.9174 563 0.017510769340311
35.98 564 0.016902880131012
36.0427 565 0.019262522695717
36.1053 566 0.019172362846666
36.168 567 0.020560984727117
36.2295 568 0.016254850653281
36.2915 569 0.030098615116238
36.3538 570 0.017841236783082
36.4158 571 0.018217095660223
36.4777 572 0.025633967033358
36.5396 573 0.017329648616896
36.6014 574 0.025157623980918
36.6637 575 0.023113763394923
36.7326 576 0.03126303891203
36.7993 577 0.022150485955356
36.8641 578 0.025031328989996
36.9265 579 0.018663355762042
36.9892 580 0.018858805938268
37.0519 581 0.017899711630888
37.1152 582 0.020421339314322
37.181 583 0.019052209049806
37.2437 584 0.019458684894443
37.3059 585 0.091873153191641
37.3683 586 0.018930720210759
37.4306 587 0.017323596425647
37.4933 588 0.016726298551034
37.5548 589 0.017790594182776
37.6165 590 0.021185517462352
37.6801 591 0.036921659724447
37.7439 592 0.022252305172844
37.8055 593 0.021081206166115
37.8746 594 0.020745220548969
37.9404 595 0.021435526362633
38.0034 596 0.017179411869415
38.0669 597 0.024651910000356
38.1292 598 0.022056498985368
38.1919 599 0.086803463989462
38.254 600 0.022614190608423
38.3171 601 0.016362277047955
38.3834 602 0.019177792018228
38.4483 603 0.016972836341628
38.514 604 0.018599451742675
38.5812 605 0.017415180319698
38.6477 606 0.016052725266118
38.7143 607 0.015828438178647
38.7804 608 0.015405051799637
38.8479 609 0.019512620598811
38.9148 610 0.015601659012425
38.9857 611 0.013833707145146
39.0546 612 0.014732190537221
39.1198 613 0.019319039481648
39.186 614 0.022747071807469
39.2543 615 0.042670618391541
39.3172 616 0.019046245861369
39.3795 617 0.020250898928406
39.4419 618 0.020114635622486
39.504 619 0.021256897717968
39.5747 620 0.019860265584393
39.6414 621 0.020425522446509
39.7102 622 0.018268717291466
39.7751 623 0.016185161451102
39.8394 624 0.016748371248532
39.9073 625 0.020254815052156
39.973 626 0.01642217594076
40.0383 627 0.017690199010289
40.1123 628 0.015274306668091
40.1828 629 0.016468902417316
40.2476 630 0.016242123251095
40.3103 631 0.017448645377194
40.372 632 0.017218395101285
40.4354 633 0.014658407205668
40.5 634 0.021207145145787
40.5642 635 0.018224304888035
40.6267 636 0.02083858449927
40.6885 637 0.018401064473637
40.7502 638 0.017960678557443
40.8153 639 0.01771992594966
40.8786 640 0.018455089180818
40.9403 641 0.022425059631884
41.0024 642 0.017569956210616
41.0649 643 0.018470931681441
41.1286 644 0.017008704475062
41.198 645 0.018127291822422
41.2706 646 0.018760991847342
41.3345 647 0.015826480116772
41.3979 648 0.012492612766564
41.4638 649 0.016615668055111
41.5265 650 0.015935775570508
41.5892 651 0.016183025383602
41.6505 652 0.01688134145039
41.717 653 0.015821940973335
41.7816 654 0.01465956424223
41.8433 655 0.017279451030653
41.9061 656 0.02184235821852
41.9682 657 0.016867813022892
42.0345 658 0.021347769589519
42.0977 659 0.017437609028445
42.1603 660 0.018463455445192
42.2226 661 0.01845695823988
42.2856 662 0.020784737797714
42.3619 663 0.020794884118338
42.4292 664 0.017968421802129
42.4918 665 0.015513368222436
42.5541 666 0.01895831108263
42.6197 667 0.015618747552423
42.683 668 0.012973672968066
42.7459 669 0.013878030545765
42.8089 670 0.01801924240806
42.8718 671 0.014302484958525
42.9373 672 0.015971376695504
42.9996 673 0.016923261775072
43.0618 674 0.01538262309089
43.1235 675 0.012814802947773
43.1853 676 0.016450300829506
43.2488 677 0.020430773612446
43.3103 678 0.018489266260814
43.3723 679 0.017521004663747
43.4397 680 0.020015575492186
43.5081 681 0.016803463989462
43.5742 682 0.019221314393535
43.6408 683 0.021012317989249
43.7097 684 0.017504539143437
43.7761 685 0.016588255188864
43.8421 686 0.019391487771014
43.9087 687 0.015271458578091
43.9748 688 0.016164779807042
44.0409 689 0.015033554060308
44.1074 690 0.015509363095874
44.1738 691 0.014395759906013
44.2387 692 0.011857933710705
44.3017 693 0.017081686781302
44.3639 694 0.013346060735519
44.4266 695 0.014230748691659
44.4892 696 0.016734842821033
44.5601 697 0.018638078963295
44.6281 698 0.013826675922959
44.6923 699 0.01772206201716
44.7567 700 0.016636583716046
44.8181 701 0.018115365445548
44.8797 702 0.019473370358503
44.9424 703 0.018099967958988
45.0046 704 0.019435544163196
45.0671 705 0.016273007227028
45.1297 706 0.015459699526505
45.1919 707 0.01709913133255
45.2542 708 0.01817837943679
45.3165 709 0.014450051621631
45.3789 710 0.014749635088469
45.4407 711 0.015208800598099
45.5033 712 0.015154419879668
45.5676 713 0.014080511944178
45.6316 714 0.016069813806116
45.7041 715 0.015907739684574
45.7727 716 0.012577343444053
45.8354 717 0.01590186549895
45.8986 718 0.01712342910036
45.9626 719 0.017486382569689
46.0267 720 0.017083466837552
46.0902 721 0.014539588450995
46.1533 722 0.014560682117555
46.2171 723 0.018226262949909
46.2838 724 0.017025971020684
46.3454 725 0.018522998326747
46.4082 726 0.017869272669016
46.4715 727 0.016067677738617
46.5342 728 0.016488127024814
46.5976 729 0.016203763038912
46.6597 730 0.014364964932892
46.7225 731 0.014460108939443
46.7892 732 0.016857577699455
46.857 733 0.014879045177828
46.9235 734 0.015624977749297
46.9864 735 0.015446349104632
47.0486 736 0.013146160418669
47.1108 737 0.010860657196768
47.1735 738 0.014083360034177
47.2346 739 0.017561233934992
47.2966 740 0.015228203211222
47.3593 741 0.01907882089074
47.4222 742 0.016315906582648
47.4849 743 0.015199366299975
47.5474 744 0.016626348392609
47.6109 745 0.017074121542241
47.6737 746 0.018225372921784
47.7424 747 0.017951956281819
47.8077 748 0.014639449606608
47.8702 749 0.017062818185055
47.9404 750 0.013679109259853
48.0081 751 0.014711452881911
48.0709 752 0.013895208088576
48.1334 753 0.013745327352344
48.1962 754 0.013504218733312
48.2591 755 0.015139289401545
48.323 756 0.014912866246573
48.3854 757 0.015226245149347
48.4474 758 0.010723503862722
48.513 759 0.013333511338958
48.5796 760 0.015941471750507
48.6462 761 0.018078874292428
48.7135 762 0.015899551425825
48.7806 763 0.017564972053117
48.8476 764 0.017409484139699
48.9131 765 0.015568549966179
48.9767 766 0.012826373313397
49.0535 767 0.017264854569404
49.1235 768 0.017897041546513
49.1901 769 0.015804852433337
49.2531 770 0.01502287372281
49.3179 771 0.014142902915732
49.3821 772 0.015269144504966
49.4474 773 0.013433728505821
49.5105 774 0.012855299227456
49.576 775 0.01168393321229
49.6439 776 0.013562248567055
49.7108 777 0.013706967140162
49.7758 778 0.014382587489765
49.8379 779 0.015505891986187
49.9005 780 0.011281729502652
49.9623 781 0.018016127309623
50.0276 782 0.020145252589982
50.09 783 0.015082861618427
50.1597 784 0.016659190430418
50.226 785 0.019299369860088
50.2882 786 0.017607693403112
50.35 787 0.014284150379152
50.4125 788 0.015812951689273
50.4755 789 0.016262237886717
50.5381 790 0.0160989177258
50.6107 791 0.013577290042365
50.6829 792 0.016482430844815
50.7537 793 0.015189932001851
50.824 794 0.012326711524084
50.8929 795 0.011893712841326
50.9566 796 0.013896098116701
51.0191 797 0.013946918722632
51.0825 798 0.015431040620884
51.1447 799 0.012897575563388
51.2065 800 0.013598650717363
51.276 801 0.010992648367689
51.3417 802 0.014465004094129
51.4034 803 0.021201715974225
51.466 804 0.014225408522909
51.533 805 0.015674997329916
51.6004 806 0.017351454305956
51.666 807 0.012385542383139
51.7341 808 0.015432019651821
51.796 809 0.016342874434832
51.8591 810 0.017096550250988
51.9304 811 0.01510084018655
51.9936 812 0.014196126597601
52.0589 813 0.013416105948948
52.122 814 0.014992078749689
52.1844 815 0.013558421446118
52.2464 816 0.009729787461284
52.3085 817 0.012224714300972
52.3873 818 0.014545195628182
52.4546 819 0.013945494677632
52.5163 820 0.012414379294386
52.578 821 0.01318051550429
52.6391 822 0.013653120438606
52.7013 823 0.015637438143045
52.7638 824 0.014793869486276
52.8299 825 0.016677614012603
52.8973 826 0.015877834739578
52.9613 827 0.013605503933924
53.0237 828 0.017252394175656
53.0869 829 0.015322724198085
53.1531 830 0.01617830823454
53.2201 831 0.014907259069387
53.2853 832 0.013764551959842
53.3518 833 0.014777492968778
53.4164 834 0.01502073765531
53.4922 835 0.013539107835808
53.5662 836 0.010642333297732
53.6294 837 0.013674036099541
53.6941 838 0.013434084517071
53.7614 839 0.012583039624052
53.8246 840 0.01339688134145
53.8887 841 0.01336395030083
53.95 842 0.019088700202927
54.0118 843 0.013973530563566
54.0736 844 0.015293264267151
54.1352 845 0.015394638470576
54.1967 846 0.015268076471217
54.259 847 0.014649595927231
54.3261 848 0.01900334650575
54.3938 849 0.011870839118516
54.4589 850 0.012195699384101
54.5249 851 0.015087578767489
54.5959 852 0.013359411157393
54.6667 853 0.015427480508384
54.7333 854 0.012830111431521
54.7975 855 0.014244188116345
54.8644 856 0.012422567553135
54.9302 857 0.013776923350778
54.993 858 0.011967318167254
55.0582 859 0.008997739328563
55.1212 860 0.013259371996155
55.1901 861 0.010812595678024
55.2565 862 0.011971857310691
55.3225 863 0.013783687564527
55.3861 864 0.010850065862081
55.4498 865 0.016250934529531
55.5149 866 0.012760155220905
55.5784 867 0.014830093630959
55.6404 868 0.016271672184841
55.7103 869 0.012109900672861
55.7796 870 0.013188436754602
55.8489 871 0.019620314001923
55.9148 872 0.012407259069387
55.9784 873 0.012745914770907
56.0413 874 0.014101160596675
56.1044 875 0.013130584926484
56.1689 876 0.012568354159992
56.235 877 0.011540994695432
56.298 878 0.009494909039126
56.3608 879 0.011904660187262
56.424 880 0.012375396062516
56.4896 881 0.012575385382178
56.5537 882 0.013263733133967
56.6151 883 0.010854872013956
56.6774 884 0.013117056498985
56.7411 885 0.01136103100858
56.8063 886 0.01498282245719
56.8739 887 0.01785939335683
56.9405 888 0.014609010644736
57.0026 889 0.012077859660365
57.0685 890 0.016909021325074
57.1319 891 0.011734308804158
57.1944 892 0.014229680657909
57.2566 893 0.017350208266581
57.3223 894 0.014515023674748
57.3882 895 0.013516412118623
57.4519 896 0.01224465093097
57.5148 897 0.014594147175051
57.5777 898 0.01325705792303
57.6432 899 0.013289098935526
57.7103 900 0.009564420235679
57.7739 901 0.012096639253801
57.8362 902 0.012337569867208
57.9005 903 0.013285538823027
57.9753 904 0.012169265548791
58.0414 905 0.011870305101641
58.1037 906 0.010044234397807
58.1658 907 0.013086795542739
58.2305 908 0.017521983694685
58.2941 909 0.012852896151518
58.3573 910 0.01279896044715
58.4202 911 0.013456691231443
58.4872 912 0.014119406173235
58.5513 913 0.014510217522874
58.6131 914 0.015354231193706
58.6749 915 0.015128876072484
58.7369 916 0.012907365872762
58.8024 917 0.013825785894834
58.8664 918 0.012631279148421
58.9289 919 0.014220157356973
58.9909 920 0.011803909003525
59.0589 921 0.011468902417316
59.1287 922 0.012244383922532
59.1933 923 0.01322163480366
59.2558 924 0.011726921570722
59.317 925 0.010874541635516
59.3815 926 0.011824735661647
59.4441 927 0.011645662002919
59.5057 928 0.018426341272384
59.5706 929 0.01126339492328
59.6356 930 0.016405443412012
59.7004 931 0.013925647050447
59.7642 932 0.012794243298088
59.8257 933 0.010388764284951
59.8874 934 0.013331731282709
59.9513 935 0.016215066396098
60.0164 936 0.013592954537363
60.0792 937 0.013596870661113
60.1416 938 0.011435259354196
60.213 939 0.013570703834241
60.2833 940 0.011508508668874
60.3474 941 0.01216134429848
60.4094 942 0.009446936523194
60.4723 943 0.011061180533305
60.536 944 0.013921641923885
60.5984 945 0.010007387233437
60.6608 946 0.012221955213785
60.7232 947 0.012061038128805
60.7855 948 0.010652924632418
60.8469 949 0.01351774716081
60.9083 950 0.015882017871765
60.9708 951 0.013127469828047
61.0334 952 0.013025917618997
61.0962 953 0.010523603545872
61.1584 954 0.012819164085585
61.221 955 0.014572519491616
61.2904 956 0.01384385346577
61.3611 957 0.013471554701129
61.4259 958 0.013424205204885
61.4894 959 0.011725408522909
61.5517 960 0.012335344796896
61.6142 961 0.011010359927374
61.6776 962 0.009706290718787
61.7461 963 0.01063797215992
61.8089 964 0.013683826408915
61.8718 965 0.011416568763573
61.9351 966 0.010608245220549
61.9968 967 0.012451315461569
62.0587 968 0.010976538858628
62.1209 969 0.009412670440386
62.1829 970 0.013010609135249
62.2449 971 0.015584481469615
62.3069 972 0.012371479938766
62.3702 973 0.01276246929403
62.4439 974 0.013595713624551
62.5159 975 0.014145483997294
62.5841 976 0.011214354373598
62.6506 977 0.014217131261348
62.7138 978 0.016132115774859
62.7775 979 0.011934654135071
62.8436 980 0.012251860158781
62.91 981 0.012374773042828
62.9761 982 0.013097742888675
63.0417 983 0.011072750898928
63.1039 984 0.011796432767276
63.1661 985 0.009274538075403
63.2286 986 0.009946687315319
63.2906 987 0.0102016803731
63.352 988 0.011014810067998
63.4133 989 0.008363629890705
63.4775 990 0.011351952721706
63.5462 991 0.01397726868169
63.6135 992 0.015090693865926
63.6755 993 0.01196286802663
63.7419 994 0.01060397308555
63.8048 995 0.012777599772153
63.8674 996 0.013723165652035
63.9309 997 0.014030225355121
63.9947 998 0.013685428459539
64.0578 999 0.013065701876179
64.121 1000 0.011552120046994



==> Tikz/nlpdata_graph_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0679277 1 0.259699465022551
0.132049 2 0.348227137510796
0.195514 3 0.359262546780539
0.258164 4 0.270871317531907
0.321557 5 0.256661728720852
0.385047 6 0.285320806544477
0.448563 7 0.282146627003167
0.511982 8 0.229284617599079
0.575622 9 0.247864888206506
0.638977 10 0.229926350638135
0.702708 11 0.249149853660877
0.775198 12 0.206784977449381
0.842763 13 0.221778740044142
0.905922 14 0.226425307072258
0.969288 15 0.252680884751943
1.03259 16 0.210399973610978
1.09631 17 0.228614396411093
1.15888 18 0.194599546588619
1.22156 19 0.214377818827368
1.28575 20 0.210103097111602
1.34878 21 0.204138578351406
1.41147 22 0.198268520295557
1.47712 23 0.207872025237501
1.53921 24 0.2258465478361
1.60937 25 0.187446022454659
1.67312 26 0.173639765857403
1.73627 27 0.162370453891181
1.79986 28 0.180887750695711
1.87089 29 0.181739396411093
1.93638 30 0.185480340178486
1.99932 31 0.197217457537664
2.0618 32 0.185633276556952
2.12516 33 0.195293757796757
2.18882 34 0.15731005901545
2.25222 35 0.164598527012763
2.31619 36 0.159293733806736
2.37987 37 0.172942555896747
2.44367 38 0.174681832357739
2.50746 39 0.15233063045773
2.57117 40 0.175752387007005
2.63491 41 0.160109394491891
2.69916 42 0.187691920161213
2.76235 43 0.15834013050571
2.82587 44 0.185585296516649
2.88896 45 0.184532734382497
2.9615 46 0.158920389118127
3.03342 47 0.156566368390749
3.09755 48 0.149130211831878
3.15983 49 0.149841815804625
3.22225 50 0.1471598814893
3.28559 51 0.152560035025429
3.34794 52 0.162397442663852
3.41134 53 0.14017173855676
3.47379 54 0.15212971403896
3.53744 55 0.138134386095384
3.60161 56 0.139196844112849
3.6661 57 0.13841132089051
3.73528 58 0.137940816620286
3.79991 59 0.142041910565205
3.86368 60 0.126075652528548
3.92673 61 0.161187446022455
3.99001 62 0.131577163899818
4.05715 63 0.146417840178486
4.12912 64 0.135519923711736
4.19398 65 0.160097399481816
4.25677 66 0.148134625995586
4.31924 67 0.131323169561462
4.38327 68 0.150922716150082
4.4459 69 0.133185544813358
4.51026 70 0.128488298867671
4.57314 71 0.145899955618463
4.63544 72 0.131206218213223
4.69823 73 0.141978187074177
4.76153 74 0.138957393724211
4.82438 75 0.16967091689857
4.88693 76 0.135973185154976
4.94976 77 0.147601147922464
5.01365 78 0.11603792822186
5.07678 79 0.15307432108243
5.1398 80 0.158640005757605
5.21088 81 0.12612888038576
5.2776 82 0.132070458689185
5.3414 83 0.127100326264274
5.40484 84 0.136057899913636
5.46788 85 0.136933835524422
5.53001 86 0.132511125371845
5.59703 87 0.1442879762019
5.66425 88 0.122757382928702
5.72765 89 0.123632568851358
5.79106 90 0.120417006525285
5.85333 91 0.121109418481912
5.91615 92 0.115267098886863
5.98041 93 0.108086735917858
6.04453 94 0.118907584444871
6.10721 95 0.112027996353517
6.16944 96 0.131166334804721
6.23202 97 0.112077625707706
6.30014 98 0.134046786536801
6.36696 99 0.105328033538048
6.43001 100 0.114755961520008
6.49304 101 0.112917876163516
6.55583 102 0.10869458305345
6.61963 103 0.111484022646579
6.68543 104 0.106220462287688
6.74892 105 0.124597567411957
6.81236 106 0.123728528931964
6.87531 107 0.129312505997505
6.93859 108 0.134046336723923
7.00246 109 0.122165279243835
7.06484 110 0.124551836436043
7.1281 111 0.11401032170617
7.19137 112 0.109608003070723
7.25432 113 0.114419351549755
7.31766 114 0.100584906678822
7.3844 115 0.111391061318492
7.45245 116 0.095014423999616
7.51974 117 0.098216491939353
7.58307 118 0.093808025861242
7.64985 119 0.10578009548028
7.71379 120 0.114849972411477
7.7776 121 0.08713445206794
7.84133 122 0.109216216054121
7.90506 123 0.089647406678822
7.96884 124 0.095276365032147
8.03171 125 0.092327091929757
8.09479 126 0.079757220996066
8.15793 127 0.099415093321178
8.22102 128 0.104095396315133
8.28317 129 0.091177370213991
8.34576 130 0.089213937002207
8.40913 131 0.111231827559735
8.47231 132 0.107346493858555
8.54168 133 0.107624628154688
8.60735 134 0.101221092025717
8.67036 135 0.101314203291431
8.73443 136 0.105253664475578
8.79785 137 0.093101369830151
8.86159 138 0.100285781115056
8.9253 139 0.098967529507725
8.98787 140 0.100972195566644
9.05373 141 0.094144935706746
9.11776 142 0.088914811438442
9.18248 143 0.10106485701948
9.24639 144 0.098580840370406
9.30983 145 0.116053971547836
9.3739 146 0.109273492227233
9.43671 147 0.094154531714807
9.49998 148 0.105826876019576
9.56339 149 0.106458863112945
9.63367 150 0.108382712791479
9.69994 151 0.100129696046445
9.76263 152 0.096727911188945
9.82517 153 0.088636227329431
9.88858 154 0.113128688465598
9.95157 155 0.099943923327896
10.0145 156 0.109802921984454
10.0782 157 0.094815006957106
10.1403 158 0.109925121149602
10.2038 159 0.098995417906151
10.2663 160 0.085988478792822
10.3295 161 0.093289541550715
10.3932 162 0.093546984454467
10.4567 163 0.111867713031379
10.5193 164 0.095520013674312
10.5836 165 0.097003796420689
10.6465 166 0.09155701228289
10.7183 167 0.096733159005854
10.7906 168 0.099517200844449
10.8552 169 0.083296498656559
10.9171 170 0.101023474234718
10.9791 171 0.089983716773822
11.0406 172 0.082042720228385
11.1024 173 0.089021117215239
11.1648 174 0.078759086220133
11.2266 175 0.095549701324249
11.2885 176 0.080151407014682
11.3507 177 0.078339560742731
11.413 178 0.081474006813166
11.4756 179 0.073450394635832
11.5375 180 0.086855418146051
11.6 181 0.07978960752327
11.6648 182 0.081378046732559
11.7282 183 0.082699447030036
11.7902 184 0.092161560790711
11.8582 185 0.097295575040783
11.9241 186 0.083580930332982
11.9866 187 0.094932108242971
12.0493 188 0.080942327991556
12.1138 189 0.088946148402265
12.1752 190 0.088478343009308
12.2368 191 0.092181652432588
12.2987 192 0.104224342673448
12.361 193 0.091353696862105
12.4236 194 0.081617347183572
12.4852 195 0.07507991675463
12.5469 196 0.085831044285577
12.6091 197 0.080656396938874
12.6709 198 0.077729314605124
12.7335 199 0.080987759092218
12.796 200 0.07410682156223
12.8585 201 0.075171828519336
12.9216 202 0.078680069091258
12.9928 203 0.079373830486518
13.0576 204 0.08018514298052
13.1208 205 0.070296906486902
13.1843 206 0.078883384512043
13.2478 207 0.077140659485654
13.31 208 0.075414277660493
13.3728 209 0.077874004414164
13.4352 210 0.078684267344785
13.4968 211 0.093025801266673
13.5586 212 0.079396471068036
13.6229 213 0.082620130025909
13.686 214 0.075355801986374
13.7495 215 0.073153518136455
13.8123 216 0.071219772574609
13.8752 217 0.084198823289512
13.9369 218 0.072379540111314
13.9987 219 0.073198799299491
14.0684 220 0.068889741867383
14.1393 221 0.091838745082046
14.2034 222 0.083145061654352
14.2655 223 0.07031804769216
14.3284 224 0.071839164907399
14.3916 225 0.085038923807696
14.4537 226 0.088282974282698
14.5162 227 0.065522592601478
14.5792 228 0.077121167594281
14.6419 229 0.074568179637271
14.7046 230 0.077780593273198
14.7678 231 0.076566098503023
14.8298 232 0.066489840226466
14.8921 233 0.075343057288168
14.9537 234 0.067334888686307
15.0156 235 0.08759805920737
15.0779 236 0.070412958209385
15.1408 237 0.080477221475866
15.2088 238 0.077591072114001
15.2756 239 0.068110516025334
15.3379 240 0.0772784521639
15.4001 241 0.061110528020344
15.4623 242 0.076501175510988
15.5257 243 0.078166682660014
15.5879 244 0.0580655947126
15.656 245 0.062709013050571
15.7214 246 0.062679025525382
15.7844 247 0.061231527684483
15.8474 248 0.067292156462912
15.9102 249 0.061230628058728
15.9727 250 0.066366741435563
16.0352 251 0.058273258324537
16.0981 252 0.071297140389598
16.1602 253 0.071478115104117
16.223 254 0.064522208761155
16.2926 255 0.064524008012667
16.3586 256 0.057872624988005
16.4229 257 0.068896339122925
16.4849 258 0.06261470228385
16.5469 259 0.080210782314557
16.6092 260 0.071629252231072
16.6723 261 0.074772394683812
16.7347 262 0.066492389166107
16.7969 263 0.062711412052586
16.8594 264 0.062868246809327
16.9213 265 0.06836001223491
16.9834 266 0.068022052826024
17.0458 267 0.062336418050091
17.1087 268 0.071778290231264
17.1709 269 0.076294711400058
17.2334 270 0.059705912340466
17.2967 271 0.062115859802322
17.3591 272 0.064766157278572
17.4277 273 0.064180500911621
17.496 274 0.067333689185299
17.5606 275 0.056949758900298
17.6263 276 0.063750929613281
17.6934 277 0.061820032866328
17.7582 278 0.06566533322138
17.8229 279 0.058159155791191
17.887 280 0.061381315372805
17.9489 281 0.056539979368583
18.011 282 0.058713775069571
18.0739 283 0.063938501583341
18.1362 284 0.056393040495154
18.2014 285 0.070718531091066
18.2636 286 0.069188417618271
18.3257 287 0.059426278668074
18.3879 288 0.064213637126955
18.4501 289 0.054962485605988
18.5196 290 0.059076474186738
18.5864 291 0.056578513338451
18.649 292 0.071926878418578
18.7122 293 0.067853672872085
18.7758 294 0.069159179781211
18.8376 295 0.064719676614528
18.8992 296 0.061929487333269
18.9613 297 0.071070134823913
19.0238 298 0.059729002734862
19.0855 299 0.064489822233951
19.1474 300 0.070762762690721
19.2098 301 0.053122001247481
19.2721 302 0.060170419105652
19.3341 303 0.055785043421937
19.3965 304 0.070220438297668
19.4591 305 0.068061336484023
19.521 306 0.056028542126475
19.5832 307 0.061342331590059
19.6624 308 0.064831680021111
19.7347 309 0.06384569019288
19.7977 310 0.0548932144228
19.8603 311 0.065031396938874
19.9231 312 0.061266912964207
19.9858 313 0.072414025765282
20.0488 314 0.067533106227809
20.112 315 0.063195410709145
20.1734 316 0.063642374772095
20.2355 317 0.063098850878035
20.2975 318 0.071362663132137
20.3597 319 0.072821256357355
20.422 320 0.069451558151809
20.4841 321 0.068826018376356
20.5465 322 0.075483398906055
20.6091 323 0.074754102293446
20.6717 324 0.059820614624316
20.7366 325 0.067001877219077
20.8114 326 0.060159623596584
20.8766 327 0.058577781642837
20.9395 328 0.056973748920449
21.0019 329 0.058965970156415
21.0645 330 0.062918625851646
21.1271 331 0.060284221763746
21.1902 332 0.058930584876691
21.2564 333 0.064161758708377
21.3203 334 0.066865583917091
21.3831 335 0.061131519287976
21.4461 336 0.053309423279916
21.5082 337 0.058943929325401
21.5704 338 0.059007352941177
21.635 339 0.059182779963535
21.698 340 0.060374334276941
21.7613 341 0.056379845984071
21.8239 342 0.058954125083965
21.8971 343 0.066021734958257
21.9676 344 0.054556304577296
22.03 345 0.057804253430573
22.0925 346 0.057510975434219
22.1547 347 0.054562601957586
22.2171 348 0.056894431916323
22.2795 349 0.054067807791959
22.3421 350 0.05971985653968
22.4049 351 0.060050019192016
22.4678 352 0.06171042846176
22.5302 353 0.061751361433644
22.5928 354 0.062857601237885
22.6552 355 0.074082831542079
22.7191 356 0.053789373620574
22.7852 357 0.060364288456002
22.8473 358 0.058211484022647
22.9092 359 0.060488286872661
22.9745 360 0.059992593081278
23.0422 361 0.052010363688706
23.1072 362 0.060305213031379
23.1697 363 0.057625527780443
23.2324 364 0.067143868150849
23.2952 365 0.056900729296613
23.3576 366 0.053814413204107
23.4203 367 0.066748182755974
23.4835 368 0.063184765137703
23.546 369 0.066270481479705
23.6096 370 0.063881675223107
23.6754 371 0.066757778764034
23.7473 372 0.074201432204203
23.8123 373 0.053962101765666
23.8756 374 0.057866177670089
23.9383 375 0.050097909269744
24.0019 376 0.056424227521351
24.0653 377 0.054027324632953
24.1392 378 0.052095228384992
24.2039 379 0.054875671720564
24.2672 380 0.048925846847711
24.3311 381 0.058793391948949
24.3939 382 0.052989906199021
24.457 383 0.050544573457442
24.5202 384 0.051483932684004
24.5826 385 0.053512138950197
24.6454 386 0.058464278859994
24.7086 387 0.051936444439113
24.7714 388 0.060239390413588
24.8338 389 0.055510957441704
24.8965 390 0.051459192975722
24.9592 391 0.055204934747145
25.0225 392 0.054658562038192
25.0858 393 0.060008636407255
25.1488 394 0.053462509596008
25.2188 395 0.054448199548988
25.2855 396 0.055891948949237
25.3488 397 0.05054352389406
25.4117 398 0.057052616111698
25.4748 399 0.044691908166203
25.5375 400 0.053383042654256
25.6002 401 0.049374610162173
25.6667 402 0.04795575040783
25.7299 403 0.053831506093465
25.7932 404 0.053447066020536
25.856 405 0.056988592745418
25.9186 406 0.051777360617983
25.9809 407 0.059119056472508
26.044 408 0.051472087611554
26.1064 409 0.060280623260724
26.1693 410 0.055734514441992
26.2324 411 0.048875917618271
26.3017 412 0.06053716653872
26.3731 413 0.054123284713559
26.439 414 0.054540711064197
26.5024 415 0.053009697965646
26.5658 416 0.054326600134344
26.63 417 0.052193587467614
26.6936 418 0.05699294093657
26.758 419 0.054228840802226
26.8215 420 0.051665807024278
26.8841 421 0.04834573817292
26.9476 422 0.048310802706074
27.0111 423 0.048347837299683
27.0739 424 0.047727695278764
27.1374 425 0.051317052106324
27.201 426 0.048611727521351
27.2639 427 0.051857127434987
27.3344 428 0.045146668985702
27.3988 429 0.051558001871222
27.4674 430 0.051807648018424
27.535 431 0.046881447317916
27.5984 432 0.047493192831782
27.6672 433 0.050558067843777
27.7294 434 0.049092577487765
27.7917 435 0.048574692927742
27.8537 436 0.060173267920545
27.9156 437 0.051375077967566
27.9784 438 0.049576276269072
28.0404 439 0.051504174263506
28.1026 440 0.044896573025621
28.1656 441 0.051444349150753
28.227 442 0.052010663563957
28.2888 443 0.049968812973803
28.3504 444 0.055624910037425
28.4118 445 0.047226903608099
28.4733 446 0.050779675654928
28.5426 447 0.049876151520967
28.6114 448 0.053459960656367
28.6757 449 0.044738088954995
28.7389 450 0.054191956146243
28.8009 451 0.053097111601574
28.8638 452 0.046934525237501
28.9253 453 0.060357091449957
28.9869 454 0.048529411764706
29.0487 455 0.048872019239996
29.1107 456 0.046165195278764
29.1724 457 0.043447425870838
29.2344 458 0.054605933931485
29.2965 459 0.047632185011036
29.3593 460 0.047832501679302
29.4219 461 0.043545485078208
29.484 462 0.047189569139238
29.5452 463 0.048263422416275
29.6076 464 0.044685011035409
29.6806 465 0.052484316524326
29.7488 466 0.046558181796373
29.8108 467 0.053712905431341
29.8723 468 0.056150291478745
29.9337 469 0.044558613616736
29.9954 470 0.051633270559447
30.057 471 0.046825670521063
30.1187 472 0.054050415027349
30.1804 473 0.055070590634296
30.2431 474 0.045595582237789
30.3047 475 0.050750287880242
30.3675 476 0.047355100278284
30.4298 477 0.048195050858843
30.4917 478 0.040129756021495
30.5543 479 0.041592397562614
30.6164 480 0.040551080750408
30.6784 481 0.043878496545437
30.742 482 0.043119962095768
30.8116 483 0.042044459504846
30.8768 484 0.047611343681029
30.9385 485 0.043561528404184
31.0002 486 0.048763164523558
31.0616 487 0.043749550187122
31.1233 488 0.043266751031571
31.1849 489 0.045979422560215
31.2464 490 0.050672470252375
31.3083 491 0.049511653152289
31.3702 492 0.043844310766721
31.4318 493 0.045754066308416
31.4937 494 0.045726627722867
31.5555 495 0.042962227713271
31.6181 496 0.044082111841474
31.6822 497 0.038835794309567
31.7449 498 0.045394515881393
31.8071 499 0.045228235054218
31.8744 500 0.039481425726898
31.9444 501 0.039733171000864
32.0091 502 0.041893022502639
32.0714 503 0.043445626619326
32.1336 504 0.041898270319547
32.1948 505 0.041887774685731
32.2562 506 0.045919747385088
32.3175 507 0.043462419633433
32.3791 508 0.04601810646771
32.4405 509 0.041947149985606
32.5021 510 0.045304103492947
32.5639 511 0.04858218980904
32.6256 512 0.044234898282315
32.6873 513 0.040685424863257
32.7492 514 0.039305998704539
32.8111 515 0.046649943623453
32.8729 516 0.046237315276845
32.9351 517 0.04843270199597
32.9992 518 0.046798531810767
33.0662 519 0.048472735342098
33.1304 520 0.041171522646579
33.1926 521 0.042380919537472
33.2547 522 0.042643910133385
33.3173 523 0.051463691104501
33.3804 524 0.043509799923232
33.4433 525 0.046472267536705
33.5045 526 0.047472351501775
33.567 527 0.042767008924288
33.63 528 0.048599732511275
33.6944 529 0.042139969772575
33.7566 530 0.043655089482775
33.8186 531 0.041033879905959
33.8801 532 0.042357979080703
33.9425 533 0.046493858554841
34.0043 534 0.044010291718645
34.0662 535 0.042748566596296
34.1365 536 0.042078495345936
34.2016 537 0.049284197773726
34.2638 538 0.047045479080703
34.3256 539 0.048589986565589
34.3879 540 0.050266739036561
34.4498 541 0.044008942280012
34.512 542 0.047998782506477
34.5742 543 0.045280863160925
34.6364 544 0.043699620957682
34.6983 545 0.045939239276461
34.7622 546 0.042829982727186
34.8236 547 0.039903650081566
34.8852 548 0.039924491411573
34.9482 549 0.047677016361194
35.0097 550 0.047510435658766
35.0715 551 0.039113628730448
35.1332 552 0.047323463439209
35.1955 553 0.041128040735054
35.2704 554 0.053884134200173
35.3395 555 0.0435165471164
35.4064 556 0.049265005757605
35.471 557 0.045185802706074
35.5353 558 0.040277144707802
35.5994 559 0.047292876163516
35.6656 560 0.047751235486038
35.7333 561 0.045948685346896
35.797 562 0.043224468621054
35.8606 563 0.049846014058152
35.925 564 0.053354254630074
35.9887 565 0.051836735917858
36.0532 566 0.049803881585261
36.117 567 0.04658861913444
36.1799 568 0.04942094088859
36.2436 569 0.049086280107475
36.3065 570 0.045988718693024
36.3814 571 0.044389184099415
36.4493 572 0.04614390413588
36.5136 573 0.043230316188466
36.5775 574 0.052870705786393
36.6417 575 0.046150651329047
36.7057 576 0.042230532098647
36.7699 577 0.042355879953939
36.8341 578 0.043320578639286
36.8982 579 0.049633852317436
36.9625 580 0.044253790423184
37.0268 581 0.053313471595816
37.0912 582 0.047882280971116
37.1556 583 0.049267554697246
37.2197 584 0.045651359034642
37.2834 585 0.042566242443144
37.3481 586 0.044961046204779
37.4128 587 0.039597927262259
37.4835 588 0.044939005373765
37.5488 589 0.046962413635928
37.6121 590 0.03991459552826
37.6778 591 0.043724060790711
37.7414 592 0.040220018472316
37.8043 593 0.047558415699069
37.8677 594 0.037646638998177
37.9314 595 0.044479146674983
37.9961 596 0.040717961328088
38.0598 597 0.041123692543902
38.1226 598 0.041608740763842
38.1857 599 0.046779939545149
38.2502 600 0.056838505181844
38.3138 601 0.042678995537856
38.3775 602 0.04439638110546
38.4422 603 0.040958911092985
38.5056 604 0.050877434987045
38.5767 605 0.042761611169753
38.6437 606 0.044166826600134
38.7077 607 0.039963625131945
38.7726 608 0.042453489348431
38.8368 609 0.046828819211208
38.8995 610 0.037851003982343
38.9633 611 0.041007340946166
39.0267 612 0.043267800594953
39.0894 613 0.041905017512715
39.1538 614 0.041628682468093
39.2173 615 0.04270403512139
39.2805 616 0.043171990451972
39.3448 617 0.036486871461472
39.4093 618 0.041052772046829
39.4735 619 0.043168691824201
39.537 620 0.039449039199693
39.6004 621 0.04381882137031
39.6698 622 0.036743564677094
39.74 623 0.041546966461952
39.8039 624 0.039411854668458
39.8676 625 0.040139052154304
39.9319 626 0.04106566668266
39.9968 627 0.037827913587948
40.0614 628 0.043194780971116
40.1262 629 0.037720558247769
40.1905 630 0.042715430380962
40.2544 631 0.036929337395644
40.3174 632 0.042065600710105
40.3807 633 0.04284572617791
40.4437 634 0.035974234718357
40.507 635 0.045751217493523
40.5711 636 0.038709546828519
40.6354 637 0.043657788360042
40.699 638 0.040653038336052
40.7662 639 0.047204412964207
40.8341 640 0.042029315804625
40.8992 641 0.045662004606084
40.9628 642 0.047354950340658
41.0321 643 0.040258402504558
41.0962 644 0.041570656606852
41.1609 645 0.041482043469917
41.2252 646 0.047661572785721
41.2899 647 0.041127440984551
41.354 648 0.039517860570003
41.418 649 0.04311396459073
41.4828 650 0.035270127626907
41.5476 651 0.040102167498321
41.6116 652 0.037844556664428
41.6796 653 0.042088990979753
41.7437 654 0.038610288120142
41.8074 655 0.042064251271471
41.8763 656 0.040763542366376
41.9427 657 0.037174185538816
42.0059 658 0.041931856347759
42.0697 659 0.040292288408022
42.134 660 0.041549815276845
42.1976 661 0.037148096391901
42.2621 662 0.039625065972556
42.3266 663 0.04179751223491
42.3903 664 0.043363910613185
42.4549 665 0.041519677814029
42.5205 666 0.036851819643029
42.585 667 0.043874148354285
42.65 668 0.037609604404568
42.7146 669 0.039556694415123
42.7787 670 0.037388746281547
42.8439 671 0.041806358554841
42.9088 672 0.041777120717781
42.9785 673 0.037055135063814
43.0496 674 0.047047728145092
43.1151 675 0.047593950916419
43.178 676 0.046370459888686
43.2417 677 0.043901287064581
43.3046 678 0.036101681700413
43.3684 679 0.039327139909798
43.4314 680 0.040747349102773
43.4951 681 0.041863784665579
43.5649 682 0.042453789223683
43.632 683 0.037261599174743
43.6977 684 0.042691290423184
43.7613 685 0.03904105891949
43.8245 686 0.03813453603301
43.888 687 0.042413755877555
43.9514 688 0.034065078927166
44.0159 689 0.039721175990788
44.0879 690 0.037057084252951
44.1571 691 0.044972741339603
44.2236 692 0.035013584348911
44.2871 693 0.040434879090299
44.3501 694 0.040717361577584
44.4131 695 0.042859970252375
44.4767 696 0.042059303329815
44.5401 697 0.037806472507437
44.6036 698 0.038958143412341
44.6672 699 0.033701929997121
44.7312 700 0.041136437242107
44.7952 701 0.039019018088475
44.8578 702 0.043756597255542
44.9212 703 0.037450220708185
44.9849 704 0.041943701420209
45.0483 705 0.039255169849343
45.1117 706 0.042645709384896
45.1747 707 0.040239810238941
45.251 708 0.045518364360426
45.3172 709 0.043197479848383
45.3805 710 0.035466545916899
45.4444 711 0.037869896123213
45.5085 712 0.033782746377507
45.5736 713 0.034662280491316
45.6389 714 0.032798705738413
45.7058 715 0.031688867431149
45.7695 716 0.035439557144228
45.8328 717 0.03159410685155
45.8961 718 0.034059981047884
45.9596 719 0.031078021543038
46.0231 720 0.033354824393053
46.0864 721 0.035892668649842
46.1501 722 0.032168667834181
46.2135 723 0.033254366183668
46.2772 724 0.034028943959313
46.3536 725 0.03973736925439
46.4198 726 0.033340280443336
46.4829 727 0.039849972411477
46.5455 728 0.038586597975242
46.6083 729 0.034837407638423
46.6719 730 0.032434207369734
46.7352 731 0.035848437050187
46.7984 732 0.043175588954995
46.861 733 0.037040741051723
46.9242 734 0.038481641637079
46.987 735 0.037231161836676
47.0488 736 0.036460332501679
47.1124 737 0.04325790471164
47.1753 738 0.035969436714327
47.2373 739 0.041569756981096
47.2993 740 0.041036878658478
47.3613 741 0.035815300834853
47.4297 742 0.034032992275214
47.4974 743 0.03416853588907
47.562 744 0.035002788839843
47.6254 745 0.03440348814893
47.6909 746 0.036295700988389
47.7537 747 0.032610833893101
47.8168 748 0.0339161908646
47.88 749 0.036387762690721
47.9432 750 0.034333317339987
48.0065 751 0.038661266912964
48.0696 752 0.03614951180309
48.1329 753 0.040945566644276
48.1965 754 0.043856155839171
48.2599 755 0.035855634056233
48.324 756 0.038996827319835
48.3867 757 0.040697269935707
48.4491 758 0.039866915363209
48.512 759 0.049959966653872
48.5803 760 0.038958143412341
48.647 761 0.038483740763842
48.7099 762 0.039911596775741
48.7735 763 0.045677897994434
48.836 764 0.044721895691392
48.899 765 0.037202373812494
48.9617 766 0.041490290039344
49.0244 767 0.036599774493811
49.0875 768 0.039895853325017
49.1502 769 0.038608788743883
49.2131 770 0.035639423999616
49.2759 771 0.037106563669514
49.339 772 0.035494584252951
49.4023 773 0.037796576624124
49.4657 774 0.036815534737549
49.529 775 0.043233015065733
49.5926 776 0.043913132137031
49.6682 777 0.033627111121773
49.738 778 0.03293979704443
49.801 779 0.037447671768544
49.8635 780 0.040104866375588
49.9261 781 0.044236847471452
49.9892 782 0.037704215046541
50.0523 783 0.036915992946934
50.1157 784 0.042831032290567
50.1793 785 0.039579334996641
50.2417 786 0.039099384655983
50.3044 787 0.038071112417235
50.3672 788 0.042168158046253
50.4302 789 0.04083146411093
50.4931 790 0.040868498704539
50.5561 791 0.034371701372229
50.6191 792 0.039434495249976
50.6823 793 0.038364840226466
50.7487 794 0.034936516409174
50.8188 795 0.034545179205451
50.8843 796 0.030751157518472
50.9467 797 0.038892470732176
51.0095 798 0.033239372421073
51.0714 799 0.033720672200365
51.133 800 0.030581128250648
51.1945 801 0.041521327127915
51.2559 802 0.041657170617023
51.3177 803 0.032934099414644
51.3797 804 0.036876709288936
51.4414 805 0.037692369974091
51.5031 806 0.035107745178006
51.565 807 0.034864246473467
51.6272 808 0.036173501823242
51.6931 809 0.036621365511947
51.7572 810 0.03241921360714
51.8198 811 0.034424179541311
51.8856 812 0.037759092217638
51.9525 813 0.03770646411093
52.0163 814 0.034899931628443
52.0794 815 0.032875473802898
52.1423 816 0.035467895355532
52.2053 817 0.030630007916707
52.2689 818 0.031631591258037
52.3316 819 0.032958839122925
52.3942 820 0.036298399865656
52.4564 821 0.034608902696478
52.5181 822 0.031859796324729
52.5809 823 0.037774385855484
52.6431 824 0.02903002351022
52.7058 825 0.036866513530371
52.7689 826 0.032973383072642
52.8307 827 0.034609652384608
52.8936 828 0.036751211496018
52.9564 829 0.03391843992899
53.0276 830 0.034531235006237
53.0951 831 0.03274922632185
53.1612 832 0.033790843009308
53.2246 833 0.036993810574801
53.2887 834 0.035310310910661
53.352 835 0.038110845888111
53.4148 836 0.0277649997601
53.478 837 0.032438255685635
53.542 838 0.033417198445447
53.6064 839 0.030514406007101
53.6784 840 0.03219385735534
53.7517 841 0.032864978169082
53.8145 842 0.031604752422992
53.8783 843 0.031346110018233
53.9418 844 0.033956224210728
54.0071 845 0.028248398666155
54.0702 846 0.029511173351886
54.138 847 0.03327685682756
54.203 848 0.028430572881681
54.2657 849 0.029822743738605
54.3289 850 0.03060361889454
54.3915 851 0.030962419633433
54.4564 852 0.036687787880242
54.5188 853 0.032582495681796
54.5816 854 0.030404351789656
54.6447 855 0.034892434747145
54.7102 856 0.034610252135112
54.7783 857 0.033586627962768
54.844 858 0.032851483782746
54.9093 859 0.03844460704347
54.9754 860 0.030484268544286
55.0411 861 0.037228912772287
55.1057 862 0.040790081326168
55.1703 863 0.034546828519336
55.2414 864 0.036863214902601
55.3067 865 0.039877860809903
55.3689 866 0.035463697102006
55.431 867 0.03699755901545
55.4945 868 0.034158040255254
55.5582 869 0.039255619662221
55.6214 870 0.035304763218501
55.6887 871 0.034460164571538
55.7591 872 0.035210602389406
55.8225 873 0.029252530947126
55.8862 874 0.032981929517321
55.95 875 0.029351189905
56.013 876 0.038366489540351
56.0766 877 0.035903014346032
56.1402 878 0.031293331973899
56.2052 879 0.034831859946262
56.2697 880 0.032582045868919
56.339 881 0.035794759380098
56.4051 882 0.035628478552922
56.4672 883 0.034514891805009
56.5303 884 0.037980700028788
56.5937 885 0.035784563621534
56.6567 886 0.037703765233663
56.7203 887 0.031575364648306
56.7841 888 0.037034293733807
56.8465 889 0.039763608338931
56.9101 890 0.030605718021303
56.9734 891 0.036054901161117
57.0366 892 0.030585776317052
57.1003 893 0.038872978840802
57.1636 894 0.034628994338355
57.2272 895 0.031372349102773
57.291 896 0.029824093177238
57.3539 897 0.031705510507629
57.4284 898 0.037829263026581
57.4967 899 0.034612351261875
57.5599 900 0.034649685730736
57.6241 901 0.033036956626044
57.6928 902 0.037725656127051
57.7579 903 0.036818983302946
57.8203 904 0.031471607811151
57.8834 905 0.035059165387199
57.9464 906 0.039118876547356
58.0095 907 0.032074057192208
58.0727 908 0.035468495106036
58.1357 909 0.029651365032147
58.199 910 0.036558841521927
58.2622 911 0.034305728816812
58.3252 912 0.027771896890893
58.3885 913 0.029155671240764
58.4507 914 0.028280185442856
58.5188 915 0.02952766649074
58.589 916 0.027861709528836
58.6536 917 0.029101543757797
58.7178 918 0.026821292342386
58.7815 919 0.029516121293542
58.8445 920 0.028845600230304
58.908 921 0.028456212215718
58.971 922 0.029158819930909
59.0347 923 0.030614414403608
59.0985 924 0.033689335236542
59.1606 925 0.033687685922656
59.2237 926 0.029358536848671
59.2875 927 0.033054199453028
59.3502 928 0.029360186162556
59.4131 929 0.031973898858075
59.4764 930 0.033603870789752
59.5396 931 0.030061444439113
59.6032 932 0.032196706170233
59.6838 933 0.03150234502447
59.7522 934 0.029445050858843
59.815 935 0.027134661980616
59.8781 936 0.029674155551291
59.9415 937 0.029006033490068
60.005 938 0.032746977257461
60.0684 939 0.034040489156511
60.1318 940 0.030272256741196
60.1951 941 0.031287484406487
60.2585 942 0.028716353996737
60.3222 943 0.035613334852701
60.3857 944 0.03701270271567
60.4487 945 0.027349822473851
60.5107 946 0.029561402456578
60.5737 947 0.03492407158622
60.6356 948 0.033937332069859
60.6985 949 0.033040705066692
60.7696 950 0.030114672296325
60.8365 951 0.029787658334133
60.8992 952 0.028144491891373
60.9614 953 0.032368084876691
61.0244 954 0.032120387918626
61.087 955 0.032858830726418
61.15 956 0.030644551866424
61.2123 957 0.031079370981672
61.2758 958 0.036401706889934
61.3386 959 0.034173933643604
61.4022 960 0.034340364408406
61.4654 961 0.033076840034546
61.529 962 0.034328669273582
61.5918 963 0.034613850638135
61.6554 964 0.03101024973611
61.7237 965 0.031578963151329
61.7874 966 0.031722753334613
61.8552 967 0.037881591258037
61.9261 968 0.035248536608771
61.9942 969 0.030760603588907
62.0597 970 0.035067411956626
62.124 971 0.038357493282794
62.1877 972 0.033039955378563
62.2514 973 0.032553107907111
62.317 974 0.032010633576432
62.3796 975 0.037716210056617
62.442 976 0.029749274301891
62.5052 977 0.030120669801363
62.5684 978 0.033483920688993
62.6311 979 0.029024625755686
62.6943 980 0.02976891613089
62.7571 981 0.026518268400346
62.8201 982 0.03697461855868
62.8833 983 0.03426509572018
62.9462 984 0.028992089290855
63.0162 985 0.030520853325017
63.0828 986 0.030160253334613
63.1461 987 0.03096361913444
63.2089 988 0.028908873908454
63.2707 989 0.034341563909414
63.3333 990 0.031164685490836
63.398 991 0.029930998704539
63.461 992 0.03103319019288
63.5238 993 0.029880919537473
63.5866 994 0.034161788695903
63.6493 995 0.030519054073506
63.7144 996 0.030847267536705
63.7774 997 0.032956889933788
63.8428 998 0.027585824297093
63.906 999 0.029951540159294
63.9691 1000 0.028759236157758



==> Tikz/nlpdata_graph_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0573247 1 0.187273341706135
0.112991 2 0.254153615688411
0.165636 3 0.208504193966539
0.221442 4 0.248784430624278
0.279207 5 0.22632792127549
0.334776 6 0.255766388750183
0.387563 7 0.225235926379873
0.44014 8 0.183615284902225
0.493285 9 0.206133581491065
0.545367 10 0.154814865253378
0.601032 11 0.199499649451985
0.654109 12 0.183273563635813
0.707393 13 0.227266078553018
0.760509 14 0.175258875926178
0.813153 15 0.190316048037688
0.866797 16 0.160032734627587
0.919381 17 0.180571317606589
0.972389 18 0.16816343103283
1.02509 19 0.144142065257413
1.0798 20 0.130817457795532
1.13345 21 0.148641185104483
1.18547 22 0.143158513272908
1.23802 23 0.171532727061802
1.28975 24 0.172472145303413
1.34511 25 0.189403110041814
1.4034 26 0.160891451167905
1.46077 27 0.145071395786362
1.51562 28 0.188976904181861
1.5701 29 0.166050055230227
1.62409 30 0.142755004766444
1.67696 31 0.163032568180328
1.72995 32 0.164615078104115
1.7829 33 0.123278279641483
1.83513 34 0.161302525458865
1.88746 35 0.130194541538679
1.94052 36 0.102484855821367
1.99326 37 0.133497006471268
2.04524 38 0.153696390112024
2.09776 39 0.105091268580306
2.15086 40 0.139534502499231
2.20502 41 0.147283126787417
2.25762 42 0.102308194753381
2.31032 43 0.11414461240486
2.36267 44 0.111882064551273
2.4154 45 0.12068674625872
2.47663 46 0.152618265821316
2.53829 47 0.136720030666647
2.5971 48 0.136799471403857
2.65139 49 0.127218666303509
2.70479 50 0.103442431945768
2.75776 51 0.131162961954192
2.81119 52 0.144628797393335
2.86529 53 0.103293007701969
2.91842 54 0.140367999757895
2.97136 55 0.110677591659479
3.02449 56 0.128409016397577
3.07758 57 0.107680027842087
3.13133 58 0.108417439637649
3.18434 59 0.095302026117088
3.23753 60 0.114338422584371
3.29104 61 0.099088449064617
3.34402 62 0.10359248667161
3.39751 63 0.105359223447879
3.4494 64 0.103054937683155
3.50124 65 0.083763826471167
3.55296 66 0.095737184822028
3.61085 67 0.157127473381048
3.66678 68 0.096299826995728
3.71917 69 0.146078906088439
3.77131 70 0.088467222499634
3.8239 71 0.074970619536873
3.8765 72 0.109925678776966
3.92839 73 0.102115645537953
3.98107 74 0.099319205491751
4.03336 75 0.091124578207514
4.08642 76 0.106438986991895
4.14354 77 0.098468559121562
4.19693 78 0.100833623355072
4.2502 79 0.117911238216291
4.30318 80 0.07925424062221
4.35659 81 0.080803965479847
4.40994 82 0.078060485925119
4.46288 83 0.094151396391625
4.51668 84 0.08065214540429
4.56974 85 0.10903833835197
4.62408 86 0.066279928982503
4.67752 87 0.074309369971906
4.73802 88 0.100062796011318
4.79298 89 0.090144052536808
4.84503 90 0.103379509838042
4.89715 91 0.102928336889252
4.9497 92 0.083401929779432
5.00192 93 0.102697076076485
5.05385 94 0.081405445347295
5.10639 95 0.105574848306021
5.15947 96 0.091114742687669
5.21287 97 0.088209355344722
5.26566 98 0.077068989866893
5.31862 99 0.095795945748281
5.3717 100 0.083383645800233
5.42484 101 0.064758954105951
5.47802 102 0.086967305723264
5.53113 103 0.080035029582217
5.5847 104 0.085884263672634
5.63886 105 0.070554849415669
5.69176 106 0.071492502307564
5.74443 107 0.078121894875946
5.80144 108 0.075334659867548
5.85892 109 0.085571796772941
5.92545 110 0.089644962952875
5.97785 111 0.092985382904353
6.03249 112 0.085933819561084
6.08523 113 0.065277840825982
6.13819 114 0.08067042938349
6.19129 115 0.073545099641382
6.24419 116 0.086800227982306
6.29712 117 0.096302475020302
6.34991 118 0.080802830612173
6.40378 119 0.07217796238292
6.45602 120 0.072395983072818
6.50922 121 0.084617373058746
6.56259 122 0.070018687487706
6.62027 123 0.071506372912474
6.67434 124 0.07113426241167
6.72845 125 0.06211332536404
6.78154 126 0.080551268277674
6.83382 127 0.063347683104595
6.88592 128 0.057298081821437
6.94589 129 0.080643318655711
7.00161 130 0.063903642168657
7.05408 131 0.08949377335936
7.10802 132 0.072301662959432
7.16224 133 0.066624550466305
7.21574 134 0.073417111786988
7.26921 135 0.104363692304588
7.32274 136 0.071102738309602
7.37643 137 0.08989097704541
7.43015 138 0.066870942848064
7.48385 139 0.087844810628414
7.53717 140 0.063572386904132
7.59081 141 0.07328067547324
7.64396 142 0.060611012755913
7.69774 143 0.064908882735384
7.75158 144 0.055320259657724
7.8056 145 0.067935574823087
7.85872 146 0.062118873606004
7.91179 147 0.068075037450633
7.96474 148 0.061177185629045
8.01915 149 0.054809947493456
8.07846 150 0.075883179243523
8.13471 151 0.080089629326998
8.18776 152 0.066226464105397
8.24121 153 0.064723647111636
8.29364 154 0.062759569456424
8.34717 155 0.070268484472488
8.40063 156 0.083310762076253
8.45361 157 0.066290647177206
8.50698 158 0.083743651045844
8.56101 159 0.057524677067099
8.61674 160 0.05929128774696
8.67 161 0.066238695456999
8.72307 162 0.067133097280857
8.77682 163 0.062036910940629
8.83063 164 0.045070387015096
8.88403 165 0.05764043356989
8.938 166 0.069721604349822
8.9923 167 0.055551268277674
9.04535 168 0.06117239396553
9.09816 169 0.059901720459395
9.15876 170 0.054070013769728
9.21421 171 0.064635505722255
9.26937 172 0.066106294228315
9.32172 173 0.064425303009669
9.37523 174 0.063433554758626
9.42876 175 0.050412209158634
9.4823 176 0.076364741426705
9.5354 177 0.060408123635006
9.58889 178 0.067138897715638
9.64219 179 0.071382420143145
9.69595 180 0.055239305763615
9.74954 181 0.069156944633589
9.8032 182 0.060205360610508
9.85597 183 0.0597905034273
9.90886 184 0.043410327800223
9.96256 185 0.061160414806745
10.0157 186 0.058492719193387
10.0696 187 0.051773041596683
10.1236 188 0.058006869732323
10.1779 189 0.055176888041521
10.2306 190 0.053301203968506
10.2917 191 0.043948633367127
10.3492 192 0.055497046822118
10.4023 193 0.059024972132694
10.4547 194 0.074383892949193
10.5082 195 0.057139956925467
10.5617 196 0.058755378011813
10.6177 197 0.074842631682479
10.6709 198 0.056957747615517
10.7236 199 0.054500885196786
10.7764 200 0.064718098869672
10.8297 201 0.055211816746612
10.8829 202 0.064917835580371
10.9366 203 0.05718131654738
10.9931 204 0.059373880894377
11.0459 205 0.046535501182784
11.0991 206 0.054709574752473
11.1536 207 0.052065585263869
11.2067 208 0.050179056899743
11.2601 209 0.058993826319851
11.3134 210 0.051928140178855
11.367 211 0.051143190037375
11.4312 212 0.047351849329924
11.4873 213 0.055502342871266
11.54 214 0.067229939322408
11.5925 215 0.064220900731864
11.645 216 0.056535324647813
11.6985 217 0.054030671690348
11.7515 218 0.067162099454759
11.804 219 0.060335492103843
11.8566 220 0.056617413409597
11.9093 221 0.055381920801368
11.9619 222 0.065941486222707
12.0148 223 0.053983511633655
12.0673 224 0.051483776436112
12.1199 225 0.051318716237687
12.173 226 0.046883905558834
12.2259 227 0.053556675291661
12.2787 228 0.049687911389532
12.3317 229 0.052691906123746
12.3846 230 0.053849849440889
12.4376 231 0.049393728469038
12.4915 232 0.054115282380297
12.5529 233 0.04927771977343
12.6118 234 0.04326771276247
12.6652 235 0.073622901125284
12.7178 236 0.052890129677546
12.7704 237 0.064044239663877
12.8228 238 0.057930707501728
12.8755 239 0.070050085493365
12.9278 240 0.045699355899547
12.9806 241 0.04805836750546
13.0339 242 0.050724423865511
13.0865 243 0.053491609544994
13.1397 244 0.052450683694726
13.193 245 0.057935751358058
13.2487 246 0.0497026646693
13.3019 247 0.048433126030838
13.3548 248 0.04799569759055
13.4076 249 0.045387519481895
13.4608 250 0.039338044295146
13.5141 251 0.050240465850571
13.567 252 0.048371969272827
13.6251 253 0.047098269452893
13.6817 254 0.040419573188877
13.7364 255 0.042326403074735
13.7889 256 0.065612248500714
13.8413 257 0.039050796677108
13.8977 258 0.040920175929709
13.9513 259 0.054132053202597
14.0032 260 0.049483130822502
14.0551 261 0.057132643333787
14.1069 262 0.050001639253308
14.1587 263 0.048566283837971
14.2115 264 0.048764507391772
14.2635 265 0.059046030232875
14.3164 266 0.048833986512728
14.3683 267 0.035020503275985
14.4214 268 0.045780057600839
14.4738 269 0.048545099641382
14.5264 270 0.052616878760825
14.5792 271 0.044224910597647
14.6346 272 0.04881784617247
14.6869 273 0.041161020069504
14.7463 274 0.039059497329278
14.8036 275 0.044511275540828
14.8586 276 0.049099671644953
14.9106 277 0.063720928473073
14.9624 278 0.054021214459727
15.0143 279 0.054358522351849
15.066 280 0.037031110505848
15.1185 281 0.046123922506191
15.1729 282 0.053913402030657
15.2257 283 0.05111078326045
15.2777 284 0.055462622502661
15.3297 285 0.047182375757209
15.3816 286 0.047070528243074
15.4336 287 0.053146609771967
15.4856 288 0.045023226958403
15.5377 289 0.044086835030591
15.5896 290 0.051239149404068
15.6419 291 0.040987511411725
15.6942 292 0.044952865162589
15.7468 293 0.042143184993519
15.7991 294 0.041714583301809
15.8569 295 0.044951478102098
15.9128 296 0.038160051649089
15.9669 297 0.033533952718891
16.0189 298 0.044568145020957
16.071 299 0.051253398298203
16.1235 300 0.046163516778388
16.1758 301 0.056505313702645
16.2285 302 0.044050645361418
16.2811 303 0.049616036436818
16.3341 304 0.040035483529287
16.3864 305 0.049699260066276
16.439 306 0.046522387156324
16.4914 307 0.043584340843635
16.5437 308 0.051479236965414
16.5979 309 0.044396906098527
16.6531 310 0.037038676290345
16.7058 311 0.046991213602272
16.7592 312 0.034197345922799
16.8127 313 0.043061040749315
16.8654 314 0.04115622840599
16.9183 315 0.034999066886579
16.9783 316 0.040516163037612
17.037 317 0.038215029683095
17.0909 318 0.032481173806245
17.1437 319 0.045719026939237
17.1954 320 0.050234034933749
17.248 321 0.053765490943756
17.3004 322 0.044753506741114
17.3524 323 0.044553770030415
17.4046 324 0.04306873263022
17.4572 325 0.041477269861445
17.5098 326 0.054007217758409
17.5624 327 0.045938308593218
17.6145 328 0.04385658298909
17.6664 329 0.043842964576997
17.7185 330 0.040107988964042
17.7717 331 0.047271904207081
17.8272 332 0.0392473809776
17.8804 333 0.038581339749119
17.9335 334 0.038393330004388
17.9863 335 0.049065247325495
18.0393 336 0.040631162961954
18.0989 337 0.039161887612793
18.1549 338 0.040856875532757
18.2108 339 0.033062730441186
18.2632 340 0.043807657582682
18.3154 341 0.054759887219373
18.3672 342 0.047052118167466
18.4191 343 0.046352535294385
18.4712 344 0.044481138499251
18.524 345 0.033689681783104
18.5773 346 0.039851382773213
18.6323 347 0.048965883355779
18.6846 348 0.047645023479151
18.7369 349 0.046503094405859
18.7892 350 0.047088181740231
18.8421 351 0.042001452630623
18.895 352 0.042244440409359
18.9476 353 0.035180645714488
19.0005 354 0.031189442199928
19.0531 355 0.040794836099889
19.1065 356 0.04283041041859
19.1603 357 0.034378546461483
19.2185 358 0.037355178275102
19.2786 359 0.040673657451541
19.3344 360 0.037844810628414
19.387 361 0.04742864204256
19.4391 362 0.050368327608556
19.4919 363 0.042663710966857
19.5441 364 0.047988888384503
19.5965 365 0.033407856310621
19.6488 366 0.042077110475585
19.7011 367 0.03319727530881
19.7536 368 0.0437881126394
19.8066 369 0.039626805070084
19.8593 370 0.041325449785888
19.9121 371 0.040257287111434
19.9646 372 0.035718068606534
20.0174 373 0.038217929900485
20.0699 374 0.045033440767473
20.1231 375 0.047623713186154
20.1784 376 0.033947927227241
20.237 377 0.040351102839187
20.2897 378 0.036744619466259
20.3522 379 0.039550642839489
20.4083 380 0.033039528702065
20.4616 381 0.035891198975088
20.5138 382 0.033942505081685
20.5662 383 0.048008181134969
20.6224 384 0.0426613151351
20.6753 385 0.043201764340945
20.7278 386 0.041574237999405
20.7807 387 0.035562087349504
20.8338 388 0.043951911873742
20.8868 389 0.050108064621887
20.9398 390 0.038260802679297
20.9932 391 0.044800540701399
21.0456 392 0.043420163320068
21.0985 393 0.039667282017139
21.1514 394 0.037989695401516
21.2043 395 0.041043372120589
21.2573 396 0.0262914794135
21.3107 397 0.032997790790927
21.3635 398 0.031851070054121
21.4169 399 0.036597086668583
21.4758 400 0.033651600667807
21.5318 401 0.038867578595891
21.5836 402 0.028681889025073
21.6356 403 0.035660820837179
21.688 404 0.038759766166821
21.741 405 0.048562879234948
21.793 406 0.036880803587191
21.8459 407 0.044286950030515
21.8986 408 0.033786523824655
21.9511 409 0.032479282360121
22.0039 410 0.052060919696763
22.0565 411 0.033799511754707
22.109 412 0.045940452232159
22.1617 413 0.035104609580301
22.2145 414 0.042866600087763
22.2675 415 0.037308900893267
22.3199 416 0.034681430034147
22.374 417 0.034086633276338
22.4274 418 0.035927766933487
22.4812 419 0.033198157983668
22.5349 420 0.036650299352873
22.5954 421 0.030752392048865
22.6549 422 0.028074104337212
22.707 423 0.03331391448646
22.7593 424 0.043155865248334
22.8118 425 0.043892142176222
22.8648 426 0.03869785283036
22.9178 427 0.033973776990936
22.9708 428 0.039415089200599
23.024 429 0.03261710573436
23.0771 430 0.052563413883719
23.1301 431 0.041035932432501
23.1839 432 0.033265619562092
23.2371 433 0.032156979940583
23.2903 434 0.049277845869838
23.3436 435 0.030018763145551
23.3958 436 0.02426826254281
23.4494 437 0.036579937557059
23.5024 438 0.034383212028589
23.5552 439 0.031831020725206
23.6089 440 0.039593011232668
23.6634 441 0.032095192700531
23.725 442 0.033337368418398
23.7802 443 0.031423855422902
23.8323 444 0.033858650970186
23.8853 445 0.045182108432823
23.9378 446 0.036244016725428
23.9902 447 0.039019650864265
24.0427 448 0.039930445221198
24.0949 449 0.03324683119726
24.1471 450 0.036704394712021
24.2079 451 0.040918788869218
24.2623 452 0.035697136602761
24.3154 453 0.034388508077736
24.3687 454 0.032260883380998
24.4219 455 0.032833361074543
24.475 456 0.033247209486485
24.5286 457 0.032181947029421
24.583 458 0.037140814381043
24.6409 459 0.028675710301068
24.6943 460 0.035074094249499
24.748 461 0.035399422982836
24.8072 462 0.034010218852926
24.8626 463 0.034560377482208
24.917 464 0.026933184035186
24.969 465 0.032121042464227
25.0221 466 0.043806270522191
25.0749 467 0.037879613237097
25.1279 468 0.038061822547047
25.1809 469 0.040201552498979
25.2334 470 0.039036421686565
25.2863 471 0.037568785590711
25.3397 472 0.035439269447849
25.3928 473 0.030044739005654
25.4465 474 0.033725871452278
25.4991 475 0.030667781358916
25.5515 476 0.034461896187349
25.6045 477 0.03246112447733
25.6579 478 0.035288962529191
25.7111 479 0.034673864249651
25.7646 480 0.032758838097256
25.8182 481 0.032952900469583
25.872 482 0.02946053434614
25.9365 483 0.030547611481835
25.9941 484 0.033344051528036
26.0486 485 0.024978185321369
26.1009 486 0.031207347889903
26.154 487 0.042504955588845
26.2072 488 0.037213319815798
26.2601 489 0.037874695477174
26.3123 490 0.037728801932806
26.3649 491 0.025659232022435
26.4178 492 0.03128918445887
26.4707 493 0.033332955044109
26.5239 494 0.039069711138348
26.5771 495 0.030607759468579
26.6351 496 0.036099258048734
26.6884 497 0.035338266224825
26.7416 498 0.030175879270255
26.7948 499 0.032067325394304
26.8484 500 0.023790231059059
26.9022 501 0.030575983173695
26.9555 502 0.028517081019464
27.0085 503 0.031446931065616
27.0669 504 0.028127190925094
27.1282 505 0.027354850424441
27.1827 506 0.034848003389472
27.2346 507 0.038576295892788
27.2869 508 0.034972586640842
27.3396 509 0.035192246584048
27.3923 510 0.035843156243538
27.4453 511 0.033633947170649
27.4976 512 0.033411008720828
27.5514 513 0.032732105658703
27.6037 514 0.034743595563424
27.6563 515 0.035574823086739
27.7087 516 0.030434881292841
27.7614 517 0.03312880495912
27.8134 518 0.031512249005099
27.8665 519 0.033713135715042
27.9193 520 0.026915656634437
27.9723 521 0.023859962372832
28.0254 522 0.029885605338418
28.078 523 0.031486273144996
28.1331 524 0.030437781510232
28.1977 525 0.026461835661073
28.2526 526 0.028906466728202
28.3049 527 0.029478944421747
28.3568 528 0.022350714462249
28.409 529 0.02794599038641
28.4624 530 0.037490101431951
28.5147 531 0.033929264958817
28.5667 532 0.033606079864421
28.6213 533 0.036390414655429
28.6765 534 0.032337802190043
28.7289 535 0.028205622891038
28.7814 536 0.031195242634709
28.8338 537 0.03024838470501
28.8865 538 0.036890386914219
28.9391 539 0.029782836765678
28.9913 540 0.033990926102461
29.0438 541 0.033872395478687
29.096 542 0.030443581945012
29.1499 543 0.023855422902134
29.2041 544 0.025745734158508
29.2596 545 0.028648095187657
29.3183 546 0.027427986341237
29.3746 547 0.028791592900268
29.427 548 0.023307029622568
29.4789 549 0.02605467035877
29.5312 550 0.039257468690262
29.583 551 0.030207025083098
29.6351 552 0.036100645109225
29.6871 553 0.032651908343043
29.7394 554 0.030705231992172
29.7915 555 0.033024775422297
29.8438 556 0.030949480734991
29.896 557 0.03107999051755
29.9492 558 0.03221258845663
30.0023 559 0.030880379903259
30.0547 560 0.028768265064738
30.1072 561 0.029994930924388
30.1598 562 0.020690403054559
30.2136 563 0.027528232985812
30.2664 564 0.027894416955428
30.319 565 0.026330317107248
30.373 566 0.029006335083552
30.432 567 0.027251199176843
30.4865 568 0.027813715254135
30.5387 569 0.028040310499796
30.5913 570 0.029905276378108
30.6474 571 0.030881514770933
30.7002 572 0.032868541972451
30.7524 573 0.033091984807905
30.8046 574 0.036786987859438
30.8572 575 0.029500380811153
30.9096 576 0.028871159733886
30.962 577 0.032107550148542
31.0143 578 0.026808726880224
31.0668 579 0.030798921623517
31.1192 580 0.027094209148547
31.1718 581 0.029992282899814
31.2239 582 0.026959664280923
31.2767 583 0.027605277891265
31.3293 584 0.024352368847126
31.3821 585 0.019839378395146
31.4351 586 0.025273629205946
31.495 587 0.028490726870136
31.5534 588 0.023275883809726
31.6096 589 0.024173059754566
31.6617 590 0.02370776400805
31.7135 591 0.02058322110753
31.7657 592 0.027105179536066
31.8176 593 0.037216346129597
31.8699 594 0.03044812141571
31.9218 595 0.029774892691957
31.9741 596 0.027053606105084
32.0264 597 0.030578505101861
32.0786 598 0.030233253136018
32.1305 599 0.028598413202798
32.1836 600 0.031577188655358
32.2359 601 0.027015777182603
32.2879 602 0.025764270330524
32.34 603 0.033917285800031
32.3926 604 0.026493864148774
32.445 605 0.019785661325223
32.4974 606 0.026889554677925
32.5502 607 0.026611638194098
32.6056 608 0.02459623930072
32.6664 609 0.025445498610418
32.7214 610 0.028133874034732
32.7736 611 0.025869056445796
32.8251 612 0.021830566778136
32.8777 613 0.027351698014234
32.9297 614 0.030224174194622
32.9826 615 0.026460700793399
33.0368 616 0.032131508466113
33.089 617 0.032257226585158
33.1417 618 0.026174335850218
33.1942 619 0.030444969005503
33.2465 620 0.02376829028402
33.2988 621 0.025570838440238
33.3509 622 0.031973257473734
33.4032 623 0.027048436152345
33.4565 624 0.028214827928841
33.5093 625 0.023611048062907
33.5618 626 0.025213229026385
33.6142 627 0.022362063138994
33.6666 628 0.025413848411942
33.7209 629 0.018738052365317
33.7802 630 0.024918920009483
33.8361 631 0.02245928346977
33.8887 632 0.022562682524551
33.9408 633 0.023723147769859
33.9928 634 0.023162649235099
34.045 635 0.024030066427588
34.097 636 0.025154720292947
34.1491 637 0.030506882341963
34.2012 638 0.032761107832605
34.2533 639 0.029066609166705
34.3056 640 0.026286939942803
34.3577 641 0.024600400482193
34.41 642 0.033324632681163
34.4623 643 0.023759085246216
34.5152 644 0.021736120568342
34.5687 645 0.025304901115197
34.624 646 0.025907768043135
34.6778 647 0.027001780481285
34.7304 648 0.028281280736
34.783 649 0.026544554904898
34.8378 650 0.023324809216134
34.8966 651 0.025401743156748
34.953 652 0.024587160359324
35.0053 653 0.022830763488533
35.0575 654 0.026924231190199
35.1093 655 0.026236627475903
35.1612 656 0.026599154649679
35.2137 657 0.022415275823284
35.2658 658 0.022415275823284
35.3178 659 0.027435678222142
35.3699 660 0.023995516011722
35.4219 661 0.028786927333162
35.475 662 0.02434770328002
35.5273 663 0.026971012957667
35.5837 664 0.027751045339225
35.636 665 0.026159330377634
35.6885 666 0.028505354053495
35.7411 667 0.026203968506161
35.7939 668 0.025495432788093
35.8463 669 0.023391766408926
35.8995 670 0.027332405263769
35.9584 671 0.018076802800349
36.0177 672 0.022155138933023
36.0747 673 0.022050857203384
36.1267 674 0.020741724292725
36.1788 675 0.021691608536223
36.2307 676 0.028733588552464
36.2827 677 0.030929431406076
36.3345 678 0.026110404971225
36.3866 679 0.030368554582091
36.4386 680 0.021620616258367
36.4915 681 0.025652422816389
36.5438 682 0.02347889902704
36.5965 683 0.025273881398762
36.6509 684 0.023861349433323
36.7031 685 0.024750203015217
36.7554 686 0.024867850964133
36.8078 687 0.026076611133809
36.8606 688 0.026664976974796
36.9134 689 0.021365397128028
36.966 690 0.02486368978266
37.0187 691 0.023917588431411
37.0757 692 0.022650319528299
37.1344 693 0.024223120028649
37.1904 694 0.020489153186961
37.2426 695 0.017284665163598
37.2947 696 0.023732731096888
37.3465 697 0.030266416491393
37.3986 698 0.025292417570778
37.4515 699 0.031075451046852
37.5063 700 0.023908257297199
37.5618 701 0.021685682005034
37.6169 702 0.027133046842294
37.6715 703 0.02133248596547
37.726 704 0.026501177740453
37.7797 705 0.024342407230873
37.8321 706 0.023236667826754
37.8852 707 0.026123266804868
37.9376 708 0.022069645568216
37.99 709 0.020465447062206
38.0426 710 0.019958917790186
38.095 711 0.024445427996429
38.1477 712 0.020139866136053
38.2083 713 0.021658571277256
38.271 714 0.021965363838577
38.3261 715 0.024685767750591
38.3793 716 0.018966286864285
38.4322 717 0.02073844578611
38.4844 718 0.023446366153707
38.537 719 0.027828594630311
38.5892 720 0.023771442694226
38.6446 721 0.03153192004479
38.6968 722 0.024546305123045
38.7492 723 0.02195855463253
38.8015 724 0.024941112977338
38.8539 725 0.029140123372726
38.9064 726 0.022915752467707
38.9585 727 0.024801272060567
39.011 728 0.023906113658259
39.0674 729 0.02432437544449
39.1254 730 0.023044118611326
39.1812 731 0.020765052128255
39.2334 732 0.020756225379676
39.2857 733 0.020074296003753
39.3447 734 0.020829487392881
39.4003 735 0.024301930283818
39.4523 736 0.01824652856588
39.5045 737 0.023612435123398
39.5569 738 0.02341042867735
39.6084 739 0.024010647580714
39.6604 740 0.027335683770384
39.7123 741 0.026105108922078
39.7646 742 0.021092524500532
39.8164 743 0.017799012412931
39.8685 744 0.019493369850853
39.9203 745 0.02578495014148
39.9732 746 0.023080812666132
40.0254 747 0.023208422231301
40.0778 748 0.020498232128356
40.1299 749 0.025541584073519
40.1826 750 0.022852578167164
40.2343 751 0.023514962599805
40.287 752 0.016483574681859
40.34 753 0.020483100559364
40.3928 754 0.019835217213673
40.4586 755 0.018601237762344
40.5168 756 0.020479191570707
40.5687 757 0.021088993801101
40.6238 758 0.022206207978372
40.6791 759 0.021861334301754
40.7306 760 0.020968445634795
40.7825 761 0.029474026661825
40.8342 762 0.023199973771947
40.8862 763 0.024502801862192
40.9389 764 0.023821755161126
40.991 765 0.024941112977338
41.0436 766 0.022243154225995
41.0958 767 0.020047563565199
41.1481 768 0.023865510614796
41.2003 769 0.023572714754793
41.2521 770 0.023684183979704
41.3042 771 0.023106410237011
41.3567 772 0.023037435501687
41.4092 773 0.019805206268505
41.4661 774 0.017397269256183
41.5198 775 0.023103131730396
41.582 776 0.017557411694685
41.6377 777 0.021707622780073
41.6896 778 0.017348343849774
41.7415 779 0.018216769813529
41.7933 780 0.021112952118672
41.845 781 0.029244279005957
41.8971 782 0.019444570540853
41.9488 783 0.023015494726648
42.0004 784 0.018431007611179
42.0525 785 0.020441236551818
42.1049 786 0.030337030480024
42.1586 787 0.020321444963962
42.211 788 0.025201502060415
42.263 789 0.019450118782817
42.3152 790 0.02414947972622
42.3671 791 0.022001805700567
42.4191 792 0.021131110001463
42.471 793 0.016329358774545
42.5235 794 0.022875779906285
42.5762 795 0.018517131458028
42.6318 796 0.019640776552121
42.699 797 0.02007013482228
42.7559 798 0.019584411457624
42.8079 799 0.020196483423366
42.8597 800 0.017196775967033
42.9121 801 0.017646309662516
42.9639 802 0.02370486379066
43.0156 803 0.024129682590121
43.0673 804 0.024227659499347
43.119 805 0.024242664971931
43.1713 806 0.021098451031721
43.2234 807 0.017628403972541
43.2763 808 0.023022556125511
43.3286 809 0.020040628262745
43.3808 810 0.020757234150943
43.4327 811 0.021231987128079
43.4857 812 0.022689787704087
43.5385 813 0.024041036815107
43.5909 814 0.019561335814911
43.6441 815 0.016693020815995
43.6995 816 0.018599850701853
43.7521 817 0.019896121778867
43.8096 818 0.020002421051039
43.8665 819 0.020244147865692
43.9183 820 0.020486757355204
43.9699 821 0.015043049313783
44.0219 822 0.019143452317904
44.074 823 0.020166220285381
44.1259 824 0.026746939640171
44.1794 825 0.021232113224487
44.2309 826 0.02447669990568
44.2848 827 0.020642486419417
44.3366 828 0.018017915777687
44.389 829 0.020697338357014
44.4411 830 0.023082704112256
44.4933 831 0.022108231069146
44.5453 832 0.019369795370749
44.5976 833 0.022697983970625
44.6527 834 0.02016924659918
44.705 835 0.018552186259527
44.757 836 0.016938530522897
44.8095 837 0.016334907016509
44.8628 838 0.017150246392382
44.9192 839 0.021658823470072
44.9748 840 0.020361165332567
45.0266 841 0.016579281855736
45.0782 842 0.013834415240516
45.13 843 0.019679362053051
45.1833 844 0.020564684935514
45.2353 845 0.019800288508582
45.287 846 0.027500870065217
45.3392 847 0.016326458557155
45.3912 848 0.018584971325677
45.4429 849 0.022355884414988
45.4952 850 0.01872682978498
45.5472 851 0.021572321333999
45.5992 852 0.018550168716994
45.6509 853 0.023242594357942
45.7029 854 0.021352787487201
45.7558 855 0.022610220870469
45.8082 856 0.020575277033809
45.8602 857 0.024427396210046
45.9155 858 0.0195504915238
45.9695 859 0.02007883547445
46.031 860 0.017032850636283
46.088 861 0.017333212280781
46.14 862 0.02128507371596
46.1926 863 0.01560228688446
46.2445 864 0.017529166099233
46.2961 865 0.021082815077095
46.3478 866 0.026231457523164
46.3994 867 0.019778978215585
46.451 868 0.017792581496109
46.5027 869 0.020804898593269
46.555 870 0.016264797413511
46.6076 871 0.021478505606246
46.6623 872 0.022257024830905
46.7162 873 0.022034969055942
46.7683 874 0.020104306948921
46.8206 875 0.020525973338176
46.8728 876 0.021593253337772
46.9257 877 0.020155754283495
46.9779 878 0.018497460418338
47.0302 879 0.020847519179264
47.0837 880 0.01947319442553
47.142 881 0.015512506241772
47.1983 882 0.019324274567363
47.2501 883 0.017473431486778
47.302 884 0.017866221798538
47.3541 885 0.016005543198108
47.4066 886 0.019409263546537
47.4584 887 0.022947150473366
47.5109 888 0.020907162780375
47.563 889 0.019096544454028
47.6148 890 0.02349932664518
47.6668 891 0.018726955881389
47.7183 892 0.025673733109386
47.7704 893 0.01809206046575
47.8227 894 0.024479852315887
47.8751 895 0.017131836316774
47.9279 896 0.018778403215963
47.9808 897 0.019548852270492
48.0333 898 0.021784793781934
48.0857 899 0.017794725135049
48.1382 900 0.017159199237369
48.191 901 0.020322075446003
48.2529 902 0.01677359642088
48.3094 903 0.019559318272378
48.3628 904 0.018675508546815
48.4145 905 0.015854227508184
48.4659 906 0.018992767110022
48.5174 907 0.017580487337399
48.5691 908 0.025954171521378
48.6228 909 0.018536298112085
48.6785 910 0.018921270446533
48.7303 911 0.020285255294788
48.7831 912 0.020941965389058
48.8349 913 0.019788687639021
48.8869 914 0.020400507411947
48.9397 915 0.021370188791543
48.9927 916 0.019483912620233
49.0451 917 0.019881494595508
49.0974 918 0.01987039811158
49.1498 919 0.014426311780935
49.2028 920 0.018315629397612
49.255 921 0.017830788707815
49.3078 922 0.018168348792753
49.3662 923 0.015802906270018
49.4226 924 0.018441977998699
49.4752 925 0.015379600627456
49.5274 926 0.022006092978448
49.5791 927 0.021744947316921
49.6312 928 0.019020886609066
49.6834 929 0.017344056571893
49.7368 930 0.022012145606045
49.7889 931 0.023819611522185
49.8413 932 0.018127367460065
49.8939 933 0.016804363944497
49.9466 934 0.020372135720086
49.9991 935 0.018338200654693
50.0511 936 0.022098395549301
50.1031 937 0.020300891249414
50.1556 938 0.016487231477699
50.2083 939 0.018775881287797
50.2616 940 0.017619198934738
50.3169 941 0.018135815919419
50.3788 942 0.013398752149944
50.4412 943 0.016599709473875
50.5001 944 0.015786135447718
50.5557 945 0.017530553159724
50.6084 946 0.018216013235079
50.6632 947 0.01618031281997
50.7158 948 0.014180171591992
50.7684 949 0.016232516732993
50.8211 950 0.026432455197946
50.8732 951 0.01662631581602
50.9257 952 0.021111186768956
50.9786 953 0.021847085407619
51.0317 954 0.01430425045773
51.0846 955 0.017897493707789
51.1391 956 0.022791169216336
51.204 957 0.016897296997392
51.2623 958 0.018188019832443
51.3153 959 0.019631697610725
51.3683 960 0.01686829482349
51.4216 961 0.020687502837169
51.4742 962 0.01944255299832
51.5282 963 0.014359732877369
51.5869 964 0.016859468074911
51.6447 965 0.018494686297356
51.698 966 0.017854873121794
51.7497 967 0.01635520853824
51.8023 968 0.01652140360434
51.8542 969 0.016953031609848
51.9067 970 0.019196917195011
51.9585 971 0.023639167561951
52.0106 972 0.017794472942233
52.0633 973 0.014454052990755
52.1154 974 0.020187782771196
52.1681 975 0.019391357856563
52.2204 976 0.020349942752231
52.2724 977 0.021293269982498
52.3255 978 0.018824428404981
52.3785 979 0.019040431552348
52.4317 980 0.01798563509717
52.4848 981 0.017700405021663
52.5379 982 0.018290662308775
52.5913 983 0.014161131034344
52.6471 984 0.015271914294793
52.7127 985 0.018020311609444
52.7696 986 0.017597636448923
52.8236 987 0.015081256525489
52.8759 988 0.018047926722855
52.9283 989 0.013326372811597
52.9804 990 0.017424253887552
53.0329 991 0.017448590494348
53.0852 992 0.021941657713822
53.1373 993 0.01967948814946
53.1904 994 0.019435239406641
53.2425 995 0.017398782413082
53.2947 996 0.02210356550204
53.347 997 0.015543525958207
53.3994 998 0.020154997705045
53.4524 999 0.017177231023752
53.5057 1000 0.020750298848488



==> Tikz/nlpdata_km_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.071463 1 0.044744445828966
0.14271 2 0.040573045320277
0.213063 3 0.033294534153296
0.285165 4 0.02762359908817
0.353658 5 0.022720829149228
0.430957 6 0.023368785228947
0.49822 7 0.019006369613499
0.565046 8 0.017262312264988
0.6357 9 0.016671528780538
0.709088 10 0.015346443937873
0.773899 11 0.014776770334753
0.835527 12 0.014508117775546
0.897368 13 0.013317066019688
0.960161 14 0.012453657213642
1.02198 15 0.012040167413087
1.0857 16 0.01174883639109
1.15162 17 0.010839029825037
1.21621 18 0.010360011434519
1.28551 19 0.009625929970901
1.35217 20 0.0091377493055
1.41828 21 0.008967770781872
1.48637 22 0.008825454998571
1.54873 23 0.008761949438902
1.61609 24 0.00806256734272
1.67808 25 0.007575339553907
1.74826 26 0.007145357658562
1.8137 27 0.006927530070586
1.87496 28 0.006789436263551
1.93694 29 0.006400530678961
1.99897 30 0.006348107806991
2.0653 31 0.006249917539526
2.12988 32 0.005770356742335
2.19134 33 0.005619875539658
2.26134 34 0.00556654377002
2.32312 35 0.005855851761722
2.38501 36 0.005898951102771
2.44693 37 0.005378079440588
2.50869 38 0.005538074749503
2.57118 39 0.005892251647377
2.63363 40 0.005142484369159
2.69526 41 0.005110966143562
2.75733 42 0.005250643191697
2.82493 43 0.005274157253956
2.89131 44 0.004797938854642
2.95991 45 0.004683227173108
3.0214 46 0.004670766479268
3.084 47 0.00469407530657
3.14743 48 0.004689618776067
3.2084 49 0.004452836273813
3.27066 50 0.004353590512281
3.33268 51 0.004124357724531
3.39366 52 0.004149982774923
3.45512 53 0.004336101561985
3.51692 54 0.004259373007205
3.57957 55 0.004136232032779
3.64275 56 0.004171209933372
3.70455 57 0.004304026270075
3.76796 58 0.004375462694882
3.82983 59 0.004055794589127
3.89203 60 0.004015935028476
3.96213 61 0.003971105849929
4.02643 62 0.0036541351179
4.08827 63 0.003571630665035
4.14899 64 0.003511115671888
4.21067 65 0.003519427687662
4.27241 66 0.003829229855822
4.33418 67 0.003851600466177
4.39662 68 0.003439430033204
4.46136 69 0.003331447126344
4.52294 70 0.003422468829941
4.5884 71 0.003648549795132
4.65355 72 0.003394806089614
4.71721 73 0.003326814680163
4.77852 74 0.003623687046009
4.84065 75 0.003344728760014
4.90265 76 0.00316196703047
4.96437 77 0.003144522059093
5.02688 78 0.003019621927889
5.0941 79 0.002904705011398
5.15772 80 0.00297027758028
5.21948 81 0.003088273021132
5.28365 82 0.003034560100858
5.34745 83 0.00294131013201
5.41232 84 0.002809197458018
5.47346 85 0.002810414208123
5.5351 86 0.002870943860909
5.60092 87 0.00304382499322
5.66352 88 0.002907944791796
5.72461 89 0.002878053786218
5.78568 90 0.002868803553497
5.84714 91 0.002778514831891
5.90925 92 0.002811792214265
5.9708 93 0.002887685169575
6.03213 94 0.002894179390012
6.09361 95 0.002913500795285
6.15911 96 0.002969295384412
6.22364 97 0.002761817502144
6.285 98 0.002588130089644
6.34598 99 0.003081119116903
6.40866 100 0.002498075922275
6.47141 101 0.00250704762184
6.53338 102 0.002710362166402
6.59538 103 0.002666603141561
6.65721 104 0.002482111574519
6.71895 105 0.00230518438162
6.78049 106 0.002411847920897
6.84243 107 0.002413592418034
6.90289 108 0.00228556978355
6.96358 109 0.002213678909909
7.02415 110 0.002358472172339
7.08565 111 0.00242646358179
7.14731 112 0.002276128975511
7.20797 113 0.00225349449164
7.28282 114 0.002314185400465
7.34762 115 0.002185195229753
7.40858 116 0.002207287306951
7.46999 117 0.002357753849988
7.53203 118 0.002356683696282
7.59458 119 0.002351450204868
7.65791 120 0.002475456098044
7.71939 121 0.002090523275843
7.78209 122 0.002134941984475
7.84414 123 0.002169098945239
7.90632 124 0.002126849863299
7.968 125 0.002191645471271
8.02955 126 0.00228090801809
8.09077 127 0.001985501616225
8.15211 128 0.002034626069237
8.21247 129 0.002171488466528
8.27331 130 0.002051279420065
8.33496 131 0.002189050715024
8.40247 132 0.002160156564953
8.47185 133 0.002101459367143
8.53302 134 0.001966620000147
8.59374 135 0.001955815845605
8.65496 136 0.00197340741338
8.71595 137 0.002145702160098
8.77701 138 0.002172001553922
8.83789 139 0.001937066166284
8.90047 140 0.001901501880099
8.9617 141 0.00205321449252
9.02334 142 0.001954364541263
9.08504 143 0.001928329020956
9.14699 144 0.001846528230801
9.20852 145 0.001876609811697
9.27098 146 0.001879351164342
9.33291 147 0.001851102038423
9.39471 148 0.001965461888601
9.46193 149 0.001766589214903
9.53785 150 0.001746314933042
9.60803 151 0.001832381678382
9.67101 152 0.002024892068402
9.73181 153 0.001831091630079
9.79291 154 0.001838289513227
9.85463 155 0.001767732666808
9.91608 156 0.001860806719979
9.97721 157 0.002032720316062
10.0378 158 0.001805437260407
10.0988 159 0.001806258200236
10.1595 160 0.001876624471337
10.2205 161 0.001822676996826
10.2817 162 0.001835372244904
10.343 163 0.001738296110065
10.4058 164 0.001796143048765
10.4679 165 0.001752853132399
10.5293 166 0.001771148362885
10.5949 167 0.001639152966012
10.6654 168 0.001735950567695
10.7289 169 0.001709357981074
10.7897 170 0.001663326712063
10.8507 171 0.001683982144559
10.9124 172 0.001602225333324
10.974 173 0.001533823453958
11.0353 174 0.001631808486465
11.0978 175 0.001600730050063
11.1593 176 0.001665598956234
11.2209 177 0.001728562109229
11.2822 178 0.00155323281707
11.3431 179 0.001648945605406
11.4059 180 0.001626091226939
11.4681 181 0.001667988477523
11.5296 182 0.001647025192591
11.5923 183 0.001676109917979
11.6547 184 0.001579092421699
11.7211 185 0.001544011903628
11.7889 186 0.001504298939375
11.8514 187 0.00171123441497
11.913 188 0.001529542839132
11.9746 189 0.001428858966935
12.0358 190 0.001541871596215
12.0967 191 0.001461447346239
12.1578 192 0.001568698737072
12.2205 193 0.001509810963945
12.2818 194 0.001406091080342
12.3427 195 0.001491618350937
12.4042 196 0.001420032397804
12.4656 197 0.001452436065646
12.5274 198 0.001459107667725
12.5889 199 0.001376239655792
12.6508 200 0.001435426485571
12.7115 201 0.001521494696875
12.7733 202 0.0015461375514
12.8409 203 0.001403812972315
12.9064 204 0.001492541908245
12.9681 205 0.001515924033747
13.0302 206 0.001346055457417
13.0922 207 0.001373554009778
13.1544 208 0.001394441064583
13.2169 209 0.001296441372435
13.2794 210 0.001316840261235
13.3403 211 0.001415657961284
13.4014 212 0.001383248429586
13.4626 213 0.001394348708852
13.5281 214 0.001429225457931
13.5929 215 0.001403993285885
13.6551 216 0.001291426309656
13.7157 217 0.001346630115298
13.7771 218 0.001312086140044
13.8376 219 0.001275656935109
13.8993 220 0.001348499219374
13.9652 221 0.001427253736376
14.0291 222 0.001357204113495
14.0901 223 0.001361880538595
14.1518 224 0.001416250210732
14.2126 225 0.001318385387271
14.2749 226 0.001321499094767
14.3368 227 0.001327914153149
14.3993 228 0.001236528890485
14.4626 229 0.001153413130639
14.5251 230 0.001200350365392
14.5873 231 0.001257203380513
14.6485 232 0.001266729214463
14.7091 233 0.001231619377112
14.7709 234 0.001187542238087
14.832 235 0.001176653057634
14.8936 236 0.001205215899845
14.9547 237 0.001215180057026
15.0216 238 0.001225353847056
15.0878 239 0.001347121213232
15.1524 240 0.001146550953243
15.2146 241 0.001153055435428
15.2762 242 0.001185693657507
15.3371 243 0.00121079975665
15.3995 244 0.00126760439496
15.4621 245 0.00121563450586
15.5246 246 0.00119843874836
15.587 247 0.001168198843354
15.649 248 0.001116399006076
15.7101 249 0.001077045202999
15.7716 250 0.001139297363464
15.8336 251 0.001243706250137
15.8955 252 0.001101474026783
15.9576 253 0.001076363529748
16.0182 254 0.001086249990838
16.0794 255 0.001179492629866
16.1497 256 0.001085056696157
16.2204 257 0.00107531096761
16.2834 258 0.001046208650653
16.344 259 0.001090488092708
16.4042 260 0.001062071846895
16.4644 261 0.001081104457263
16.5248 262 0.001068728789334
16.5858 263 0.001105866054871
16.6462 264 0.001187792917928
16.707 265 0.001112827917818
16.7681 266 0.001093443476094
16.8285 267 0.00109921937418
16.8893 268 0.001160644730959
16.9509 269 0.00110689662755
17.0119 270 0.001034862089438
17.0726 271 0.000987879409803



==> Tikz/nlpdata_km_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0653823 1 0.030760293852215
0.128209 2 0.027820215721218
0.189664 3 0.023201337728807
0.250951 4 0.019619261801079
0.312581 5 0.017223673318659
0.373922 6 0.015859907761441
0.435406 7 0.013705081419304
0.497129 8 0.013075324007129
0.566968 9 0.011904396372697
0.631509 10 0.011094663814726
0.692539 11 0.009956920070289
0.75318 12 0.009473207042993
0.814072 13 0.009743802527328
0.875099 14 0.009338210123835
0.938535 15 0.008628226326785
1.00289 16 0.007933211067797
1.06691 17 0.007292499548765
1.13028 18 0.007539236656425
1.19183 19 0.007124578069795
1.2541 20 0.006373277788266
1.3162 21 0.006420330656354
1.37731 22 0.006267346595825
1.44 23 0.005946337324252
1.50121 24 0.005802668403833
1.56232 25 0.005346693332725
1.62724 26 0.005412532079143
1.69994 27 0.0058256554311
1.76479 28 0.005362522846989
1.82684 29 0.004805118555386
1.8876 30 0.00460552767468
1.9488 31 0.00458568372921
2.00976 32 0.004777318359954
2.07165 33 0.004665515932209
2.1325 34 0.004415915819349
2.19431 35 0.004339008860794
2.25609 36 0.004232652366855
2.31737 37 0.003958498872432
2.37906 38 0.003705029553267
2.44089 39 0.003751646746651
2.50257 40 0.005027872807882
2.56468 41 0.003886311723176
2.62593 42 0.004185340168585
2.6871 43 0.00374836881316
2.75021 44 0.004143536143366
2.81864 45 0.003839476692441
2.88221 46 0.003700838777538
2.94558 47 0.003939256572983
3.00713 48 0.003635041523949
3.06803 49 0.003555136708498
3.12879 50 0.004025395685991
3.1898 51 0.003515511056802
3.25146 52 0.003479308563498
3.31291 53 0.003331096178303
3.37393 54 0.00968437442299
3.4358 55 0.00341852156901
3.49689 56 0.003698162490068
3.55861 57 0.00365537301016
3.61984 58 0.003291055598316
3.68118 59 0.003275848476487
3.74315 60 0.003526537776109
3.80437 61 0.003214221252212
3.86885 62 0.003304945322825
3.93688 63 0.003151266257409
4.00005 64 0.002315071647742
4.0606 65 0.002274180464761
4.12101 66 0.002411874417804
4.18189 67 0.002493812381875
4.24249 68 0.002466624205672
4.30352 69 0.002380391733799
4.36434 70 0.004965799535695
4.4252 71 0.002352498179502
4.48753 72 0.002323992605978
4.54897 73 0.002412393078166
4.61018 74 0.002317395246167
4.67112 75 0.002236919904318
4.73207 76 0.002226442964995
4.79333 77 0.002209358292653
4.85486 78 0.002692407434685
4.91671 79 0.002256369667912
4.98126 80 0.002270062301483
5.04741 81 0.00227973013064
5.11313 82 0.002411241652161
5.17443 83 0.002365537301016
5.23649 84 0.002240996574767
5.29749 85 0.002662646703084
5.35792 86 0.002264336291081
5.41894 87 0.002679803987876
5.47995 88 0.002227127596673
5.54097 89 0.00216689038217
5.60206 90 0.002918885668584
5.66284 91 0.002338587708579
5.72375 92 0.002254170547975
5.78538 93 0.002238755962001
5.84656 94 0.005616624931796
5.9078 95 0.002285819203296
5.96891 96 0.003552616019137
6.03131 97 0.002314470001722
6.09496 98 0.002352643404404
6.16424 99 0.002369987406926
6.22811 100 0.00230365074656
6.28959 101 0.002270933650892
6.35124 102 0.00233835949802
6.41324 103 0.002401905765636
6.47516 104 0.002283018437339
6.53696 105 0.002862476167556
6.59775 106 0.002370931368786
6.65867 107 0.003000605795303
6.71913 108 0.002394053247747
6.78003 109 0.00238585841402
6.84138 110 0.003215403797839
6.90345 111 0.00238770484491
6.96679 112 0.004354973226752
7.02804 113 0.002342353182811
7.0895 114 0.002285103451996
7.15098 115 0.002318162863503
7.21498 116 0.002392849955706
7.28308 117 0.002430058650114
7.34865 118 0.003404299901869
7.40959 119 0.002394613400939
7.47038 120 0.002351730562166
7.53379 121 0.004305565640618
7.59562 122 0.002440846785654
7.65786 123 0.003298078259625
7.71914 124 0.002420214476433
7.78037 125 0.002405090340262
7.84261 126 0.002357020897863
7.90407 127 0.003456840196593
7.96487 128 0.002390443371624
8.02607 129 0.00227788369975
8.08705 130 0.0023915533048
8.14852 131 0.002271887985959
8.21001 132 0.002427890649798
8.27181 133 0.002366854698337
8.33748 134 0.002431521272336
8.40389 135 0.002464010157445
8.4673 136 0.002486841586603
8.52807 137 0.003485646593128
8.58937 138 0.002566528564701
8.65059 139 0.00342965202039
8.71177 140 0.002569754632156
8.77308 141 0.002476271288415
8.8342 142 0.002552140926244
8.89535 143 0.00275592258268
8.95919 144 0.002902330029813
9.02065 145 0.003162583426519
9.08265 146 0.00586764617405
9.1441 147 0.002573654958082
9.20437 148 0.002763557263216
9.26463 149 0.001948389144646
9.32582 150 0.001780114976629
9.38602 151 0.00169443228474
9.44725 152 0.001648603455108
9.51981 153 0.00304211937072
9.58528 154 0.001646248737062
9.64594 155 0.001610181095452
9.70672 156 0.00392179846518
9.76731 157 0.001534643400254
9.82798 158 0.001542703382288
9.88925 159 0.00190747721525
9.94993 160 0.001582090450218
10.0105 161 0.001550856723187
10.0723 162 0.001569549242652
10.1332 163 0.002839001599549
10.1941 164 0.001538294769207
10.2567 165 0.001522403015699
10.3181 166 0.001417021603241
10.3796 167 0.001486501345405
10.4411 168 0.001448493914039
10.5015 169 0.001475837688352
10.5638 170 0.00142517494414
10.6296 171 0.001432539921288
10.6934 172 0.001506200065974
10.754 173 0.00144796488047
10.8149 174 0.001401524031609
10.8755 175 0.001449188918925
10.9377 176 0.001457238527751
10.9998 177 0.001491283393947
11.0603 178 0.001494457595366
11.121 179 0.001539809257465
11.1817 180 0.00141491584217
11.2424 181 0.001426326370145
11.3032 182 0.001503461539259
11.3639 183 0.001433805452573
11.4253 184 0.001414345315771
11.4863 185 0.001471750644695
11.5473 186 0.001427218465969
11.6083 187 0.00145135691924
11.6703 188 0.001415776818371
11.7502 189 0.001448234583858
11.8223 190 0.001458068384331
11.8862 191 0.001491096676217
11.9491 192 0.001493150571253
12.009 193 0.001488773077793
12.0714 194 0.001434687175189
12.1326 195 0.001439147654307
12.1928 196 0.001484271105846
12.2535 197 0.001479852119557
12.3167 198 0.001449987655883
12.3797 199 0.001384097043428
12.4398 200 0.001342427869903
12.5 201 0.001424417700011
12.5608 202 0.001520950766684
12.6213 203 0.001438276304898
12.6816 204 0.001419511172982
12.742 205 0.00146230065289
12.8031 206 0.001448784363842
12.8818 207 0.001597764366373
12.9521 208 0.001897529309497
13.0146 209 0.001661528471342
13.0756 210 0.001500712639338
13.1362 211 0.001455350604032
13.1969 212 0.001360072695436
13.2575 213 0.001336764098745
13.3207 214 0.001322500938775
13.3849 215 0.001359958590157
13.4443 216 0.00127555180276
13.505 217 0.001305146563045
13.5657 218 0.001222523967295
13.6298 219 0.001201061801494
13.6908 220 0.001236372198975
13.7515 221 0.001243975759889
13.8123 222 0.001116426803538
13.8724 223 0.001090711622764
13.9346 224 0.0011210947468
14.0099 225 0.001083699334662
14.0767 226 0.001107495472095
14.1407 227 0.001014749663389
14.2045 228 0.001006496739701
14.2672 229 0.000996791566997



==> Tikz/nlpdata_km_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0646691 1 0.042982354960136
0.126699 2 0.037651707393924
0.187148 3 0.030040455305047
0.248637 4 0.025729911606003
0.309965 5 0.022491799220152
0.369938 6 0.021043088557169
0.430281 7 0.017630129355697
0.49792 8 0.016266661790274
0.562986 9 0.015774052338699
0.623493 10 0.015605676121242
0.683628 11 0.014337016885448
0.744584 12 0.013243668660361
0.805172 13 0.013084801408903
0.865856 14 0.012018601563072
0.92952 15 0.011190266532378
0.991163 16 0.010740264563066
1.05455 17 0.010584829541938
1.11575 18 0.010423106787376
1.17702 19 0.009734227213648
1.23846 20 0.009730569919033
1.29988 21 0.009063240250497
1.36042 22 0.008534409515718
1.42034 23 0.007841746048715
1.48093 24 0.007588267398876
1.54152 25 0.007320876962983
1.61477 26 0.007086936706297
1.67941 27 0.00694542753774
1.73951 28 0.006793579478639
1.79987 29 0.006852644786667
1.86005 30 0.006356954767706
1.91991 31 0.006166817647291
1.98014 32 0.005761097075852
2.04004 33 0.005689442234438
2.10081 34 0.005738309317099
2.16053 35 0.006076468403788
2.22082 36 0.005829797948539
2.28097 37 0.005155167757291
2.34141 38 0.004905458934208
2.40179 39 0.00509005384663
2.46244 40 0.005164761122396
2.52329 41 0.005442926510885
2.58523 42 0.004934717291126
2.64502 43 0.004575008299245
2.71716 44 0.004919004990801
2.78339 45 0.005049514142477
2.84353 46 0.004694869096986
2.90476 47 0.004675147839102
2.96592 48 0.004656622235226
3.02558 49 0.004578046667079
3.08571 50 0.004618994300247
3.14616 51 0.004261381219511
3.2058 52 0.004294592267917
3.26542 53 0.004475262621886
3.32518 54 0.004171538370647
3.38482 55 0.003982006110495
3.4446 56 0.004212612602475
3.50455 57 0.004207942518582
3.56487 58 0.003936725989861
3.62523 59 0.004355373691111
3.68591 60 0.003788900954835
3.74661 61 0.003607175612034
3.81338 62 0.003766605524203
3.88618 63 0.003665903323637
3.94947 64 0.003588045147895
4.00935 65 0.003549798286135
4.07079 66 0.003411833880052
4.13152 67 0.003313016592864
4.19154 68 0.003299048540739
4.25118 69 0.003252572766096
4.31088 70 0.003176163441683
4.37091 71 0.003344835056013
4.43074 72 0.003489874920524
4.49095 73 0.00311344083904
4.55075 74 0.003058328222499
4.61036 75 0.003145048304422
4.67037 76 0.003134850079054
4.73034 77 0.003192255537988
4.79046 78 0.003111133930129
4.85047 79 0.003116816803299
4.91283 80 0.002947695060402
4.98807 81 0.003017957316559
5.0525 82 0.003223159677483
5.11338 83 0.002879570914943
5.17348 84 0.00285740208297
5.23277 85 0.00276522419216
5.29258 86 0.002723109038019
5.352 87 0.002919998086954
5.41207 88 0.00282790459525
5.47143 89 0.002617061560708
5.53105 90 0.002605695814367
5.59194 91 0.002655252156397
5.65209 92 0.002661089761263
5.71241 93 0.002780838026861
5.77282 94 0.002784298390228
5.83257 95 0.002770442870245
5.89251 96 0.002645222729242
5.95218 97 0.002632253399877
6.01208 98 0.002561822345507
6.08045 99 0.002417288875635
6.14479 100 0.00252118417573
6.20552 101 0.002617638287936
6.26619 102 0.002536179083651
6.3279 103 0.002396414163295
6.3885 104 0.002418160999736
6.44903 105 0.002349319461871
6.50861 106 0.002320680031734
6.56889 107 0.002320511233521
6.62919 108 0.002489787708114
6.68887 109 0.002233537954278
6.74951 110 0.002167791050319
6.80957 111 0.002168649107901
6.87019 112 0.002281026518199
6.9327 113 0.002439528040196
6.99271 114 0.002279043139197
7.05345 115 0.002158225818249
7.11489 116 0.002239009829683
7.18797 117 0.002264582758951
7.25283 118 0.002085952050054
7.31364 119 0.002131175904618
7.37482 120 0.002271784816038
7.43581 121 0.002067342047072
7.49721 122 0.002122567195755
7.55841 123 0.002079411119301
7.61956 124 0.002035650182583
7.68133 125 0.002100510895925
7.74253 126 0.002033821535276
7.80259 127 0.002024959629094
7.86372 128 0.001956933949259
7.9257 129 0.001882015675727
7.98576 130 0.002016969847013
8.04598 131 0.00205454151592
8.10642 132 0.001911175567021
8.16705 133 0.002026872675508
8.22768 134 0.002150517366523
8.29564 135 0.001951405807784
8.35985 136 0.001905141030907
8.42022 137 0.001788304534483
8.48076 138 0.001831727874774
8.54203 139 0.002118375373466
8.60318 140 0.0019349339155
8.66446 141 0.001897066849719
8.72482 142 0.001857216404936
8.78598 143 0.001868933814221
8.84723 144 0.00191055664024
8.90998 145 0.001860859633033
8.97446 146 0.001814524523567
9.03769 147 0.001788276401447
9.09827 148 0.001762675339144
9.15915 149 0.001778373572952
9.21975 150 0.001828956770778
9.28058 151 0.001682918183506
9.34107 152 0.001657499985933
9.4178 153 0.00165389895739
9.48475 154 0.001591134155193
9.54632 155 0.001658048580126
9.60776 156 0.001693552470925
9.66984 157 0.001725595998357
9.73132 158 0.001768780207847
9.79323 159 0.001774041085485
9.8557 160 0.001655235276576
9.91741 161 0.001726496255493
9.97989 162 0.001625498658054
10.0424 163 0.001532758106534
10.1044 164 0.001630281274089
10.1691 165 0.001730378614392
10.2313 166 0.001646176439145
10.2938 167 0.001695071654841
10.3561 168 0.001652886168112
10.4172 169 0.001564745367896
10.4803 170 0.001660482087696
10.5467 171 0.001649439871263
10.6101 172 0.001674703337141
10.6714 173 0.001532307977966
10.7333 174 0.001464183832507
10.7949 175 0.001474522723053
10.8568 176 0.001526203109263
10.9191 177 0.001470654430672
10.9815 178 0.001545206974742
11.0439 179 0.001538919241308
11.1054 180 0.001468699184705
11.1678 181 0.001546121298396
11.2309 182 0.001525851446319
11.2953 183 0.001461257996815
11.3578 184 0.00141267224451
11.4196 185 0.001443590450522
11.4824 186 0.001448457465664
11.5446 187 0.001416934399388
11.6144 188 0.001419508572136
11.6811 189 0.001394318252151
11.7423 190 0.001628241629015
11.8035 191 0.001362927411142
11.8659 192 0.001401071587322
11.9278 193 0.001476266971254
11.9899 194 0.00151390897275
12.052 195 0.001449442121906
12.114 196 0.00145035644556
12.1761 197 0.00144516590051
12.238 198 0.001355427143878
12.3004 199 0.001375296100199
12.3626 200 0.001433884553276
12.425 201 0.001426879427436
12.4874 202 0.001473777197612
12.5498 203 0.001418805246248
12.6117 204 0.001361374467582
12.6741 205 0.001386429748997
12.7426 206 0.001348340432236
12.8079 207 0.001291899936419
12.8706 208 0.001242969554429
12.9346 209 0.001255189138398
12.997 210 0.001370361565772
13.0586 211 0.001381987542692
13.1202 212 0.001289360929966
13.1825 213 0.001262638766198
13.2438 214 0.001370620389699
13.3054 215 0.001332338361645
13.3671 216 0.001346009610245
13.4285 217 0.001373037017448
13.4908 218 0.001271478165951
13.5529 219 0.001295216821305
13.6144 220 0.001348898872991
13.6763 221 0.001371617705807
13.7385 222 0.0012757965869
13.8055 223 0.001191206175764
13.8719 224 0.001188210007483
13.936 225 0.001259448479972
13.9976 226 0.00129450786881
14.0601 227 0.00122608973313
14.1219 228 0.001322083870205
14.1843 229 0.001244695516157
14.2474 230 0.001255411389378
14.3106 231 0.00120550760436
14.3719 232 0.001155667118671
14.4337 233 0.00124882685242
14.4957 234 0.001196890455586
14.5579 235 0.001230129637028
14.6199 236 0.001206410674799
14.6824 237 0.001197510789019
14.7451 238 0.001169376346869
14.8075 239 0.001205186887755
14.8694 240 0.00129946068971
14.9409 241 0.001229575416228
15.0095 242 0.001136345349891
15.0751 243 0.001190888272463
15.1406 244 0.001256494511245
15.2059 245 0.001202791359782
15.2712 246 0.001221636273611
15.3343 247 0.001163040787275
15.3966 248 0.001177653085913
15.459 249 0.001132208387021
15.5219 250 0.001176582623912
15.5854 251 0.001163645647538
15.6487 252 0.001072691543772
15.7096 253 0.001142163261632
15.7719 254 0.001207194179838
15.8333 255 0.001098934039285
15.8953 256 0.001072926454619
15.9568 257 0.001082768797088
16.0193 258 0.001095248611635
16.0847 259 0.001094813956236
16.148 260 0.001076008428657
16.2095 261 0.001086125068223
16.2712 262 0.001064798820663
16.3336 263 0.001059425410883
16.3961 264 0.001074143208404
16.4582 265 0.001147940380471
16.5203 266 0.001112384443557
16.5831 267 0.001134177699505
16.6452 268 0.001123198782402
16.7078 269 0.001116746470711
16.7702 270 0.001091407045637
16.8327 271 0.001245417128517
16.8954 272 0.001050865934833
16.9606 273 0.001066931304754
17.0221 274 0.001035337905889
17.0837 275 0.001062012243497
17.1524 276 0.001129807232441
17.2172 277 0.001079731835906
17.2833 278 0.001115030355545
17.3475 279 0.001117390717224
17.4102 280 0.001066059180653
17.4725 281 0.001000758185307
17.535 282 0.001039497375188
17.5972 283 0.001027816538849
17.6596 284 0.001027502855503
17.7222 285 0.001060524005919
17.7844 286 0.001052497650892
17.8468 287 0.001023682389282
17.9093 288 0.001097853730722
17.9727 289 0.001008197966544
18.0343 290 0.001000322123256
18.0966 291 0.001092840423796
18.1585 292 0.001014828923011
18.2231 293 0.001040650829643
18.2945 294 0.001055410826717
18.3582 295 0.000993459069247



==> Tikz/nlpdata_lf_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0669537 1 0.049181452933975
0.129062 2 0.037021364647458
0.187693 3 0.035948821409481
0.246195 4 0.028803821150829
0.304707 5 0.023126411808322
0.36347 6 0.020429707033608
0.422012 7 0.017740244512269
0.480477 8 0.015702464090494
0.539375 9 0.015095511527253
0.598012 10 0.015374545203732
0.656922 11 0.014258927801631
0.717493 12 0.012789871191351
0.776605 13 0.012471212042833
0.83545 14 0.012660803890125
0.897496 15 0.011044453640957
0.957509 16 0.009648561033228
1.01792 17 0.009790854068594
1.08687 18 0.009136309554601
1.15631 19 0.008668546203852
1.21908 20 0.008254806614591
1.27885 21 0.007743313848223
1.3381 22 0.007640870449882
1.39747 23 0.007143431103754
1.45703 24 0.00687696790992
1.51639 25 0.00664283620437
1.57977 26 0.006299794802821
1.64063 27 0.005951666580449
1.70031 28 0.005785215457038
1.7594 29 0.005874122738951
1.81865 30 0.007177745589985
1.87757 31 0.005928043039677
1.9367 32 0.005320676633387
1.99557 33 0.005202938285655
2.05456 34 0.005064559515804
2.11333 35 0.005271084441226
2.17285 36 0.005512717052058
2.23859 37 0.00516101943338
2.30291 38 0.004840187608849
2.36204 39 0.004582501336368
2.42129 40 0.00499380959771
2.4828 41 0.004745020950804
2.54413 42 0.004381442587899
2.6023 43 0.004173158829514
2.66141 44 0.004103029675995
2.72024 45 0.004180556274033
2.77879 46 0.004102650319866
2.83747 47 0.0040297104823
2.89602 48 0.004006742193023
2.95447 49 0.004067577121377
3.0129 50 0.003850033624748
3.07149 51 0.004036780301071
3.13042 52 0.004683203145207
3.18908 53 0.00368165123377
3.2481 54 0.003473315745004
3.3107 55 0.00332740158295
3.37661 56 0.003497887676099
3.44036 57 0.003685289603918
3.50124 58 0.003465607918197
3.5645 59 0.003323642508579
3.62439 60 0.003287517459004
3.68437 61 0.003129808770024
3.74406 62 0.003082440984257
3.80362 63 0.003047040160019
3.86201 64 0.003146069353198
3.92079 65 0.00332659114031
3.98051 66 0.003044057041367
4.04214 67 0.002958770886141
4.10188 68 0.002892280102771
4.16108 69 0.002869449761178
4.22045 70 0.002995896056421
4.28006 71 0.003360233131585
4.33946 72 0.003195351163071
4.39925 73 0.00334680047592
4.46372 74 0.002959719276464
4.52824 75 0.002745383063473
4.58836 76 0.002851585536185
4.64748 77 0.002775869501492
4.70745 78 0.002908316520959
4.76713 79 0.002706964633663
4.82708 80 0.002638128739675
4.88709 81 0.002677012742917
4.9478 82 0.002640698015278
5.00902 83 0.002607452623593
5.07062 84 0.002559670994775
5.12955 85 0.002434380011381
5.18775 86 0.002390823030366
5.24586 87 0.002350076733399
5.3045 88 0.002505198903316
5.36365 89 0.002586950149156
5.42346 90 0.002489145241667
5.48212 91 0.002353111582432
5.54543 92 0.002288983153139
5.61112 93 0.002492059386478
5.6755 94 0.002685979342334
5.7341 95 0.00263090372976
5.79283 96 0.002725915196662
5.85153 97 0.00241413618885
5.91042 98 0.002269739451313
5.96928 99 0.002185660338317
6.02827 100 0.002174089976376
6.08718 101 0.002161347059128
6.14732 102 0.002243477661097
6.20828 103 0.002308071663822
6.269 104 0.002219026434225
6.3302 105 0.002223475247013
6.39009 106 0.002226785991413
6.44984 107 0.002117634886969
6.50993 108 0.002133912713603
6.57017 109 0.002110392633594
6.62994 110 0.002156260238305
6.69626 111 0.002093131929716
6.7627 112 0.002076733398858
6.82289 113 0.00209083854948
6.88274 114 0.002059265773455
6.94366 115 0.002070405048885
7.00407 116 0.002148742089563
7.06576 117 0.002422550997534
7.12714 118 0.002035987101892
7.18793 119 0.002031969375614
7.249 120 0.002082906557688
7.31008 121 0.002058989878089
7.37164 122 0.001891780042419
7.43289 123 0.001838101150139
7.49436 124 0.001782059903781
7.55838 125 0.00179026779094
7.62148 126 0.001770144672633
7.67977 127 0.001805717931474
7.73783 128 0.001787819219561
7.80526 129 0.001816702015761
7.8691 130 0.001788526201438
7.93038 131 0.001862448916249
7.98944 132 0.001861707447451
8.04796 133 0.001742934492094
8.10629 134 0.001741658476023
8.16554 135 0.00186291448968
8.22474 136 0.001986963943924
8.28336 137 0.002026727363647
8.34177 138 0.001789319400617
8.40063 139 0.001837911472074
8.45954 140 0.001791819702378
8.51848 141 0.001733967892677
8.57802 142 0.001700450054317
8.63745 143 0.001703886675978
8.69775 144 0.001824340868726
8.75855 145 0.001586943251772
8.8195 146 0.001518364285345
8.88032 147 0.001535630162261
8.94787 148 0.001527203283155
9.01092 149 0.001506702533064
9.06997 150 0.001514725915197
9.12977 151 0.001508061317745
9.18893 152 0.001449802562378
9.24896 153 0.00151238080458
9.30761 154 0.001533243667339
9.36647 155 0.001516910661632
9.42514 156 0.001540863552498
9.48884 157 0.001698185987964
9.54975 158 0.001737933888573
9.61016 159 0.001530672667391
9.66888 160 0.001616319210939
9.72759 161 0.00159924646078
9.78613 162 0.001542913799941
9.84497 163 0.001489031434828
9.90383 164 0.001459360612488
9.96297 165 0.001501369130757
10.0254 166 0.001495016639939
10.0912 167 0.001510399530978
10.1551 168 0.001408594140672
10.2138 169 0.001351983860121
10.2725 170 0.00139150932009
10.3314 171 0.001369682547894
10.3904 172 0.001368844515717
10.4493 173 0.001411673822703
10.5093 174 0.001461724690911
10.5687 175 0.001597420378322
10.6277 176 0.001366259721001
10.6881 177 0.001375381511562
10.7479 178 0.001743141413619
10.8075 179 0.001430500232787
10.8676 180 0.001337314848344
10.9273 181 0.001328755194592
10.9866 182 0.001449804286724
11.0459 183 0.001385313744762
11.1052 184 0.001352866725294
11.1705 185 0.001412717052058
11.2338 186 0.00137755591192
11.2934 187 0.001372346662528
11.3536 188 0.001334490369527
11.414 189 0.001344677805942
11.4732 190 0.001324611591054
11.5338 191 0.001282558239788
11.5964 192 0.001328425844498
11.6576 193 0.001320074836618
11.7208 194 0.001385270636111
11.7812 195 0.001407264669874
11.8433 196 0.001304767816805
11.9024 197 0.001270761988516
11.9621 198 0.001365145793458
12.0212 199 0.001403017605573
12.0803 200 0.001302938285655
12.1393 201 0.00157813529219
12.1986 202 0.001288805545497
12.263 203 0.0012616643388
12.3267 204 0.001280664907834
12.3931 205 0.001266021761247
12.4527 206 0.001261038401186
12.5143 207 0.001233109168348
12.5767 208 0.001237275188385
12.6366 209 0.001215810528857
12.6975 210 0.001190462642043
12.7577 211 0.001179049195593
12.8162 212 0.001192069732554
12.8756 213 0.001220083458348
12.9355 214 0.001238854689359
12.9946 215 0.001245053713379
13.0546 216 0.001196997913541
13.1141 217 0.001234047212595
13.1745 218 0.001255963650785
13.2333 219 0.00122345455486
13.2929 220 0.00124840756643
13.3539 221 0.00128935733623
13.4251 222 0.001299208525167
13.4928 223 0.001404505716207
13.5592 224 0.001191678306002
13.6192 225 0.001172098356698
13.6785 226 0.00118933147104
13.7377 227 0.001201919197144
13.7979 228 0.001151357922508
13.858 229 0.001088871070646
13.9178 230 0.00110240891142
13.9772 231 0.001070994775232
14.0356 232 0.00103898918835
14.0951 233 0.001078538789164
14.1544 234 0.001066351111341
14.213 235 0.00107743865639
14.2725 236 0.001103617677996
14.3316 237 0.001127642991396
14.3909 238 0.001135931922818
14.45 239 0.001098830893384
14.5152 240 0.001132046971186
14.5791 241 0.001230107081889
14.6407 242 0.001263683548014
14.7037 243 0.001110004655734
14.7654 244 0.001145902091632
14.8254 245 0.001146767713345
14.885 246 0.001126949804287
14.9443 247 0.001076614418982
15.0042 248 0.001059151966617
15.064 249 0.001059845153725
15.1237 250 0.001084249823255
15.1836 251 0.001132195264946
15.2429 252 0.001119928267205
15.302 253 0.001057603503871
15.3611 254 0.001011168589313
15.4199 255 0.000998149776697



==> Tikz/nlpdata_lf_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0682295 1 0.03991595565682
0.129811 2 0.031792567665344
0.188054 3 0.028902798546107
0.246512 4 0.023852618795629
0.304639 5 0.020707907602296
0.364961 6 0.01690236158362
0.422792 7 0.014334355749887
0.481729 8 0.013764289950147
0.539938 9 0.013254646982547
0.598774 10 0.012097973231792
0.657158 11 0.011242704287056
0.715349 12 0.010623891633303
0.773624 13 0.009783306330565
0.832054 14 0.009350316230319
0.890589 15 0.008886327330301
0.949197 16 0.008580155660792
1.00769 17 0.008218753635443
1.06637 18 0.007746649717819
1.13394 19 0.00741189105447
1.19615 20 0.006975609548482
1.25965 21 0.006497532864403
1.32345 22 0.006757837659924
1.38226 23 0.005861936878783
1.44879 24 0.006689711235894
1.50786 25 0.006665891105543
1.56624 26 0.006849585594993
1.63472 27 0.025471649930625
1.69367 28 0.007395987322413
1.75245 29 0.005954990026473
1.8105 30 0.006175457462837
1.86882 31 0.005784149043932
1.92677 32 0.005285288267557
1.98605 33 0.005142424233826
2.04489 34 0.005188957901218
2.10345 35 0.005354691530021
2.16242 36 0.004900505911762
2.22762 37 0.004847914355353
2.28976 38 0.004728033413443
2.34879 39 0.004420726776437
2.40867 40 0.0043153592314
2.4692 41 0.004287793708308
2.52891 42 0.004159003271544
2.58773 43 0.003967974054643
2.64564 44 0.003945388201445
2.70447 45 0.003948097936345
2.76213 46 0.003738128949332
2.8281 47 0.004368858761807
2.88685 48 0.004111136017342
2.94519 49 0.003612459673186
3.00364 50 0.003501346355194
3.06148 51 0.003549554099644
3.12052 52 0.003518526925685
3.17934 53 0.003598556321343
3.23841 54 0.003679110639469
3.29945 55 0.004871308872892
3.36711 56 0.003395411326408
3.43091 57 0.00449379030908
3.50537 58 0.003468758600926
3.56879 59 0.019261675268775
3.63143 60 0.003439589936243
3.69219 61 0.003384231896559
3.75264 62 0.003322461290515
3.81314 63 0.003324589354572
3.87212 64 0.003139391033189
3.93143 65 0.002975785468444
3.99112 66 0.002849449398893
4.05081 67 0.002857025306938
4.11044 68 0.002838766517324
4.16993 69 0.00283997242029
4.2294 70 0.002904651380546
4.28926 71 0.003409413987907
4.34959 72 0.00282642374579
4.41041 73 0.00273756997784
4.47449 74 0.002804405376341
4.53496 75 0.002725695380399
4.59453 76 0.002663967335635
4.65377 77 0.002766142784586
4.71346 78 0.002645438991241
4.7735 79 0.002591684093147
4.83271 80 0.002505653556846
4.8928 81 0.002508051175684
4.95242 82 0.002440733415997
5.01271 83 0.002345679888092
5.07315 84 0.002325619337576
5.13236 85 0.002353553725105
5.192 86 0.002424035206692
5.25152 87 0.002540411936453
5.31045 88 0.002673430127145
5.37011 89 0.002610808295477
5.42975 90 0.002411834306095
5.49129 91 0.002360689833245
5.56363 92 0.002339168012076
5.62723 93 0.002322668422083
5.68609 94 0.002248583418692
5.74493 95 0.002209597285158
5.80474 96 0.002123070200577
5.86504 97 0.00199281849316
5.92466 98 0.00206598133546
5.98469 99 0.002058831040226
6.04463 100 0.001960698912985
6.10492 101 0.001983752940275
6.16484 102 0.002001685426734
6.22427 103 0.001958670158583
6.28385 104 0.001911356201037
6.344 105 0.001906348156955
6.40224 106 0.001933133389893
6.46171 107 0.001909157201511
6.52114 108 0.002094965567924
6.5802 109 0.002244611032452
6.64228 110 0.002290194164565
6.70661 111 0.00215300496832
6.76923 112 0.002032584916849
6.82808 113 0.002022143215874
6.88752 114 0.001932197041707
6.94715 115 0.00185404034242
7.007 116 0.001896615810665
7.06671 117 0.001922507256698
7.12674 118 0.001917981573803
7.18663 119 0.001851174549489
7.24638 120 0.001895154540012
7.30635 121 0.001791815749376
7.36701 122 0.00173205971064
7.42744 123 0.001713134127621
7.48962 124 0.001687058249369
7.54989 125 0.001656385752753
7.60994 126 0.00160980952408
7.66919 127 0.001632679119152
7.72836 128 0.001601098648537
7.79513 129 0.001601141209819
7.85686 130 0.001577732505185
7.91532 131 0.001858395780191
7.97378 132 0.001755170486305
8.0327 133 0.001570709893795
8.09267 134 0.001550635156186
8.15232 135 0.001666203221605
8.21227 136 0.001545017067074
8.27205 137 0.001583676897453
8.33077 138 0.002435157888166
8.39073 139 0.001515068112237
8.45055 140 0.001615385051911
8.51068 141 0.001515834215298
8.57068 142 0.001497305870903
8.62999 143 0.001494865690784
8.69026 144 0.001399779532564
8.7498 145 0.002463617198162
8.81029 146 0.001384317019121
8.87342 147 0.001452928641756
8.9404 148 0.001504867591854
9.00366 149 0.001511152474371
9.06449 150 0.001372167192062
9.12544 151 0.001402164383017
9.18435 152 0.001498157096526
9.24271 153 0.001709190115568
9.30166 154 0.001500724960489
9.36011 155 0.001551174265747
9.41921 156 0.001403031214444
9.48008 157 0.001336000034049
9.53924 158 0.001328848320106
9.60127 159 0.001331633246603
9.6599 160 0.001328043911892
9.71884 161 0.002526593707173
9.77774 162 0.001346857416871
9.8372 163 0.003783868139476
9.8969 164 0.001317535531576
9.95642 165 0.001283371591196
10.021 166 0.001248686984476
10.0835 167 0.001252815428748
10.1429 168 0.006026138301464
10.2011 169 0.001228037669571
10.26 170 0.003239778908332
10.3188 171 0.001275263667137
10.3777 172 0.001242115522667
10.4386 173 0.001267814024226
10.4974 174 0.001256908405286
10.5565 175 0.001380476572852
10.6158 176 0.001344603087679
10.6742 177 0.001535752894876
10.7335 178 0.001520246401444
10.792 179 0.00137215016755
10.851 180 0.001298360255708
10.9097 181 0.001309251687555
10.9689 182 0.001264955324842
11.0283 183 0.001272756807677
11.0922 184 0.001243969775816
11.1558 185 0.001297943155153
11.2185 186 0.001292163333173
11.278 187 0.001216480863029
11.3379 188 0.00116379992793
11.3976 189 0.00116251173982
11.4575 190 0.001141216912151
11.517 191 0.001122671543244
11.5758 192 0.001123952637806
11.635 193 0.00117398200509
11.6941 194 0.001207012396682
11.7528 195 0.001327971557715
11.8118 196 0.001333247737868
11.871 197 0.001166989186597
11.9307 198 0.001120281017952
11.9896 199 0.001144301186325
12.0481 200 0.00119012691774
12.1074 201 0.001164231215579
12.166 202 0.001124185306143
12.2313 203 0.001133181342269
12.2931 204 0.001213399426274
12.3521 205 0.001073494820292
12.4112 206 0.001061716695088
12.4709 207 0.001061410253864
12.5312 208 0.001096778678501
12.5911 209 0.001028317439059
12.6507 210 0.001029165827264
12.7092 211 0.00101018349587
12.7677 212 0.001040270065516
12.8265 213 0.001097398654496
12.8856 214 0.00104818646381
12.9438 215 0.001321560410064
13.0022 216 0.001064223554548
13.0607 217 0.001137685744525
13.1199 218 0.00112807682595
13.179 219 0.00116063762474
13.2378 220 0.001250338362185
13.2984 221 0.001136858636961
13.3633 222 0.001038556264595
13.4259 223 0.001019683173823
13.4906 224 0.001022449657098
13.5495 225 0.001031672686723
13.6204 226 0.001106333686119
13.6828 227 0.001071222047879
13.7422 228 0.00104915827973
13.8013 229 0.000971171825567



==> Tikz/nlpdata_lf_pttff_1e-61e-6.dat <==
time iter res
0	0	1
0.100404	1	0.038551381104995
0.200422	2	0.029365630398196
0.3067	3	0.025402278420547
0.408113	4	0.021806212056411
0.508678	5	0.020222648677772
0.609337	6	0.018816132239484
0.709969	7	0.014988863400301
0.816481	8	0.013857332103956
0.921999	9	0.013152615851186
1.02225	10	0.012001130323211
1.12209	11	0.011454964812789
1.22331	12	0.010676610918867
1.32642	13	0.009882676894194
1.43123	14	0.009379919127735
1.53776	15	0.009022395396502
1.63857	16	0.008577098040958
1.74375	17	0.007777095819193
1.84536	18	0.007279934124652
1.94555	19	0.007182856857202
2.04955	20	0.006627026666741
2.14889	21	0.006262212767376
2.24983	22	0.006257949754773
2.34984	23	0.005799113515555
2.45039	24	0.005618789471053
2.54935	25	0.005660780839494
2.65092	26	0.005287329826647
2.75746	27	0.005018287907486
2.85698	28	0.004747621322284
2.95579	29	0.004655390280887
3.05356	30	0.004969631242467
3.15159	31	0.005674819620411
3.25121	32	0.004509739664625
3.35576	33	0.004294408927054
3.45847	34	0.004151702150114
3.55823	35	0.004060304270789
3.65796	36	0.003952534756744
3.76319	37	0.004064872776152
3.86486	38	0.004306684181585
3.96336	39	0.004019840366147
4.06207	40	0.003762920955137
4.16118	41	0.003995109338636
4.26286	42	0.003852846914801
4.36145	43	0.003624199470109
4.45936	44	0.003531218582847
4.56192	45	0.003281381049451
4.65948	46	0.003295794753301
4.76146	47	0.003305778812133
4.85982	48	0.003146700400473
4.95784	49	0.003413687186523
5.05654	50	0.003770322211545
5.1551	51	0.0034930042158
5.258	52	0.003165765925893
5.35747	53	0.002990288107445
5.4571	54	0.002919191610613
5.55669	55	0.002908360503674
5.65696	56	0.00280059098963
5.75903	57	0.002849317084821
5.85871	58	0.002936729672234
5.95841	59	0.002870160022662
6.05785	60	0.002839874581336
6.1576	61	0.00272974444142
6.25832	62	0.002649941400934
6.35886	63	0.002507415142443
6.45744	64	0.002428000910924
6.55724	65	0.002518093503002
6.65584	66	0.002497764348439
6.75746	67	0.002487530340985
6.85797	68	0.002565500424913
6.95738	69	0.002542394063443
7.0552	70	0.002585121391714
7.1542	71	0.002447760738071
7.25632	72	0.002411559846032
7.36924	73	0.0024869332415
7.47582	74	0.002435221648883
7.58058	75	0.002402658897893
7.67879	76	0.002800938140493
7.77682	77	0.002510567272283
7.87649	78	0.002224681593228
7.97562	79	0.002196548487255
8.07488	80	0.002147489127235
8.17859	81	0.002042024694924
8.27809	82	0.002062937062937
8.37747	83	0.002067922149336
8.47717	84	0.002042427389925
8.57508	85	0.002086071196476
8.6751	86	0.002071060393141
8.78182	87	0.001954070552164
8.88009	88	0.001893235834856
8.97629	89	0.001869587918039
9.07491	90	0.001811211028844
9.17352	91	0.001766234162978
9.27259	92	0.001782786316146
9.36545	93	0.00204005287802
9.46242	94	0.002187203186012
9.56036	95	0.002017793564656
9.65918	96	0.001989979837478
9.76549	97	0.001857548726095
9.86656	98	0.001722034915045
9.96397	99	0.001771871893
10.0612	100	0.001727880935585
10.1594	101	0.001642870632148
10.2663	102	0.001767886601088
10.3728	103	0.001819806484223
10.4735	104	0.001758444097602
10.5675	105	0.001714314279842
10.6658	106	0.001715022467604
10.7762	107	0.001605572743381
10.875	108	0.00154782072574
10.9737	109	0.001586562762099
11.0703	110	0.001590631370218
11.1618	111	0.001622111010515
11.2655	112	0.001607947255286
11.3656	113	0.001513549992502
11.4685	114	0.001745474541344
11.5666	115	0.001801851841566
11.6695	116	0.001509217549726
11.7698	117	0.001514883051817
11.8691	118	0.001548167876603
11.966	119	0.001551542182996
12.0638	120	0.001553430683693
12.1616	121	0.001582369179669
12.2685	122	0.001580286274488
12.3678	123	0.001486513883257
12.4677	124	0.001454159422785
12.5665	125	0.001369744830229
12.6651	126	0.001364104323
12.7668	127	0.001380203791443
12.8651	128	0.001450507395702
12.9618	129	0.001506370912646
13.0588	130	0.001436926853924
13.1569	131	0.001382201991813
13.2612	132	0.001382892127729
13.3603	133	0.001345710881652
13.4637	134	0.001362657398201
13.562	135	0.001360196792881
13.6611	136	0.001415542360737
13.764	137	0.001462296639024
13.8626	138	0.001440328932386
13.9613	139	0.00136890889095
14.0603	140	0.001576606475336
14.1536	141	0.001393283047374
14.2569	142	0.00126679793598
14.3583	143	0.001309015646784
14.4636	144	0.0013639835145
14.5638	145	0.001280853380139
14.6631	146	0.001233786666074
14.7685	147	0.00124500241617
14.8685	148	0.001244342829529
14.9651	149	0.001199513155629
15.0612	150	0.001231485750151
15.1596	151	0.001235683498392
15.2633	152	0.001203896976733
15.3626	153	0.001208190538612
15.4671	154	0.00125380755067
15.565	155	0.001274822675339
15.663	156	0.001290383365642
15.7682	157	0.001222226542322
15.8665	158	0.001264495631454
15.9635	159	0.0014885412443
16.062	160	0.001235518254581
16.1612	161	0.001201891833345
16.2666	162	0.001299539816815
16.3665	163	0.001184875886623
16.469	164	0.001088784527625
16.5691	165	0.001089944011509
16.6631	166	0.001143098363114
16.7692	167	0.001151449424285
16.8702	168	0.001145885290246
16.9677	169	0.001139129734443
17.064	170	0.001071053450124
17.1607	171	0.001038562906514
17.2647	172	0.001073872315135
17.3638	173	0.001079982170332
17.4664	174	0.001076345417886
17.5652	175	0.001070425801363
17.6636	176	0.00108172625627
17.7673	177	0.001289246099413
17.8611	178	0.001198153712848
17.9618	179	0.001103892533202
18.061	180	0.001070292495432
18.1606	181	0.00115307964474
18.2666	182	0.001022245427329
18.366	183	0.001100548776085
18.4694	184	0.001131070279998
18.5689	185	0.001069899520654
18.6686	186	0.001045889178336
18.7737	187	0.001024832395563
18.8751	188	0.001009704949538
18.9746	189	0.001037165971439
19.0671	190	0.001032112843471
19.1636	191	0.001007288779529
19.2679	192	0.001030842271311
19.3662	193	0.001040184795348
19.469	194	0.001017149252654
19.5675	195	0.00097823641807




==> Tikz/nlpdata_re_pffff_1e-61e-6.dat <==
time iter res
0 0 1
0.0676167 1 0.126662587550352
0.131127 2 0.165615212631664
0.191813 3 0.178158495300518
0.25263 4 0.163563293515596
0.312134 5 0.141583809616517
0.372758 6 0.176879136092608
0.433311 7 0.140043479671631
0.493926 8 0.136259481241473
0.554808 9 0.126604182021295
0.615611 10 0.114582995338374
0.676236 11 0.109781226485208
0.737127 12 0.095622366536413
0.79794 13 0.08797510502952
0.858824 14 0.095043873677184
0.922919 15 0.097085440490483
0.984081 16 0.091643992033362
1.04413 17 0.088010333761332
1.10667 18 0.082588199301915
1.1733 19 0.083681217059977
1.23589 20 0.074674559138688
1.29634 21 0.072325358969961
1.35586 22 0.068936138652872
1.41487 23 0.070292135803671
1.47559 24 0.071055424992931
1.53545 25 0.079077841591226
1.59473 26 0.087247971643961
1.65423 27 0.067807737651016
1.71436 28 0.068182274694491
1.77498 29 0.063231247267069
1.83454 30 0.093400638752532
1.89415 31 0.069811294516833
1.95388 32 0.069381751207898
2.01343 33 0.057855620914124
2.07313 34 0.07765293209662
2.13299 35 0.056496997059637
2.19295 36 0.059111185276862
2.25913 37 0.059266315306421
2.32454 38 0.057348976126354
2.38541 39 0.056974748106842
2.44603 40 0.050402735480123
2.50653 41 0.047240029728105
2.56723 42 0.048777269433358
2.62694 43 0.05133907808881
2.6867 44 0.053099124071576
2.74821 45 0.051253478450987
2.80855 46 0.070163890858917
2.86867 47 0.0513475762478
2.92962 48 0.04804828190402
2.99057 49 0.051257495762509
3.05321 50 0.067608417194711
3.11583 51 0.046181622653929
3.17656 52 0.055340629389106
3.2371 53 0.046305541263197
3.29776 54 0.054323477014025
3.36696 55 0.047350042259027
3.43063 56 0.034069428413826
3.49138 57 0.044571144269382
3.55199 58 0.04403962305257
3.61274 59 0.046254397797277
3.67333 60 0.047627082242093
3.73396 61 0.041524940551515
3.79479 62 0.037282350559874
3.85535 63 0.03994582809924
3.91502 64 0.043181154482624
3.97472 65 0.03745432239543
4.03448 66 0.041461127103101
4.09435 67 0.039938875060067
4.15436 68 0.03906418273205
4.21424 69 0.051066518953212
4.27462 70 0.043277260935199
4.33484 71 0.041533747734468
4.39477 72 0.048787158200183
4.46298 73 0.045967005511442
4.52827 74 0.043470246400257
4.5892 75 0.042091999524103
4.64962 76 0.041857604847968
4.70988 77 0.04117404384123
4.77057 78 0.041162300930626
4.83114 79 0.03446467006284
4.89153 80 0.041388660983716
4.95466 81 0.03719196105062
5.01554 82 0.033438710504806
5.07687 83 0.033983365240058
5.13793 84 0.035363620771973
5.19758 85 0.034007160085229
5.25785 86 0.030677581393049
5.31783 87 0.034570356258276
5.37827 88 0.047755945234773
5.43824 89 0.040841225032795
5.49812 90 0.032489079865698
5.56473 91 0.035031420011465
5.62852 92 0.049554619212947
5.68923 93 0.034094459354851
5.74982 94 0.041086435547645
5.80999 95 0.032659970117383
5.8705 96 0.031889573376968
5.93066 97 0.043292557621381
5.99116 98 0.036057997617425
6.05299 99 0.034758397339922
6.11381 100 0.030068340649476
6.17437 101 0.037334884633629
6.23492 102 0.032958332753913
6.2959 103 0.031838584423029
6.35684 104 0.033479038132012
6.4175 105 0.03609817073265
6.4775 106 0.02870322729176
6.53729 107 0.028389413457067
6.59716 108 0.030035275085407
6.66244 109 0.025974854720109
6.72666 110 0.031983671173781
6.78892 111 0.043825469446028
6.84895 112 0.030678199440976
6.90973 113 0.032978573823507
6.97269 114 0.040201390916859
7.03296 115 0.035142359614276
7.09402 116 0.031568651991119
7.15623 117 0.027239380777783
7.21662 118 0.029257925305818
7.27772 119 0.037963284862925
7.33809 120 0.02894658366283
7.39858 121 0.027596457967333
7.45922 122 0.027924177880374
7.51966 123 0.026621796387201
7.58196 124 0.025808599827874
7.64283 125 0.026872260309426
7.70339 126 0.033861146262587
7.77103 127 0.026389410366827
7.8346 128 0.031351717168908
7.89633 129 0.026673403389066
7.95679 130 0.037393135650704
8.01709 131 0.029500354604998
8.07718 132 0.021579606890616
8.13744 133 0.028389104433103
8.19751 134 0.041930225479335
8.25802 135 0.027101247066204
8.31823 136 0.026151152891151
8.37847 137 0.030560615822954
8.44196 138 0.027039751297514
8.5022 139 0.028451527273683
8.56261 140 0.027320345056157
8.62308 141 0.028156718412729
8.68342 142 0.025612833147146
8.74399 143 0.024227942255782
8.80478 144 0.024964809896183
8.88136 145 0.023789900787857
8.95455 146 0.026806747229214
9.01551 147 0.025873031324214
9.0768 148 0.024183133781109
9.13722 149 0.021655781297561
9.19764 150 0.022687148774952
9.25786 151 0.03702246140677
9.31802 152 0.034537908742134
9.37817 153 0.028619018261771
9.43835 154 0.026073896900335
9.49834 155 0.031946742810171
9.55829 156 0.032593066429336
9.61854 157 0.024086100256644
9.67863 158 0.024946577482351
9.73873 159 0.024299172279314
9.79901 160 0.028062157079971
9.85953 161 0.023524603715395
9.91988 162 0.021465731560154
9.99031 163 0.025022442865332
10.06 164 0.025684063170679
10.1225 165 0.021750188118338
10.1833 166 0.02113862969504
10.2442 167 0.021114834849869
10.3053 168 0.022281554823169
10.3654 169 0.021522900993358
10.4253 170 0.023186531499585
10.4854 171 0.023336099097805
10.5455 172 0.02729593216306
10.6066 173 0.026926339502997
10.6671 174 0.021238753459137
10.7269 175 0.023482576456391
10.7871 176 0.034811703973585
10.8469 177 0.022586097938965
10.9076 178 0.025838111616365
10.9701 179 0.02247577638408
11.0302 180 0.021586868953753
11.0962 181 0.019638472865378
11.1637 182 0.020948425445651
11.2266 183 0.024743548738487
11.2876 184 0.023631062470739
11.3489 185 0.022312302707514
11.4097 186 0.022844596484234
11.4704 187 0.019639708961231
11.5308 188 0.020031087810704
11.5915 189 0.02718607414412
11.6514 190 0.021495397860627
11.7115 191 0.019911032000977
11.7732 192 0.019190542630628
11.8336 193 0.018893416089951
11.8937 194 0.019115295295574
11.9538 195 0.025754520634303
12.014 196 0.023829764879118
12.075 197 0.023301179389956
12.1366 198 0.023595215691001
12.1996 199 0.026515955679783
12.2693 200 0.022512859259671
12.3325 201 0.02088584809309
12.3932 202 0.022244935483522
12.4535 203 0.02246913236887
12.514 204 0.018302098736247
12.5747 205 0.019361278370331
12.6353 206 0.020235043626458
12.6958 207 0.022326981345769
12.7569 208 0.017385070125263
12.8182 209 0.019110505424143
12.8792 210 0.019911650048903
12.9416 211 0.019226543922349
13.0016 212 0.019709702888911
13.0617 213 0.018079446970715
13.1217 214 0.020414895573077
13.1821 215 0.028955545357765
13.2424 216 0.019386309311356
13.3032 217 0.019789431071433
13.3721 218 0.023798089922883
13.437 219 0.022373643964221
13.4977 220 0.021687301741814
13.5579 221 0.019488441731214
13.6186 222 0.019582539528028
13.6799 223 0.018347525258846
13.7418 224 0.014709077115385
13.8022 225 0.018268878660196
13.8628 226 0.018214953978606
13.9232 227 0.021313537258247
13.9841 228 0.018250646246363
14.0447 229 0.016457998235473
14.1055 230 0.017724687460889
14.1661 231 0.015468194481141
14.2258 232 0.016346749608698
14.2861 233 0.016634296406515
14.3459 234 0.016855712076193
14.4058 235 0.02344271236513
14.4742 236 0.018509608327578
14.5377 237 0.023376581236992
14.598 238 0.016593505243364
14.6583 239 0.022917526139565
14.7182 240 0.019996786150782
14.7789 241 0.022221295150333
14.8392 242 0.016178949596647
14.8998 243 0.013691306692378
14.9628 244 0.019277223852324
15.023 245 0.017289581720615
15.0835 246 0.016924006372074
15.145 247 0.016820174320418
15.2065 248 0.016197800058406
15.2676 249 0.018492457497617
15.3281 250 0.015276800489494
15.3892 251 0.015411890315035
15.45 252 0.014345943056154
15.51 253 0.016734420170612
15.5772 254 0.0153936733524
15.6408 255 0.015519028923098
15.7012 256 0.018832229345225
15.7615 257 0.021055193224959
15.8215 258 0.015625796702405
15.8818 259 0.015307919202595
15.942 260 0.023491847175289
16.0021 261 0.018456147181933
16.0624 262 0.017988284901553
16.1227 263 0.015978393044489
16.1832 264 0.016426786815184
16.2434 265 0.016617145576554
16.3041 266 0.017647431470073
16.3647 267 0.016709698253551
16.4251 268 0.017259915420141
16.4857 269 0.015527527082088
16.5462 270 0.015522582698675
16.6067 271 0.013992898629324
16.6814 272 0.014609540496818
16.7464 273 0.01453129562932
16.8066 274 0.014940999599814
16.8667 275 0.011405224668147
16.9278 276 0.015510839788071
16.9887 277 0.023400839618108
17.0488 278 0.013795370512006
17.1089 279 0.014381388104741
17.1692 280 0.017959236649006
17.2301 281 0.018180343294721
17.2905 282 0.016085160823796
17.3508 283 0.015508985644292
17.411 284 0.016488282583873
17.4712 285 0.017697184328159
17.5315 286 0.011687857984948
17.592 287 0.013962135293781
17.6526 288 0.015494925053963
17.713 289 0.014718270578292
17.7814 290 0.016253733395756
17.8463 291 0.013885929984441
17.9092 292 0.014479935846625
17.9702 293 0.012177676417918
18.0308 294 0.013460033158271
18.0907 295 0.013799619591501
18.1508 296 0.012987025628902
18.2117 297 0.013716028609439
18.2723 298 0.0185514810746
18.3324 299 0.014469815311828
18.3926 300 0.016847522941167
18.4533 301 0.013886887958727
18.5134 302 0.015418966963793
18.5738 303 0.017580064246082
18.634 304 0.017981486374361
18.6942 305 0.014439778182599
18.7546 306 0.011046494200393
18.815 307 0.014806929553352
18.8836 308 0.015613590255856
18.9486 309 0.014540844469784
19.0136 310 0.014905168271274
19.0743 311 0.014298940511342
19.1348 312 0.01380181366164
19.1956 313 0.013162999324783
19.2569 314 0.013252739883714
19.3174 315 0.012754253328574
19.3776 316 0.01416411335617
19.4376 317 0.013877230959875
19.4976 318 0.013426534960654
19.5577 319 0.013039652409846
19.6176 320 0.016494308551157
19.6778 321 0.016194709818773
19.7391 322 0.014312908394482
19.7998 323 0.016491681847469
19.8602 324 0.013968192163461
19.9206 325 0.018121319717738
19.9876 326 0.015123138323761
20.0524 327 0.013918547463763
20.118 328 0.010568418678026
20.1824 329 0.014598863718887
20.2458 330 0.012726688391051
20.306 331 0.013721142956031
20.3662 332 0.015132192725885
20.4261 333 0.012806308415186
20.4864 334 0.011917261924076
20.5474 335 0.012891197297895
20.608 336 0.021488290309472
20.6681 337 0.012444024171854
20.7278 338 0.016871008762375
20.788 339 0.011880688938024
20.848 340 0.013887490555455
20.9079 341 0.013596930773997
20.9711 342 0.019987051895939
21.0308 343 0.014036965446486
21.0981 344 0.015046314966494
21.1624 345 0.013372749339848
21.2257 346 0.014982316103702
21.2865 347 0.018643261191689
21.3463 348 0.013363385913761
21.4061 349 0.015130245874916
21.4663 350 0.013716044060637
21.526 351 0.013287628689167
21.5863 352 0.013231772607807
21.6463 353 0.014524234431759
21.7065 354 0.012307404677696
21.7674 355 0.011840299506025
21.8275 356 0.012199385351337
21.8885 357 0.012028479648454
21.9479 358 0.012444225037431
22.0079 359 0.012764420216966
22.0676 360 0.012641104204426
22.127 361 0.017133215595203
22.1872 362 0.014530507618213
22.2538 363 0.012088770223687
22.3169 364 0.012552615192545
22.3772 365 0.013694412383208
22.4372 366 0.016234882933997
22.4969 367 0.014350825634774
22.5567 368 0.015038172185062
22.6167 369 0.012218838409825
22.677 370 0.009864106712155
22.7377 371 0.012227182056833
22.7985 372 0.013187860302627
22.8585 373 0.012517092887968
22.9189 374 0.01196913159631
22.981 375 0.011744795650179
23.0411 376 0.011980349166176
23.1013 377 0.014853329501436
23.1618 378 0.014317868229092
23.2216 379 0.012992402645863
23.2818 380 0.01964527139257
23.3501 381 0.010996540476731
23.4131 382 0.017024130136171
23.4733 383 0.016078207784623
23.5328 384 0.012158795053763
23.5927 385 0.011173317634916
23.6526 386 0.014830848008109
23.7124 387 0.013408101681245
23.7729 388 0.014507670747328
23.8326 389 0.013146636505928
23.893 390 0.010328894204101
23.953 391 0.012462024817715
24.0128 392 0.011997515447335
24.0755 393 0.012884259709919
24.1356 394 0.011011219114986
24.1954 395 0.01151118898515
24.2558 396 0.011842308161786
24.3169 397 0.010570844516138
24.3772 398 0.011621402381648
24.4467 399 0.011445753160929
24.5127 400 0.011662919751112
24.5755 401 0.010093016212942
24.6376 402 0.011463552941213
24.698 403 0.013778142426055
24.7594 404 0.014633196281206
24.8199 405 0.01631275697274
24.8796 406 0.016849840620891
24.9418 407 0.011806353223661
25.0039 408 0.012172005828192
25.0645 409 0.015586705171053
25.1242 410 0.012195182625437
25.1844 411 0.012211545444292
25.2451 412 0.013099649412314
25.3056 413 0.01240687949147
25.3667 414 0.011727366698651
25.4274 415 0.011830457092795
25.4887 416 0.01288585118333
25.5592 417 0.010098485937092
25.6247 418 0.010203214158242
25.6856 419 0.011240174969368
25.746 420 0.010123393268531
25.8131 421 0.011014123940241
25.8729 422 0.010299737793167
25.9325 423 0.01029769823501
25.993 424 0.019009145564193
26.0531 425 0.010487423497255
26.113 426 0.011815005894632
26.1729 427 0.011728247416946
26.2335 428 0.016037571133454
26.2938 429 0.012574339577163
26.3535 430 0.012702012827585
26.4134 431 0.013743408132584
26.4731 432 0.014088726960332
26.5329 433 0.013320416131669
26.5932 434 0.012323427570191
26.6616 435 0.012062194162846
26.7251 436 0.0110876561923
26.7863 437 0.0124301798983
26.847 438 0.011342817278766
26.9083 439 0.009605422752507
26.9721 440 0.011286883941415
27.0333 441 0.010322976395205
27.0933 442 0.010376653857623
27.1535 443 0.008659979388102
27.2144 444 0.010422806586537
27.2752 445 0.010958221505287
27.3372 446 0.014680461496387
27.3978 447 0.010159858096196
27.4593 448 0.010916441465454
27.5204 449 0.011097761275898
27.5811 450 0.013014204286471
27.6423 451 0.013084754457284
27.703 452 0.014205538018446
27.7728 453 0.011178725554273
27.8361 454 0.011438831024152
27.8988 455 0.008389336201076
27.9603 456 0.012077459946632
28.0215 457 0.010925171392416
28.0827 458 0.010452503789406
28.1438 459 0.011104436193505
28.2042 460 0.011375403855692
28.2659 461 0.01165452975051
28.3268 462 0.010066919139245
28.3864 463 0.011218419682354
28.4511 464 0.010408220655471
28.511 465 0.01218867767101
28.5708 466 0.014180507077421
28.6307 467 0.012108207830976
28.6909 468 0.012678588811169
28.7507 469 0.010862640393449
28.8112 470 0.015051135740321
28.8823 471 0.010438659515852
28.9501 472 0.011008206131345
29.0207 473 0.012245955262601
29.0855 474 0.010852411700265
29.1502 475 0.011772932282034
29.2217 476 0.010527457551696
29.2918 477 0.011061899044962
29.3583 478 0.010606335918319
29.4256 479 0.009859888535056
29.4958 480 0.00987390277179
29.5637 481 0.0100058869065
29.632 482 0.011050635121501
29.6979 483 0.009163719350617
29.7659 484 0.008373776844525
29.8322 485 0.008971660957449
29.8999 486 0.007873837876758
29.9743 487 0.010735291618189
30.0448 488 0.010444268300785
30.1075 489 0.009950448007491
30.1791 490 0.008685597474656
30.2415 491 0.012447686105819
30.3027 492 0.009463565302171
30.3706 493 0.00952767232335
30.4411 494 0.008523097223574
30.5131 495 0.007672802337457
30.5824 496 0.009228274456543
30.6485 497 0.009349087374981
30.7094 498 0.008005188512343
30.7715 499 0.008668894729442
30.8352 500 0.008747170499336
30.9034 501 0.009132956015074
30.9736 502 0.006509033543006
31.042 503 0.007864489901869
31.1145 504 0.008196845174359
31.1869 505 0.007740015049467
31.2508 506 0.011049769854403
31.3134 507 0.008121026144972
31.3751 508 0.008363409090558
31.4404 509 0.012353650113798
31.5066 510 0.012351239726885
31.5684 511 0.008890078631147
31.6283 512 0.01022653001627
31.6884 513 0.010947359312978
31.751 514 0.010187407582521
31.8119 515 0.008981457017084
31.8753 516 0.009820797003704
31.9379 517 0.008972124493394
31.9988 518 0.009017458308805
32.0587 519 0.008512157775275
32.119 520 0.008630235831638
32.1822 521 0.008091174430121
32.25 522 0.008539305530447
32.3127 523 0.009087776711645
32.3769 524 0.008520084239932
32.4385 525 0.028954618285875
32.498 526 0.008009653908612
32.5575 527 0.023157946782983
32.6205 528 0.008635056605464
32.6832 529 0.009531303354919
32.7428 530 0.008848066823342
32.8036 531 0.008788996892764
32.8659 532 0.011436590600418
32.9276 533 0.009953723661501
32.9904 534 0.008974503977911
33.053 535 0.009796337757011
33.1136 536 0.010919129973934
33.1741 537 0.010734024619939
33.234 538 0.010743171729252
33.2978 539 0.00898595331575
33.3637 540 0.00880392275019
33.4338 541 0.010505099667954
33.5001 542 0.008603273490843
33.5612 543 0.00844448152732
33.6233 544 0.01663197872679
33.6842 545 0.008561292585434
33.7453 546 0.008570640560322
33.8058 547 0.007850892847486
33.8662 548 0.023703528590125
33.9267 549 0.00822838106981
33.987 550 0.010137083030104
34.0479 551 0.011222112518715
34.1111 552 0.009856303857083
34.1741 553 0.012271048008418
34.2505 554 0.01150327797169
34.3129 555 0.010558607167193
34.3741 556 0.009929604341169
34.4418 557 0.009118601851981
34.5073 558 0.010385383784586
34.569 559 0.008717056114116
34.6298 560 0.009175122334861
34.697 561 0.018659330437779
34.7626 562 0.010167290122513
34.824 563 0.008797541405348
34.8863 564 0.008268461477845
34.9647 565 0.008497989026559
35.0334 566 0.008536941497128
35.0947 567 0.008589614631667
35.1565 568 0.020427874579534
35.2229 569 0.008936293164853
35.2863 570 0.008092518684361
35.3494 571 0.009190774398601
35.4181 572 0.012667216729321
35.4837 573 0.015194847334437
35.5631 574 0.008380776237293
35.6389 575 0.010313798383496
35.7105 576 0.009720426020436
35.7766 577 0.010636882937087
35.8382 578 0.011105965862123
35.9032 579 0.008577763562675
35.9774 580 0.009188456718876
36.0533 581 0.008951095412694
36.1299 582 0.008731193960436
36.202 583 0.007922895430926
36.2705 584 0.009776761088939
36.3397 585 0.008293878698824
36.4156 586 0.008584314870697
36.5141 587 0.007975383151086
36.6233 588 0.021789743185635
36.7088 589 0.008097045885423
36.7744 590 0.016129814786488
36.8386 591 0.00832663523893
36.9228 592 0.011359458219188
37.0203 593 0.008068754741586
37.1151 594 0.01166437216374
37.2191 595 0.009345518148205
37.3237 596 0.009253861640701
37.4082 597 0.009947944913388
37.5049 598 0.011016627034343
37.5964 599 0.010110275201291
37.6684 600 0.013704780137176
37.7424 601 0.008328721150682
37.8152 602 0.010391363398275
37.8894 603 0.00826926494015
37.9587 604 0.009742660294593
38.0298 605 0.008433032189481
38.0995 606 0.00935909975139
38.171 607 0.0237314952588
38.2399 608 0.008120361743451
38.3117 609 0.007956146409373
38.3792 610 0.008088130544083
38.4558 611 0.035025548556163
38.5263 612 0.008281285972321
38.5863 613 0.011091627150227
38.646 614 0.009550880022991
38.7058 615 0.008315587632243
38.7659 616 0.011995043255629
38.8256 617 0.0120297775491
38.8885 618 0.009722728248962
38.9553 619 0.009604773802184
39.0206 620 0.009409254340628
39.0803 621 0.009410397729292
39.141 622 0.009800942214064
39.202 623 0.008232676502899
39.2626 624 0.006578780251515
39.3227 625 0.009275586025318
39.3824 626 0.009366763545679
39.4424 627 0.00976169617073
39.5048 628 0.008629741393296
39.5664 629 0.007791931075295
39.6268 630 0.008388115556421
39.6861 631 0.034923416136304
39.7463 632 0.007268429030329
39.8077 633 0.009349782678898
39.869 634 0.01208748777424
39.9286 635 0.008486215213559
39.9886 636 0.017506671054807
40.0562 637 0.010781676115074
40.1189 638 0.009511031382929
40.1788 639 0.008150367970284
40.2391 640 0.007925985670559
40.3002 641 0.009462993607839
40.36 642 0.007677762172068
40.4207 643 0.012635201846727
40.4827 644 0.008459731859907
40.5432 645 0.008629555978918
40.6031 646 0.008616576972461
40.6641 647 0.008649719792521
40.7251 648 0.008293708735644
40.7862 649 0.008494605214161
40.8462 650 0.010393742882792
40.9067 651 0.006842037765819
40.9686 652 0.007678689243957
41.0311 653 0.00653289019297
41.092 654 0.006351802150498
41.1608 655 0.007240168788889
41.2258 656 0.007657011212935
41.2861 657 0.018739213132282
41.3466 658 0.006259852070229
41.4067 659 0.006651570846061
41.4663 660 0.007414427401773
41.5258 661 0.007748435952466
41.5873 662 0.006589626992625
41.6473 663 0.005807101061652
41.7096 664 0.007250227518893
41.7712 665 0.008796289858297
41.8326 666 0.005838837822679
41.8942 667 0.005728377207011
41.9545 668 0.005790599182014
42.0152 669 0.005777218444404
42.0765 670 0.005244677448513
42.137 671 0.005941727351247
42.1976 672 0.041913383673337
42.2653 673 0.005701847499764
42.3289 674 0.0264039344931
42.3887 675 0.00583176117392
42.4482 676 0.030075448200631
42.5083 677 0.006246656746997
42.5708 678 0.00672644735236
42.631 679 0.007451479374968
42.6913 680 0.00613610342414
42.7511 681 0.006381592060556
42.8115 682 0.006995885345929
42.872 683 0.008298081424724
42.9325 684 0.00765738204169
42.9973 685 0.005776909420441
43.0571 686 0.006303177229878
43.1179 687 0.005473494242111
43.1785 688 0.005929567258293
43.2391 689 0.005727357427932
43.3004 690 0.010507061970121
43.3689 691 0.005023570802798
43.4333 692 0.005329952611175
43.4937 693 0.005063481247653
43.5531 694 0.004840953091708
43.6137 695 0.006036103269628
43.6738 696 0.006833246034064
43.7345 697 0.00755795358151
43.7945 698 0.006265290891982
43.8542 699 0.005112847825785
43.9147 700 0.008376558060195
43.9751 701 0.005220882603341
44.0353 702 0.01933562938138
44.0967 703 0.005510484410514
44.1564 704 0.005943581495027
44.217 705 0.005995111240901
44.2774 706 0.005955092637659
44.3381 707 0.005799560876948
44.3983 708 0.005849530051808
44.4701 709 0.013796915631823
44.5341 710 0.005308320933747
44.5947 711 0.005752079344993
44.6551 712 0.005354520016255
44.7153 713 0.004989547264443
44.7763 714 0.00515082687087
44.8358 715 0.00521660262145
44.8954 716 0.029567876340971
44.9566 717 0.005137384328468
45.0198 718 0.007923374418069
45.0837 719 0.005403809338395
45.1455 720 0.005513420138165
45.2053 721 0.006967764165272
45.2676 722 0.036871812224679
45.3297 723 0.006493381479267
45.3942 724 0.005863776056514
45.4539 725 0.005976538900709
45.5135 726 0.005624622411345
45.5812 727 0.006272058516778
45.6465 728 0.00523780166533
45.7086 729 0.006354552463771
45.7687 730 0.014744661224755
45.8284 731 0.005850070843744
45.8916 732 0.005940846632952
45.9519 733 0.005019538040077
46.0162 734 0.005124297163624
46.0781 735 0.005247365956993
46.1383 736 0.005639594622365
46.1986 737 0.005608058726914
46.2606 738 0.005480277318105
46.3204 739 0.008700476978487
46.38 740 0.005492591923041
46.4396 741 0.006024066786259
46.5005 742 0.007694913002029
46.56 743 0.011884752603141
46.6209 744 0.006094431542694
46.689 745 0.006565785793859
46.7543 746 0.005777542919566
46.8171 747 0.005725874112908
46.8793 748 0.005746934096004
46.9406 749 0.006038683619721
47.0043 750 0.006357271874648
47.0645 751 0.005908708140773
47.1268 752 0.006229984904179
47.1869 753 0.005584464747319
47.2474 754 0.005391000295118
47.3086 755 0.005772984816108
47.3691 756 0.005623278157105
47.4289 757 0.01383546637124
47.4893 758 0.005189068586324
47.5494 759 0.005617561213784
47.6105 760 0.008150537933464
47.6706 761 0.005910685894138
47.7317 762 0.006455340629389
47.8005 763 0.009487406500937
47.8637 764 0.007945423277848
47.9239 765 0.005449096800211
47.9834 766 0.00615275981576
48.0432 767 0.006557380342059
48.1026 768 0.005300409920287
48.1627 769 0.007157566683508
48.2229 770 0.005737138036369
48.2835 771 0.018135071284103
48.3439 772 0.005827465740831
48.4051 773 0.006125735670173
48.4743 774 0.005718380281799
48.5351 775 0.005781683840673
48.5954 776 0.005230462346203
48.6618 777 0.005514038186091
48.7209 778 0.009785259247928
48.781 779 0.005599251543961
48.841 780 0.005686365399205
48.9069 781 0.00705425997259
48.9729 782 0.00637760565143
49.0337 783 0.017668445099575
49.0932 784 0.006174916833926
49.1532 785 0.007822879825216
49.2137 786 0.005314161486652
49.2741 787 0.005879737144217
49.3345 788 0.005663976613066
49.3951 789 0.005578516036026
49.4552 790 0.006679305746764
49.5162 791 0.007976356576571
49.5765 792 0.005897907753257
49.6373 793 0.005203330042228
49.6976 794 0.006242222253125
49.7582 795 0.005290366641481
49.8185 796 0.0050639293324
49.8796 797 0.005138944899482
49.9412 798 0.015021222220677
50.0069 799 0.00498511277057
50.0701 800 0.008609484872504
50.1304 801 0.005256003176766
50.1932 802 0.012956107781378
50.2538 803 0.004566756129104
50.3139 804 0.007362866753502
50.374 805 0.005613605707055
50.4343 806 0.00574798477748
50.4946 807 0.00589047572694
50.5546 808 0.006354351598195
50.6146 809 0.005059927472076
50.6746 810 0.017058740820057
50.7345 811 0.005483413911332
50.7955 812 0.00507167038268
50.8558 813 0.004726274298941
50.9158 814 0.005098617272276
50.9789 815 0.004585869261232
51.0395 816 0.004620850773873
51.1066 817 0.006164688140742
51.1717 818 0.006142005781838
51.2323 819 0.007364921762858
51.2927 820 0.006146023093361
51.3531 821 0.008453705892623
51.4138 822 0.007042130782032
51.4732 823 0.007751294424126
51.5339 824 0.010561388382862
51.5942 825 0.031345227665679
51.6551 826 0.007793847023867
51.7191 827 0.007982058068693
51.7801 828 0.008837328240618
51.8405 829 0.008340062330133
51.9013 830 0.006845545187802
51.9616 831 0.00731889264353
52.0225 832 0.00703423521977
52.0826 833 0.007109760676392
52.1436 834 0.006695560407232
52.2193 835 0.007064210544207
52.2838 836 0.006976540445829
52.3442 837 0.007256624314933
52.4042 838 0.006167577514798
52.4647 839 0.007893538154416
52.5259 840 0.006297877468908
52.5853 841 0.005907023960173
52.6457 842 0.004862476610749
52.706 843 0.00550201715392
52.7659 844 0.007380882850561
52.8264 845 0.006700582046635
52.8869 846 0.007429013332839
52.9482 847 0.006003053156757
53.011 848 0.007553441831647
53.0708 849 0.006435346778966
53.1301 850 0.005907348435334
53.1906 851 0.007001231460494
53.253 852 0.006465862895338
53.3179 853 0.009155329350014
53.3813 854 0.006360686589442
53.4417 855 0.00720962177012
53.5015 856 0.005712725143271
53.5617 857 0.005894153112103
53.6219 858 0.005611890624058
53.6816 859 0.005819492922579
53.7419 860 0.006000024721917
53.802 861 0.011025604180476
53.8615 862 0.005817515169214
53.9208 863 0.005893813185743
53.9808 864 0.004852804160699
54.0406 865 0.005475363837089
54.1 866 0.006294818131672
54.1595 867 0.006367670531011
54.2196 868 0.007527808293894
54.2794 869 0.005446145621362
54.3391 870 0.00706830511172
54.406 871 0.006785656343721
54.4707 872 0.006076832627986
54.5308 873 0.007751170814541
54.5906 874 0.006175457625862
54.6503 875 0.006100040327627
54.7105 876 0.006919510073409
54.7715 877 0.005917113592574
54.8313 878 0.005706220188845
54.8928 879 0.00661776362448
54.9537 880 0.012048102670122
55.0163 881 0.006394354750239
55.0765 882 0.006044462367834
55.1356 883 0.00578020052565
55.1947 884 0.032692726657489
55.254 885 0.00568859037174
55.3135 886 0.00834085034124
55.3733 887 0.006850489571214
55.4334 888 0.0070381907265
55.4981 889 0.008662899664554
55.5669 890 0.006847584745959
55.6295 891 0.007048388517288
55.6895 892 0.008355606235486
55.7495 893 0.006106189904496
55.8095 894 0.006124870403075
55.8693 895 0.007350165868612
55.9292 896 0.045520156860564
55.989 897 0.006424561842648
56.0493 898 0.006643258101449
56.1093 899 0.006050024799173
56.1693 900 0.006788483912985
56.2298 901 0.006570436604507
56.2911 902 0.006317315076198
56.3514 903 0.114084230661667
56.4105 904 0.005868226001585
56.4698 905 0.068778999967553
56.5294 906 0.006274453452493
56.5887 907 0.010530764108103
56.6549 908 0.006070636697523
56.7181 909 0.008568570099768
56.78 910 0.007732953851906
56.8409 911 0.006889488395378
56.9016 912 0.006428270130207
56.9632 913 0.00755055245759
57.0254 914 0.007746180077534
57.0858 915 0.023186376987604
57.1469 916 0.006076554506419
57.208 917 0.007826696271162
57.2689 918 0.006664271730951
57.3298 919 0.006064409864663
57.3902 920 0.006156993444057
57.4516 921 0.006637062170986
57.5124 922 0.012557806795128
57.5736 923 0.006714472673783
57.6348 924 0.006179011401439
57.6942 925 0.005890583885327
57.7685 926 0.022800560569469
57.8315 927 0.006444694753855
57.891 928 0.008530977334637
57.9512 929 0.006167948343554
58.011 930 0.00653777277159
58.0713 931 0.008024579766038
58.1318 932 0.047803071389171
58.1929 933 0.00829803507113
58.2527 934 0.006764951738183
58.3138 935 0.006195884109833
58.3747 936 0.006986599175833
58.4362 937 0.006510377797246
58.4966 938 0.005753624464809
58.5578 939 0.007647184250903
58.6186 940 0.049212529685615
58.6799 941 0.006352868283171
58.7428 942 0.006194555306791
58.8041 943 0.006039456179629
58.8788 944 0.006294740875681
58.9419 945 0.00563434121499
59.004 946 0.005979443725964
59.0635 947 0.006162324107423
59.1227 948 0.010306582673954
59.1821 949 0.008644868116298
59.2416 950 0.00663703126859
59.3028 951 0.006522167061445
59.3628 952 0.008670733422023
59.4225 953 0.007221766411876
59.482 954 0.021854483705939
59.5417 955 0.007206778749658
59.6014 956 0.006728842288075
59.6616 957 0.007433324217126
59.7217 958 0.006269478166684
59.7817 959 0.007033030026313
59.8416 960 0.006987958881271
59.9016 961 0.04914964330909
59.9688 962 0.006838097710287
60.0336 963 0.005874808212003
60.094 964 0.006060068077979
60.154 965 0.006364765705757
60.2142 966 0.006798820764556
60.2737 967 0.006936707256964
60.3331 968 0.107910086387649
60.3928 969 0.00696777961647
60.4522 970 0.008621814928639
60.5118 971 0.008010117444557
60.5715 972 0.006568103473584
60.6309 973 0.009629557524038
60.6908 974 0.017520577133154
60.7511 975 0.007478364459772
60.8122 976 0.007193104439284
60.8729 977 0.006385810237655
60.9333 978 0.007088252608549
60.9954 979 0.006825489532586
61.061 980 0.006140491564418
61.1269 981 0.006026554429163
61.1881 982 0.006521270891951
61.249 983 0.006442948768462
61.31 984 0.006299252625545
61.3708 985 0.005146485084186
61.4315 986 0.004952618900833
61.4923 987 0.004794367729246
61.5524 988 0.006298711833609
61.6122 989 0.03998940047806
61.6725 990 0.004891092229747
61.7326 991 0.007447879245796
61.7939 992 0.005392267293367
61.8544 993 0.006876215816155
61.9148 994 0.039130777396133
61.9749 995 0.006873434600486
62.035 996 0.006007858479386
62.0951 997 0.006100720180346
62.1622 998 0.005803779054047
62.2265 999 0.006988237002838
62.2896 1000 0.005834341524013



==> Tikz/nlpdata_re_pfftt_1e-61e-6.dat <==
time iter res
0 0 1
0.0650603 1 0.087284585717713
0.12742 2 0.131961174683171
0.188798 3 0.115461030133908
0.24951 4 0.119897974875083
0.309864 5 0.106484623444045
0.37135 6 0.08492740756536
0.432009 7 0.093181170459462
0.493524 8 0.073456859733906
0.555544 9 0.108803562677996
0.616536 10 0.103331194140937
0.677786 11 0.091742649003635
0.740642 12 0.097439222673526
0.802966 13 0.076187200521608
0.864449 14 0.086909065186592
0.934351 15 0.060660354340476
1.00237 16 0.078898678143126
1.06396 17 0.070775214619774
1.12615 18 0.07180602514132
1.18793 19 0.070276160853599
1.24963 20 0.06592061477519
1.31223 21 0.068557152318017
1.37674 22 0.064507517586827
1.43723 23 0.063783951136198
1.49754 24 0.066334066673091
1.55786 25 0.063528990841113
1.61943 26 0.064371169700834
1.68031 27 0.059645741537717
1.74075 28 0.071539377884578
1.8015 29 0.075566151278492
1.86305 30 0.055489898979544
1.92407 31 0.077358357100239
1.9872 32 0.063624024292478
2.05489 33 0.051068024267873
2.12037 34 0.053427252764377
2.18325 35 0.060010600279257
2.2455 36 0.066702821068516
2.30727 37 0.058253762894102
2.36938 38 0.067265332986142
2.43114 39 0.042849322258741
2.49344 40 0.053174342813441
2.55566 41 0.039677542375488
2.61784 42 0.048533286312108
2.678 43 0.048527545348487
2.73836 44 0.044722004088386
2.80059 45 0.051256860964113
2.86201 46 0.053507831289482
2.92287 47 0.051300840846136
2.98335 48 0.04372379403883
3.04472 49 0.045128894885007
3.10848 50 0.043973218404709
3.17492 51 0.042910935100457
3.23819 52 0.048192211562711
3.29901 53 0.066642233398876
3.36386 54 0.043154618502716
3.42463 55 0.053236570758402
3.48521 56 0.035620731439772
3.54599 57 0.045150013429754
3.60708 58 0.038621000034856
3.67395 59 0.053171472331631
3.73557 60 0.037074732993933
3.79825 61 0.048432819448745
3.85967 62 0.040609526308991
3.92192 63 0.039791336475828
3.98307 64 0.031707342077368
4.04415 65 0.039166084027204
4.10438 66 0.037119225461994
4.16569 67 0.036363673642621
4.23588 68 0.043757009614064
4.303 69 0.036761645442188
4.36678 70 0.043801399564917
4.43023 71 0.036043614920765
4.49329 72 0.042297062061867
4.55424 73 0.041518341353596
4.61583 74 0.040708762965864
4.6776 75 0.042016882533733
4.73891 76 0.050239685231166
4.8012 77 0.051635969597497
4.86254 78 0.03399860166529
4.92467 79 0.034654199207337
4.98696 80 0.029065473639751
5.04915 81 0.033568952048601
5.11155 82 0.02709160732629
5.17365 83 0.03226339541092
5.2364 84 0.029685907779621
5.30039 85 0.034275398125575
5.37089 86 0.03408184563779
5.43505 87 0.033391494762396
5.49595 88 0.036064733465512
5.55666 89 0.026430576372244
5.61849 90 0.032631432185893
5.67977 91 0.030607845026788
5.74111 92 0.033862253779297
5.80229 93 0.034000036906195
5.86319 94 0.039047369100904
5.92479 95 0.049054381277898
5.98573 96 0.031353145125409
6.04661 97 0.033659987328873
6.10785 98 0.02853986791683
6.1782 99 0.041782323162943
6.24451 100 0.038888980015296
6.30608 101 0.030120990808307
6.36783 102 0.034100606286765
6.4342 103 0.023927311199185
6.50813 104 0.030452941526235
6.57389 105 0.024005634345725
6.63572 106 0.027797643334434
6.69618 107 0.023116092536132
6.75637 108 0.030660846423072
6.81888 109 0.028535767228529
6.87959 110 0.03089345796692
6.93994 111 0.029362260955501
7.00134 112 0.029592617120784
7.06176 113 0.028446577257993
7.12229 114 0.030257031142677
7.18323 115 0.025522581465299
7.24447 116 0.035741804261845
7.30505 117 0.031498617042871
7.3698 118 0.033274932697453
7.43058 119 0.036442099306369
7.49158 120 0.032434599147467
7.55666 121 0.032902180130935
7.62376 122 0.024502637767749
7.68791 123 0.032492828921335
7.74951 124 0.023051814247021
7.81081 125 0.028545403846036
7.87228 126 0.022813359222346
7.93239 127 0.02531436901684
7.99259 128 0.020643069939289
8.05389 129 0.027426736077651
8.11405 130 0.024995437984266
8.17435 131 0.033180719383749
8.23584 132 0.031486109943554
8.29663 133 0.028468003354363
8.35853 134 0.035761077496858
8.41891 135 0.02209215066749
8.48023 136 0.026754838299609
8.54191 137 0.021421073027108
8.60278 138 0.026551649194317
8.66746 139 0.021821915308485
8.73507 140 0.027243230276202
8.80163 141 0.026875398535644
8.86292 142 0.022555425928242
8.92515 143 0.028246668703342
8.98719 144 0.021543068504048
9.04942 145 0.031566175882622
9.11171 146 0.030188344613643
9.17394 147 0.022500066636185
9.23563 148 0.026640634130439
9.29731 149 0.022464698199593
9.36121 150 0.024911681425727
9.42264 151 0.025002101602754
9.48643 152 0.028094943236222
9.54806 153 0.022267967678375
9.60854 154 0.025357733795618
9.66913 155 0.020244688070893
9.72972 156 0.024473727915231
9.79683 157 0.024417548485513
9.8647 158 0.021702687796147
9.92853 159 0.026826702862075
9.98935 160 0.024016296135306
10.0507 161 0.030323974879184
10.1126 162 0.029365438988934
10.1735 163 0.032215519875011
10.2352 164 0.029959833758096
10.2966 165 0.0271299487619
10.3587 166 0.023310465161577
10.4201 167 0.025155159793571
10.4819 168 0.019516713380341
10.5424 169 0.021684747284832
10.6027 170 0.020202861050227
10.664 171 0.024227789134406
10.7248 172 0.025253473795577
10.7862 173 0.022395909153351
10.8481 174 0.031580630808881
10.9124 175 0.020873426104572
10.9807 176 0.024596851081454
11.0438 177 0.021162524629759
11.105 178 0.030611843197881
11.1665 179 0.034203636080316
11.2285 180 0.019615334933969
11.29 181 0.023671223214817
11.354 182 0.02093780691089
11.4175 183 0.023753647049657
11.4787 184 0.023239523253978
11.54 185 0.02160898706848
11.6012 186 0.020792642545051
11.6623 187 0.018596723960117
11.7241 188 0.021624159615192
11.7856 189 0.018363702347439
11.8457 190 0.020757889211704
11.9063 191 0.018854349702598
11.9663 192 0.023401397924642
12.0319 193 0.020034220243868
12.0966 194 0.018727023330866
12.1596 195 0.020381548542923
12.2224 196 0.017592875464147
12.2837 197 0.02213295251608
12.3444 198 0.018743938670106
12.4057 199 0.02120578689133
12.4664 200 0.022132747481665
12.5279 201 0.022809771120083
12.5895 202 0.029251952440217
12.6504 203 0.020578894167386
12.7123 204 0.024123939203195
12.774 205 0.023389608445778
12.8363 206 0.022298107737384
12.8994 207 0.022115524590803
12.9612 208 0.023648771946371
13.0236 209 0.025075913992164
13.0852 210 0.016501579790168
13.159 211 0.021270577766478
13.2315 212 0.019408352691999
13.2932 213 0.018829335503964
13.3563 214 0.019215005238629
13.4183 215 0.020866967520498
13.4789 216 0.021171341109605
13.5404 217 0.022109988661597
13.6011 218 0.024460400678254
13.6617 219 0.026851717060709
13.7231 220 0.020226747559578
13.7839 221 0.024309905417624
13.8457 222 0.016716968443153
13.9066 223 0.0194479243341
13.9674 224 0.017733426555647
14.0294 225 0.017735066830968
14.0903 226 0.019131043645676
14.1524 227 0.015201559081692
14.2143 228 0.02126760476746
14.2844 229 0.017430283173031
14.3522 230 0.019465557293792
14.4176 231 0.01597915210068
14.4809 232 0.020573255720973
14.5439 233 0.019423525238711
14.607 234 0.018089878886171
14.6686 235 0.017372565985201
14.7297 236 0.018341148561786
14.7914 237 0.016065266554991
14.8539 238 0.019929960243827
14.9148 239 0.016983923251518
14.9764 240 0.022057704885765
15.0382 241 0.01796788340923
15.0993 242 0.022133567619325
15.1607 243 0.020019457765986
15.222 244 0.022713097393398
15.284 245 0.023871131769468
15.35 246 0.018565046142995
15.4191 247 0.024178888426422
15.4828 248 0.015012619868245
15.5445 249 0.018338175562768
15.6059 250 0.018277997961958
15.6747 251 0.018003969466275
15.7404 252 0.017863008305944
15.8054 253 0.018446331216695
15.8694 254 0.015661553791804
15.9311 255 0.016236777843161
15.9926 256 0.015810613811528
16.0541 257 0.017355958197584
16.1149 258 0.021968207363606
16.1771 259 0.016419155955327
16.2387 260 0.022587513814194
16.2996 261 0.017494151393311
16.3609 262 0.019189786005581
16.4223 263 0.019089421659426
16.4908 264 0.019165386910193
16.5549 265 0.020409330706159
16.6172 266 0.021041759359309
16.6787 267 0.022165142919239
16.7405 268 0.013996469307373
16.8021 269 0.0172142794168
16.8646 270 0.013519764292437
16.9264 271 0.017346014028455
16.9885 272 0.016398960065447
17.0505 273 0.018100848227375
17.1112 274 0.013739253633723
17.1724 275 0.018457403075106
17.2335 276 0.013838900359425
17.2944 277 0.016611888305452
17.3582 278 0.0120783723548
17.4218 279 0.015522232906793
17.4836 280 0.013629560221683
17.5455 281 0.016390246102808
17.6124 282 0.01790975615257
17.6776 283 0.015880940615882
17.742 284 0.020437522938225
17.8032 285 0.017409472179905
17.8652 286 0.020262218513378
17.9272 287 0.017438176998009
17.9893 288 0.017371028227088
18.0516 289 0.015354924824132
18.1137 290 0.020976455898123
18.176 291 0.018057893517427
18.2388 292 0.017309312868165
18.3011 293 0.017552586201594
18.3639 294 0.012612281971529
18.4251 295 0.016082694480269
18.4867 296 0.013778722758615
18.5481 297 0.015645561107432
18.6086 298 0.016820305788327
18.6737 299 0.014408383447162
18.7418 300 0.016518085060578
18.8074 301 0.014564004568167
18.8696 302 0.019321418100028
18.9313 303 0.018527217293423
18.9969 304 0.017061221225983
19.0588 305 0.018214129741677
19.1212 306 0.019360169604468
19.183 307 0.020545166006114
19.2451 308 0.013425345944317
19.3074 309 0.016610248030132
19.3731 310 0.012786971293132
19.4344 311 0.0164788209701
19.4964 312 0.01677150759755
19.559 313 0.014267422286831
19.6215 314 0.01501487524681
19.6839 315 0.013262651135993
19.7452 316 0.014644788127687
19.8138 317 0.01404485742932
19.8774 318 0.015351234204661
19.938 319 0.011739860535591
19.9984 320 0.015733418354271
20.0595 321 0.01362228149995
20.12 322 0.016968340635976
20.1807 323 0.016841731884697
20.2421 324 0.016174857449823
20.3028 325 0.016711124962325
20.3638 326 0.012516940968542
20.4246 327 0.016226833674032
20.4862 328 0.014215241028207
20.5479 329 0.021620776547344
20.6088 330 0.018032879318794
20.6703 331 0.016332631432186
20.7312 332 0.012195549522988
20.7929 333 0.014439036092208
20.854 334 0.012278793495488
20.9203 335 0.013457228795853
20.9857 336 0.012888975914607
21.0473 337 0.013473836583471
21.1077 338 0.015817379947224
21.1683 339 0.014414021893575
21.229 340 0.016908983172826
21.2897 341 0.017995665572466
21.3519 342 0.013396436091798
21.4165 343 0.017115145277135
21.4798 344 0.013020505491847
21.5406 345 0.018093672022849
21.6013 346 0.017455502406079
21.6626 347 0.013632020634664
21.7243 348 0.01560978260201
21.7854 349 0.011124654773304
21.8469 350 0.014781238530887
21.9084 351 0.013848331942517
21.9696 352 0.01542012576811
22.046 353 0.010743700830184
22.1132 354 0.012847969031602
22.1788 355 0.012397713456204
22.2438 356 0.013698349267925
22.3082 357 0.012683018844713
22.3716 358 0.013514535914853
22.4322 359 0.013806197370229
22.4926 360 0.013622486534365
22.5543 361 0.013660520418352
22.6149 362 0.014250096878761
22.6763 363 0.016617526751865
22.7379 364 0.01292598462652
22.7985 365 0.016951117745114
22.8596 366 0.013209137153671
22.9211 367 0.016068342071217
22.9821 368 0.015940195561825
23.0453 369 0.013024606180147
23.1143 370 0.016700053103914
23.1801 371 0.013497415541199
23.2446 372 0.013166489995346
23.3059 373 0.013013431804528
23.3783 374 0.013352558726982
23.4428 375 0.011016499119377
23.5052 376 0.012992518294196
23.5698 377 0.01194520250224
23.6321 378 0.011617660024235
23.6934 379 0.011347322148023
23.7545 380 0.012142650643911
23.8155 381 0.01202311557995
23.8771 382 0.013937829464676
23.9384 383 0.013284999887231
23.9997 384 0.012073143977217
24.0611 385 0.011918548028287
24.122 386 0.012964121027715
24.1829 387 0.012471423328406
24.259 388 0.013482448028902
24.3252 389 0.018651365631721
24.3862 390 0.011444405943538
24.4467 391 0.012591778530026
24.508 392 0.010350342304956
24.5695 393 0.01736559481509
24.6307 394 0.016515829682012
24.6926 395 0.010407239355126
24.7541 396 0.011199492334788
24.8159 397 0.009967707079633
24.8776 398 0.012017374616329
24.9389 399 0.009398100971248
24.9995 400 0.011689627103909
25.0615 401 0.012396790801336
25.123 402 0.010300006356067
25.1836 403 0.011419289227697
25.2448 404 0.010903627673905
25.3058 405 0.012038083092247
25.3816 406 0.013056796583307
25.4456 407 0.012532523584084
25.5061 408 0.018374671688643
25.5665 409 0.011569271902289
25.6268 410 0.013342614557854
25.69 411 0.011356241145076
25.7551 412 0.012751397822125
25.8159 413 0.01291316997558
25.8776 414 0.012403249385409
25.9389 415 0.013349175659134
26.0006 416 0.011839507261294
26.0623 417 0.015383322090613
26.124 418 0.013804352060493
26.188 419 0.012011121066671
26.2516 420 0.011380947792087
26.3121 421 0.012556820162264
26.3727 422 0.011763747044942
26.4335 423 0.011156435107633
26.5006 424 0.011540874635808
26.5661 425 0.009971951292024
26.6285 426 0.013881445000543
26.6882 427 0.012202930761928
26.7482 428 0.014536427439346
26.8084 429 0.015098836839764
26.869 430 0.010990152197046
26.9287 431 0.013467788068227
26.9886 432 0.010874410269764
27.049 433 0.013824240398751
27.109 434 0.012176993908428
27.1692 435 0.013583427478302
27.2295 436 0.013874473830433
27.2901 437 0.011353985766511
27.3511 438 0.012561023367772
27.4135 439 0.009014614853103
27.4745 440 0.010741855520449
27.535 441 0.009874447175958
27.6011 442 0.011491768893409
27.664 443 0.010106771671625
27.7239 444 0.010742880692524
27.7842 445 0.011404834301438
27.8443 446 0.011621658195328
27.9039 447 0.010113343024627
27.9641 448 0.011103023642518
28.0241 449 0.009318814162957
28.0849 450 0.013510025157723
28.145 451 0.01186441894272
28.2047 452 0.013201140811485
28.2654 453 0.013042546691462
28.3257 454 0.011107431882442
28.3861 455 0.01271818224689
28.4463 456 0.011314004055581
28.506 457 0.012039723367567
28.5662 458 0.011426670466638
28.6279 459 0.013734947911007
28.6956 460 0.011236808598323
28.7612 461 0.01026566309155
28.8219 462 0.010483102088686
28.8819 463 0.010488945569514
28.9413 464 0.010727605628605
29.0006 465 0.008375953153737
29.0607 466 0.01204126112568
29.1213 467 0.009763646578078
29.1811 468 0.01260110759591
29.2416 469 0.009812844585964
29.3021 470 0.014922917311671
29.3641 471 0.013594499336714
29.4258 472 0.010713048185138
29.4858 473 0.011426670466638
29.5455 474 0.008511019574636
29.6063 475 0.010457575304015
29.6671 476 0.009594544444285
29.727 477 0.012892769051285
29.7929 478 0.013031474833051
29.8628 479 0.011775434006598
29.9264 480 0.012464452158295
29.9864 481 0.010159445012845
30.0467 482 0.00947290777757
30.1065 483 0.011292782993626
30.1659 484 0.011216510191236
30.2253 485 0.010611351115285
30.2849 486 0.010325123071908
30.3442 487 0.011219380673046
30.4038 488 0.009764241177882
30.4634 489 0.01014995191943
30.5226 490 0.010597408775063
30.5821 491 0.009198141157993
30.6418 492 0.010540614242101
30.7015 493 0.009753784422715
30.7614 494 0.014235436918087
30.8212 495 0.014187253830556
30.8813 496 0.010493763878267
30.9473 497 0.011698751135378
31.011 498 0.01096278010264
31.0717 499 0.014827473791476
31.1328 500 0.012831873830022
31.1939 501 0.010195930886999
31.2543 502 0.009936347065855
31.3146 503 0.010494276464305
31.3772 504 0.010835351213701
31.4371 505 0.009066088742996
31.4964 506 0.010109457622462
31.5558 507 0.008064085556761
31.6151 508 0.010225107284258
31.6751 509 0.008254111452607
31.7344 510 0.010776403819381
31.7942 511 0.009120002542427
31.8538 512 0.014478300182686
31.9134 513 0.01153954191211
31.9729 514 0.009585010343986
32.0414 515 0.010330761518321
32.1092 516 0.010074027675545
32.1748 517 0.01273673786145
32.2409 518 0.010816795599141
32.3062 519 0.010687521400467
32.3709 520 0.011350090112625
32.4351 521 0.009078349801014
32.4966 522 0.010333119414094
32.558 523 0.008296984148789
32.6192 524 0.010868874340558
32.684 525 0.010018996438552
32.7444 526 0.009453224473728
32.8049 527 0.00964277879042
32.8656 528 0.009446099527806
32.9262 529 0.011271459414463
32.9866 530 0.009865774220203
33.0476 531 0.010845807968868
33.1097 532 0.010281450741507
33.1769 533 0.013985807517792
33.2404 534 0.014632691097201
33.3015 535 0.009098104866902
33.3646 536 0.010765536995385
33.4274 537 0.009579402652735
33.4888 538 0.011336967910064
33.5494 539 0.012386129011755
33.6101 540 0.009034615960289
33.672 541 0.012078064803177
33.733 542 0.009627421712734
33.7944 543 0.010806338843975
33.8554 544 0.009656352068695
33.9171 545 0.009622644410864
33.9791 546 0.007670265704098
34.0397 547 0.009500341382301
34.1003 548 0.007618238221285
34.1615 549 0.009872745390314
34.2268 550 0.008121895010077
34.2932 551 0.010226378497631
34.3569 552 0.009465823838531
34.4176 553 0.00860167554124
34.4787 554 0.010280938155469
34.5401 555 0.010149736633294
34.6014 556 0.012088008972306
34.663 557 0.011895891725426
34.7242 558 0.011766104940714
34.7854 559 0.012347890093352
34.8475 560 0.008650442976854
34.9086 561 0.010593615638385
34.9706 562 0.008737275051617
35.032 563 0.011811930132473
35.0938 564 0.012067915599633
35.1564 565 0.009209602581793
35.2179 566 0.010817718254009
35.2801 567 0.007973019521327
35.3503 568 0.01032215007289
35.4197 569 0.008104508091683
35.4809 570 0.009786405398146
35.5417 571 0.008192857421118
35.6025 572 0.009744906432545
35.6642 573 0.009359903059729
35.7269 574 0.009459990609424
35.7878 575 0.010415953317764
35.8495 576 0.009393118634963
35.9109 577 0.012840587792661
35.9727 578 0.01335184110653
36.0345 579 0.010406624251881
36.0966 580 0.010831045490986
36.1584 581 0.008301248864622
36.2203 582 0.010503503012981
36.2827 583 0.007942541155533
36.3449 584 0.010998456090855
36.4071 585 0.010383045294153
36.4754 586 0.008170190866537
36.5407 587 0.008894413427294
36.6027 588 0.007624584036431
36.6645 589 0.009243699805012
36.7253 590 0.007367675914402
36.7867 591 0.010331069069943
36.8483 592 0.008091693440744
36.9093 593 0.008271590636488
36.9702 594 0.008568418959122
37.0312 595 0.007532103263533
37.093 596 0.008884438503003
37.1548 597 0.008755933183385
37.2174 598 0.010214732542857
37.279 599 0.010524724074936
37.3406 600 0.009664563697017
37.4056 601 0.011653951115695
37.4672 602 0.010111138904665
37.53 603 0.010809619394615
37.5978 604 0.010105449199648
37.6648 605 0.010495506670795
37.7268 606 0.012408375245785
37.7891 607 0.009043811753803
37.8512 608 0.009692643160154
37.9138 609 0.008638028143024
37.9751 610 0.009999856475909
38.0364 611 0.007671905979419
38.0977 612 0.008782392874644
38.1586 613 0.007700344252783
38.2194 614 0.009008658603347
38.281 615 0.007750116357031
38.3425 616 0.010064165520183
38.4041 617 0.009257908689974
38.4648 618 0.009307691045942
38.5261 619 0.007782276005027
38.5883 620 0.009439189868019
38.6542 621 0.007658373708027
38.7267 622 0.009799138035319
38.7923 623 0.010022543533932
38.8538 624 0.008392417417263
38.9165 625 0.010506783563621
38.9778 626 0.009659212298784
39.04 627 0.011136444252168
39.1012 628 0.011124654773304
39.1637 629 0.011505096130386
39.2258 630 0.010839041833172
39.2873 631 0.009134518979011
39.3486 632 0.008556598725096
39.4127 633 0.009195301431345
39.4788 634 0.008811118196189
39.5397 635 0.009582139862176
39.6007 636 0.009721030174915
39.6615 637 0.009373589106932
39.7229 638 0.012556102541812
39.7912 639 0.009422243773617
39.8562 640 0.010250675075812
39.9175 641 0.008533132536296
39.9783 642 0.009073254695801
40.0394 643 0.009631942721586
40.1011 644 0.009100319238584
40.1632 645 0.00999494590167
40.2242 646 0.00824269103569
40.2867 647 0.009369385901424
40.348 648 0.008272472284473
40.4102 649 0.008438232357301
40.4729 650 0.008326170797768
40.5353 651 0.008594427574668
40.596 652 0.008475989444828
40.657 653 0.009989943061943
40.7177 654 0.008985274428313
40.7786 655 0.010308720318706
40.8395 656 0.009738068534804
40.9085 657 0.010531592727839
40.9723 658 0.010608378116267
41.0331 659 0.008052788160493
41.0938 660 0.010299083701199
41.1553 661 0.007692501686408
41.2174 662 0.010384890603888
41.2789 663 0.010407444389541
41.3412 664 0.008072717505633
41.405 665 0.008390367073113
41.4669 666 0.007811155102384
41.5281 667 0.009173547279911
41.5897 668 0.006704932922991
41.6515 669 0.008788656676023
41.7139 670 0.007047627444267
41.7765 671 0.007794875369831
41.8385 672 0.006344051849103
41.8997 673 0.008904952196226
41.9614 674 0.007865489222366
42.0356 675 0.008086413804557
42.0988 676 0.008122756154621
42.16 677 0.007023218097158
42.222 678 0.008423787682763
42.283 679 0.007127457593757
42.3438 680 0.009626017226992
42.4048 681 0.008847583566902
42.4669 682 0.010245026377678
42.528 683 0.011184729856907
42.5892 684 0.010138695530045
42.6504 685 0.010946377349438
42.7121 686 0.008468997771276
42.774 687 0.009741851419761
42.835 688 0.007928557808428
42.8966 689 0.008914711834381
42.9589 690 0.008918535726222
43.0203 691 0.00698981799095
43.0828 692 0.008196332754453
43.1528 693 0.006135808645481
43.219 694 0.008441738445798
43.2829 695 0.008673007014227
43.3475 696 0.008712137832335
43.4134 697 0.008856779360416
43.4767 698 0.006698597359567
43.5398 699 0.008337037621765
43.6005 700 0.007211224404016
43.662 701 0.009857921402107
43.728 702 0.010380379846757
43.7892 703 0.007475770058004
43.851 704 0.009979076237947
43.9131 705 0.008620354176449
43.9748 706 0.010415543248934
44.0362 707 0.010298161046332
44.0984 708 0.008072697002192
44.1602 709 0.009246078204227
44.2296 710 0.007210270993986
44.2947 711 0.008566348111531
44.3565 712 0.006531535318203
44.4189 713 0.008467367747676
44.481 714 0.006833007670337
44.5421 715 0.008503094994495
44.6031 716 0.007995019714059
44.6645 717 0.008028102016924
44.7265 718 0.006665033225827
44.7881 719 0.009102953930817
44.8511 720 0.008354465547042
44.9125 721 0.010084105117044
44.9738 722 0.011356241145076
45.035 723 0.007240370046112
45.0965 724 0.008534331987624
45.1582 725 0.007553201304839
45.2204 726 0.008916485382071
45.282 727 0.008541087871599
45.3573 728 0.007312531908481
45.4293 729 0.009929088847563
45.4935 730 0.008805838560002
45.5574 731 0.008080078241133
45.621 732 0.008133879271636
45.6829 733 0.006460029565963
45.7444 734 0.008266331503743
45.8066 735 0.00647364385112
45.8676 736 0.007738039829985
45.9283 737 0.005722459264788
45.9895 738 0.0084717759876
46.0508 739 0.007858343773002
46.1114 740 0.006569056616153
46.1726 741 0.008229753364102
46.2382 742 0.007719607236075
46.2993 743 0.010003741878074
46.3617 744 0.011001736641495
46.4303 745 0.007649587983343
46.4954 746 0.008895684640667
46.5573 747 0.007424901019636
46.6184 748 0.009112149724331
46.6807 749 0.009246754817796
46.742 750 0.008009525898922
46.8039 751 0.009159922743032
46.8662 752 0.007065608962464
46.928 753 0.00886775895334
46.99 754 0.008482755580524
47.0517 755 0.00796842675043
47.1134 756 0.008085521904852
47.1745 757 0.007538490085561
47.2362 758 0.007506843023602
47.2972 759 0.008014979814362
47.3601 760 0.00809095531685
47.4249 761 0.006827512748015
47.4862 762 0.008573093743785
47.5605 763 0.00744337462043
47.6243 764 0.009367909653635
47.6855 765 0.008211700083859
47.7463 766 0.00991525927627
47.8076 767 0.009604488613414
47.8697 768 0.007554154714869
47.9312 769 0.008657721698587
47.9923 770 0.007838773238088
48.0533 771 0.009618912784511
48.1143 772 0.006453704254259
48.1756 773 0.008706489134201
48.2372 774 0.007405884077642
48.2991 775 0.0072423896351
48.3607 776 0.007728269940109
48.423 777 0.00736764515924
48.4835 778 0.007816527004058
48.5439 779 0.005966091408443
48.6049 780 0.007260822229011
48.6851 781 0.005840087508688
48.7536 782 0.007856888028656
48.8148 783 0.007418493694167
48.8764 784 0.008741150202061
48.938 785 0.009718180196546
49.0001 786 0.008606616870642
49.0622 787 0.008547792496971
49.1245 788 0.007598288372703
49.1864 789 0.00867549818237
49.2492 790 0.006880842199363
49.3114 791 0.00869951796409
49.3772 792 0.006675571994759
49.4448 793 0.007851792923442
49.5093 794 0.006108026482245
49.5738 795 0.007768210644157
49.6385 796 0.006846252893548
49.7028 797 0.008013062742581
49.7744 798 0.008111663792768
49.8393 799 0.006417413162799
49.9006 800 0.008947824892408
49.9617 801 0.009360497659532
50.0227 802 0.006119170102702
50.084 803 0.007366640490606
50.1451 804 0.00600943568378
50.2062 805 0.007606489749304
50.2676 806 0.007850511458348
50.3291 807 0.005910014495933
50.3902 808 0.007103335294829
50.4515 809 0.006901038089243
50.5128 810 0.00929470211575
50.5745 811 0.006956520401949
50.6366 812 0.009955999614535
50.6984 813 0.00966719838925
50.7602 814 0.007756349403247
50.822 815 0.007621293234069
50.8988 816 0.007247259202457
50.9645 817 0.007224664409921
51.0266 818 0.006909362486493
51.0889 819 0.006491492096948
51.1497 820 0.007566713072789
51.2107 821 0.005981007662136
51.272 822 0.007096620417737
51.3332 823 0.00615926458256
51.3966 824 0.008749423340708
51.4573 825 0.008396753895141
51.5189 826 0.007138027117852
51.5801 827 0.00882613696709
51.6416 828 0.006516834350646
51.7031 829 0.007060647129621
51.7642 830 0.006296166061473
51.8255 831 0.007125520018535
51.8872 832 0.00701464765861
51.9495 833 0.006757965074438
52.0244 834 0.007344804325406
52.0884 835 0.006650383516873
52.15 836 0.009191856853173
52.2135 837 0.006569230895406
52.2752 838 0.007486923930182
52.3368 839 0.006572716480461
52.399 840 0.007711241831942
52.4615 841 0.007095256938877
52.523 842 0.007101818040158
52.5845 843 0.006843874494334
52.6454 844 0.007445712012761
52.7077 845 0.006690149941668
52.7683 846 0.007354604970444
52.8299 847 0.006376324266028
52.8915 848 0.008268484365101
52.9528 849 0.008552334009263
53.0139 850 0.008385999840073
53.0781 851 0.009624848530826
53.151 852 0.007019496722525
53.2146 853 0.007436085646976
53.2761 854 0.006562926087144
53.3377 855 0.007407534604683
53.4027 856 0.007151928451191
53.4649 857 0.006963963151215
53.5266 858 0.008653703024053
53.5889 859 0.005499976421042
53.6505 860 0.007018543312495
53.7132 861 0.005911921315993
53.7739 862 0.00691354518856
53.8352 863 0.00636926083043
53.8965 864 0.006868570889624
53.9584 865 0.007130194803198
54.0194 866 0.006461536568913
54.0805 867 0.007574565890885
54.1413 868 0.006808085737191
54.2088 869 0.010159670550702
54.274 870 0.009511690037173
54.3366 871 0.006634073029158
54.3977 872 0.007296600734433
54.459 873 0.005918943744708
54.5207 874 0.008245305224482
54.5825 875 0.007801180178093
54.6439 876 0.007086337941824
54.7063 877 0.008097649690501
54.7675 878 0.005853968338586
54.8288 879 0.006962948230861
54.8904 880 0.00548561376027
54.9519 881 0.006904298136442
55.0144 882 0.006166963624844
55.0751 883 0.007559588126867
55.1359 884 0.007340519106132
55.1966 885 0.006536917471598
55.2574 886 0.006010819666081
55.3279 887 0.007038318881824
55.3981 888 0.007046520258425
55.4606 889 0.007591470978404
55.5237 890 0.007739762119072
55.5842 891 0.006306243502972
55.6449 892 0.009120412611257
55.707 893 0.007768559202662
55.7687 894 0.007361350602699
55.8305 895 0.007468327308739
55.8926 896 0.005260034896857
55.9548 897 0.006612431646652
56.0165 898 0.006018651980735
56.0776 899 0.008871459824532
56.1397 900 0.008807837645549
56.202 901 0.005862518273692
56.2646 902 0.007483397338243
56.3267 903 0.006167947790037
56.3868 904 0.00706610104506
56.4557 905 0.006535605251341
56.5206 906 0.005816006216643
56.5814 907 0.00621725856685
56.6428 908 0.005476489728801
56.7034 909 0.00676878063983
56.7648 910 0.005834582334645
56.8261 911 0.008107214545962
56.8878 912 0.00770181024885
56.9494 913 0.007703317251801
57.0127 914 0.008941950656418
57.0745 915 0.006733945292717
57.136 916 0.007654067985311
57.1973 917 0.006908696124645
57.26 918 0.006908050266237
57.3207 919 0.007425147060934
57.3844 920 0.005520213317805
57.4497 921 0.007156500718646
57.512 922 0.005692554995356
57.5815 923 0.006241339858895
57.6479 924 0.006350243888437
57.7088 925 0.00691600560154
57.7696 926 0.006233815095864
57.8309 927 0.006384986970063
57.8919 928 0.006710171552295
57.9534 929 0.006773219634916
58.0145 930 0.006477672777376
58.076 931 0.006132763884418
58.1374 932 0.006746862460864
58.1989 933 0.007866678421973
58.261 934 0.007287097389297
58.3223 935 0.008531092443867
58.3839 936 0.006771292311414
58.4454 937 0.007325408069745
58.5071 938 0.007214576716702
58.5684 939 0.006367805086084
58.6306 940 0.00641878689338
58.7041 941 0.006250638169617
58.7673 942 0.007871517234168
58.8283 943 0.006220651886419
58.8897 944 0.006579759412617
58.9509 945 0.006014571795876
59.0116 946 0.007233429631164
59.0718 947 0.005432427833012
59.1321 948 0.006940353438325
59.1927 949 0.006154661559943
59.2532 950 0.00687411707055
59.3135 951 0.007238483729494
59.3747 952 0.007030814622234
59.4384 953 0.008755379590464
59.4993 954 0.006508212653494
59.5602 955 0.008392304648335
59.6223 956 0.006967776791334
59.6831 957 0.008241491584362
59.7443 958 0.008620323421286
59.8124 959 0.00624713208112
59.8758 960 0.006699899328102
59.9372 961 0.005338634839858
60.0063 962 0.00676345999676
60.0707 963 0.006212573530467
60.1328 964 0.005809199074065
60.195 965 0.006203869819549
60.258 966 0.005453946194869
60.3193 967 0.007260781222128
60.3805 968 0.004984929970496
60.4417 969 0.006592328022259
60.5031 970 0.005871509032791
60.5647 971 0.006508991784271
60.6263 972 0.006747426305505
60.6882 973 0.006077763402587
60.7499 974 0.008748572447885
60.8114 975 0.008243654697441
60.8801 976 0.007331108026482
60.9453 977 0.008009894960869
61.0099 978 0.005680970550907
61.0712 979 0.006669133914127
61.1331 980 0.006228402187307
61.195 981 0.006967735784451
61.2566 982 0.007761588032551
61.3186 983 0.005538717673762
61.3814 984 0.007505377027534
61.446 985 0.006028401367169
61.5084 986 0.007010762256445
61.5778 987 0.005722736061248
61.6385 988 0.006495623540411
61.6996 989 0.005637287968786
61.7602 990 0.006484602940604
61.8215 991 0.005917846810587
61.8831 992 0.007014063310527
61.9444 993 0.006802303766687
62.0175 994 0.007131384002805
62.0829 995 0.00924189550216
62.144 996 0.007769020530096
62.2063 997 0.006126899900148
62.2678 998 0.006423215636745
62.3297 999 0.006115551245277
62.3917 1000 0.007644113564462



==> Tikz/nlpdata_re_pttff_1e-61e-6.dat <==
time iter res
0 0 1
0.0641546 1 0.111816838409322
0.125475 2 0.138282714561458
0.184816 3 0.147206100447294
0.244212 4 0.125992255374207
0.3039 5 0.125896605144474
0.363568 6 0.141231599237444
0.423074 7 0.098183968598149
0.482429 8 0.108538139040772
0.555399 9 0.097294805120926
0.61967 10 0.070734337109511
0.683434 11 0.088922697945042
0.744144 12 0.082685456270117
0.805298 13 0.08054371136121
0.867682 14 0.084364428698244
0.933258 15 0.079867941826668
1.00716 16 0.070883435047144
1.07209 17 0.073891853061138
1.13264 18 0.068235524468863
1.19346 19 0.064569064625423
1.25511 20 0.051308608917565
1.31604 21 0.060553342532337
1.37654 22 0.058121471822871
1.4372 23 0.054584000878448
1.49716 24 0.057946046920208
1.55768 25 0.06088633233626
1.61768 26 0.077226778360029
1.67794 27 0.053269504775235
1.73886 28 0.059430543777509
1.79891 29 0.073815782684795
1.8596 30 0.052501921603855
1.92026 31 0.05577043415679
1.9877 32 0.058140522491034
2.05329 33 0.052640700429566
2.11861 34 0.047246186228219
2.17921 35 0.055631390738465
2.24014 36 0.042430997553841
2.3006 37 0.048848823687389
2.36176 38 0.043334581328493
2.42263 39 0.051531395898021
2.48335 40 0.048074625700674
2.54429 41 0.042522149709147
2.60578 42 0.03985532075901
2.66549 43 0.040034979143487
2.72537 44 0.037897070827474
2.78534 45 0.036258184180272
2.84542 46 0.037788058670766
2.90546 47 0.046922721758377
2.96546 48 0.048860862651297
3.032 49 0.044296110885472
3.09414 50 0.051917701113538
3.16167 51 0.044829926482942
3.225 52 0.047417113056455
3.28775 53 0.035788003106317
3.34941 54 0.041524238667829
3.41051 55 0.040642351487474
3.47115 56 0.034096462529056
3.53257 57 0.033649565605077
3.59534 58 0.033042854742624
3.65716 59 0.036275250403835
3.71889 60 0.030360944013526
3.77985 61 0.03293569473421
3.84061 62 0.038345687603439
3.90216 63 0.030318873788001
3.96263 64 0.036378838411968
4.02247 65 0.029539516245325
4.08338 66 0.031031289399494
4.14372 67 0.037324624708452
4.20387 68 0.02957920513733
4.27026 69 0.038516614431675
4.33357 70 0.039552097624091
4.39398 71 0.045830748043007
4.45462 72 0.030256562227552
4.51551 73 0.043659765650322
4.57673 74 0.035121891202163
4.63745 75 0.030056397915539
4.69845 76 0.035184070466305
4.75915 77 0.030332500307589
4.82011 78 0.028578648169879
4.88118 79 0.027296035476578
4.94242 80 0.031320092236985
5.00544 81 0.028998556647294
5.06765 82 0.032966652069974
5.13139 83 0.028237191402328
5.19209 84 0.028680384029719
5.25194 85 0.031768312124031
5.31245 86 0.025832044546812
5.38051 87 0.02723610524965
5.44343 88 0.027794395663856
5.50361 89 0.03817648062719
5.56395 90 0.032118103558903
5.62451 91 0.029237616073472
5.68472 92 0.026467860596736
5.74565 93 0.033819301766553
5.80645 94 0.032029729626038
5.86711 95 0.029186814291706
5.92746 96 0.027087404200937
5.98834 97 0.024327835539815
6.0487 98 0.025453015628163
6.10966 99 0.030937226725442
6.17032 100 0.028415262231124
6.23171 101 0.020945151274212
6.29327 102 0.025386205993287
6.35581 103 0.023231363750018
6.41665 104 0.026048481304548
6.48373 105 0.023225013527297
6.54652 106 0.025350089101563
6.60717 107 0.026102193605061
6.67017 108 0.018933982820002
6.73086 109 0.025007970852478
6.79177 110 0.02443737688175
6.85241 111 0.030398648460931
6.91327 112 0.028856602710222
6.97441 113 0.02708568434895
7.03741 114 0.023570571480356
7.09852 115 0.031037639622215
7.1595 116 0.029710310777254
7.22039 117 0.023860432688301
7.28149 118 0.024352707245472
7.34288 119 0.024962593219285
7.40458 120 0.023336274721219
7.46577 121 0.024909013215078
7.52752 122 0.023434967766005
7.59396 123 0.017851402142406
7.65765 124 0.024918273956546
7.71842 125 0.022972592174144
7.77937 126 0.022940973356847
7.84033 127 0.019903582451689
7.90091 128 0.015788373535976
7.96173 129 0.019242894696109
8.02233 130 0.026825854402623
8.08285 131 0.031165437854472
8.14431 132 0.018846005776057
8.20499 133 0.020807827707874
8.26653 134 0.031877588873352
8.32773 135 0.020524052130037
8.38808 136 0.023227659453431
8.44848 137 0.025430525256027
8.5083 138 0.021313728784634
8.56843 139 0.021513893096647
8.62838 140 0.020007038163516
8.69757 141 0.017793720952692
8.76315 142 0.023415652505229
8.82304 143 0.020583056282818
8.88293 144 0.021089751137418
8.9435 145 0.021040007726104
9.01653 146 0.02278327615928
9.08021 147 0.020006376681982
9.14029 148 0.019790601405781
9.20012 149 0.018119434459748
9.26085 150 0.01480038471766
9.32126 151 0.020315553150703
9.38174 152 0.020720115256542
9.44259 153 0.028280452294613
9.50394 154 0.02161867177154
9.56414 155 0.022539454066061
9.62507 156 0.017833939029924
9.68676 157 0.023677070007237
9.74824 158 0.021319814414741
9.8178 159 0.018603903534825
9.88332 160 0.020539398501612
9.94387 161 0.022430706501967
10.0054 162 0.018723896284988
10.0666 163 0.0196366085048
10.1274 164 0.019730671178853
10.1881 165 0.016019098294833
10.2493 166 0.019196590988769
10.3107 167 0.01721452772203
10.372 168 0.016540478039475
10.4318 169 0.019566491462258
10.4919 170 0.018187037872464
10.5521 171 0.014446227504667
10.6122 172 0.017852195920247
10.6727 173 0.018601654497611
10.7328 174 0.027128945241236
10.7939 175 0.017886725256291
10.8549 176 0.01797853889313
10.9217 177 0.0160718845212
10.985 178 0.020006905867209
11.0478 179 0.018837009627202
11.1085 180 0.022319313011739
11.1698 181 0.017287422987013
11.2331 182 0.017191905053587
11.2956 183 0.018303061733426
11.3565 184 0.017868865254889
11.4176 185 0.015620092633874
11.479 186 0.01502819895777
11.5404 187 0.016057596520078
11.6026 188 0.016329730022927
11.6643 189 0.018056990602993
11.7249 190 0.01528194327399
11.7857 191 0.014509994324489
11.8462 192 0.01472576960069
11.9074 193 0.016086304818628
11.9688 194 0.0204975928687
12.0334 195 0.018377279961475
12.0982 196 0.016146631934476
12.1588 197 0.012794640412024
12.2199 198 0.015726988049675
12.281 199 0.017833012955777
12.3425 200 0.015728443309048
12.4032 201 0.020025162757531
12.4644 202 0.017441548184299
12.5257 203 0.016501450629003
12.5866 204 0.01790193933156
12.6477 205 0.013761726413884
12.709 206 0.014250032081854
12.7708 207 0.015261040457534
12.8316 208 0.014715185896155
12.8932 209 0.01678403554008
12.955 210 0.015782287905869
13.0184 211 0.013993906432114
13.0792 212 0.013067012048225
13.1469 213 0.014301627641461
13.2097 214 0.01518219185875
13.2705 215 0.019887706894887
13.3307 216 0.018200002910519
13.392 217 0.014202008522528
13.4523 218 0.014871030945429
13.5128 219 0.02008866498474
13.5739 220 0.016871483398798
13.635 221 0.013661048924497
13.6962 222 0.014657372410135
13.7571 223 0.013246696891963
13.8182 224 0.017437314702486
13.8796 225 0.013545686545069
13.9407 226 0.013273023856993
14.0014 227 0.014587519960205
14.0631 228 0.014965887397322
14.1244 229 0.014417254613503
14.1854 230 0.013887011016314
14.2566 231 0.013634325070547
14.3203 232 0.013946544354321
14.3811 233 0.012622734591119
14.4411 234 0.011217562599305
14.502 235 0.015203226971513
14.563 236 0.013131281594012
14.625 237 0.017032223411419
14.6861 238 0.017076939563078
14.7478 239 0.013160995344493
14.8082 240 0.01406230362267
14.8694 241 0.019869582300871
14.9299 242 0.015317001795261
14.9914 243 0.013671897221645
15.0557 244 0.016192803345509
15.1165 245 0.014410639798169
15.1777 246 0.013176249108654
15.2392 247 0.013385078828754
15.3011 248 0.013568176917205
15.3806 249 0.010827420790894
15.4444 250 0.012870062536464
15.5055 251 0.013004409435902
15.5683 252 0.012757637135044
15.6288 253 0.012595428633419
15.6896 254 0.009220391094342
15.7508 255 0.011485475849971
15.8125 256 0.013318269193879
15.8731 257 0.015755034866692
15.9333 258 0.013914925537024
15.994 259 0.011263998602951
16.055 260 0.015923580361407
16.1159 261 0.016669070049572
16.1769 262 0.01345665113067
16.2379 263 0.013258735855871
16.2992 264 0.011757133086116
16.3614 265 0.013315094082519
16.4229 266 0.013789508638287
16.489 267 0.012538924880834
16.5539 268 0.012600482352334
16.6148 269 0.012594542248164
16.6762 270 0.012728359962375
16.7373 271 0.012009117861457
16.7989 272 0.012973015522326
16.8608 273 0.01094848514114
16.9214 274 0.013459297056804
16.982 275 0.011304507732058
17.0447 276 0.009412988057612
17.1056 277 0.011133514755669
17.1664 278 0.012645859985527
17.2272 279 0.017389555735773
17.2889 280 0.011400700376648
17.3497 281 0.01215467025807
17.4109 282 0.01467748144875
17.4839 283 0.014415137872596
17.556 284 0.012203368528561
17.6273 285 0.013560768324031
17.6979 286 0.01194128954502
17.7649 287 0.01124517283851
17.8293 288 0.011589196154411
17.8934 289 0.011686539776869
17.9582 290 0.01196366085048
18.0209 291 0.010770480460497
18.0853 292 0.010900342515138
18.1496 293 0.010468090792309
18.2142 294 0.011842186381683
18.2771 295 0.013055502269543
18.3379 296 0.010594592520761
18.3992 297 0.010265836198651
18.4605 298 0.011559575011344
18.5217 299 0.018353995811499
18.583 300 0.0115371243281
18.6444 301 0.011582872390952
18.711 302 0.009410289212956
18.774 303 0.014144591925427
18.8356 304 0.013559445360964
18.8961 305 0.012579262024742
18.9565 306 0.010098851800354
19.0194 307 0.012082330637576
19.0811 308 0.012753879919934
19.1421 309 0.009751335861957
19.2032 310 0.011913533779878
19.2644 311 0.008464701360932
19.3255 312 0.010313039520876
19.3866 313 0.011613300541489
19.4474 314 0.010428957544792
19.5083 315 0.01096746966115
19.5687 316 0.010079840821084
19.6289 317 0.010303633253471
19.6894 318 0.010733239050166
19.7521 319 0.010696936943611
19.8174 320 0.016618532860418
19.8799 321 0.009960099433904
19.9401 322 0.01414247518452
20.0009 323 0.009824310504724
20.0618 324 0.013343008603229
20.1229 325 0.009300880167328
20.1833 326 0.011374902596844
20.2442 327 0.011079802455155
20.306 328 0.010321744617856
20.3703 329 0.011394059102052
20.431 330 0.010386186148841
20.4923 331 0.010440718686457
20.5533 332 0.009399824575097
20.6147 333 0.011176418447926
20.676 334 0.010179380562233
20.7367 335 0.010910529330753
20.7984 336 0.009580038604062
20.8594 337 0.009936153802394
20.9234 338 0.008466064012891
20.9855 339 0.009447133734368
21.0494 340 0.011023933724842
21.1103 341 0.013046400283643
21.171 342 0.012516804938357
21.2314 343 0.010878103505985
21.2919 344 0.01169408066635
21.352 345 0.010532704308494
21.413 346 0.013341288751242
21.4738 347 0.010141490899999
21.5343 348 0.00934386323737
21.5951 349 0.010388316119379
21.6554 350 0.011613168245182
21.7159 351 0.010297071356659
21.7772 352 0.009660831958554
21.8384 353 0.011160040165159
21.902 354 0.010117624646273
21.963 355 0.009341759726094
22.0312 356 0.011018800628143
22.0964 357 0.010046488922169
22.1563 358 0.01015972133106
22.2162 359 0.008366167071714
22.2764 360 0.008229637283216
22.3363 361 0.009182448513585
22.3967 362 0.00958157324122
22.4569 363 0.013143651298687
22.5176 364 0.010423678922156
22.5783 365 0.013090851842689
22.6385 366 0.012778367966302
22.6989 367 0.008844100709241
22.7593 368 0.01078656769139
22.8195 369 0.009592276012431
22.8799 370 0.009160725460027
22.9403 371 0.01091699862015
23.0018 372 0.0095326897559
23.066 373 0.009812933022349
23.132 374 0.008780175133851
23.1976 375 0.008619130839724
23.2584 376 0.009877930197823
23.3313 377 0.009414218413265
23.3934 378 0.00958612423417
23.4535 379 0.009905765340749
23.5132 380 0.009618563288569
23.5736 381 0.007934960489708
23.6339 382 0.008250473951519
23.6941 383 0.009985024058083
23.7545 384 0.014221456079611
23.8152 385 0.008572999117584
23.8755 386 0.011834791018139
23.936 387 0.012034201241204
23.9969 388 0.007879991374281
24.0572 389 0.009717838437104
24.1177 390 0.010249074256594
24.1789 391 0.009765438648249
24.256 392 0.009285044299418
24.3203 393 0.009465271558014
24.3817 394 0.009846245232372
24.4422 395 0.009804307303153
24.502 396 0.008828542663574
24.563 397 0.007495630914472
24.6232 398 0.00907269549756
24.6841 399 0.010356128427963
24.7439 400 0.008776867726184
24.8037 401 0.007187301142114
24.8634 402 0.009870640671324
24.9245 403 0.009428942992198
24.984 404 0.008948522184106
25.0471 405 0.012800170397643
25.1075 406 0.010446447116536
25.168 407 0.011463739566783
25.2281 408 0.009112305011781
25.2883 409 0.010651890051186
25.3638 410 0.010712534678169
25.4345 411 0.008910751588548
25.4946 412 0.009434234844466
25.555 413 0.009666256107128
25.6169 414 0.008828317759853
25.6774 415 0.006925142780789
25.7378 416 0.009089100239589
25.7986 417 0.009385166144317
25.8591 418 0.009734415164332
25.9198 419 0.008602038156901
25.9805 420 0.009086851202375
26.0403 421 0.008404863741419
26.0993 422 0.00714407993872
26.1592 423 0.008232812394576
26.2196 424 0.008453747226739
26.2796 425 0.010801054136972
26.3403 426 0.010949556741225
26.4017 427 0.010509843506699
26.4728 428 0.008173781782534
26.5378 429 0.011454346529008
26.5982 430 0.009494747175143
26.6584 431 0.009108785930023
26.7185 432 0.008540202863157
26.7787 433 0.009304690300961
26.8391 434 0.009604870620827
26.8996 435 0.008706975587363
26.96 436 0.009025042367892
27.0231 437 0.006885916925857
27.0863 438 0.008556806049646
27.1489 439 0.00870059890538
27.2112 440 0.009576903181594
27.2734 441 0.007955029839432
27.3332 442 0.009028482071866
27.393 443 0.008875812133953
27.4529 444 0.00720840240303
27.5125 445 0.00906873983799
27.5772 446 0.009264472223729
27.641 447 0.010508930662183
27.7016 448 0.010015412519729
27.7611 449 0.010564111451701
27.8216 450 0.008911995173831
27.8812 451 0.008137188624105
27.9424 452 0.009116512034334
28.0038 453 0.00835837481925
28.0636 454 0.009409296990656
28.1242 455 0.008136236090697
28.1848 456 0.009466409306251
28.2445 457 0.009549200334974
28.3054 458 0.00753201239881
28.3667 459 0.006636445780343
28.4276 460 0.008038971846023
28.4886 461 0.00790847476911
28.5497 462 0.007584507573302
28.6086 463 0.009449462149365
28.671 464 0.007785717026138
28.7364 465 0.006080960047838
28.8 466 0.008487204962699
28.8592 467 0.008194618450837
28.9194 468 0.010230949662578
28.9798 469 0.009436510340941
29.0419 470 0.009565869669616
29.1016 471 0.009537597948878
29.1613 472 0.008413066112433
29.2207 473 0.010686551683537
29.2803 474 0.008184087664825
29.3414 475 0.008390853562541
29.4021 476 0.00958355768582
29.4624 477 0.007832642526119
29.5257 478 0.007749176786232
29.5857 479 0.008391263681092
29.6472 480 0.006859537042304
29.7074 481 0.006286574967687
29.7686 482 0.007784618966792
29.8386 483 0.008225880068106
29.9019 484 0.007501676855687
29.9615 485 0.006736580854872
30.0226 486 0.007581623513816
30.0824 487 0.008159612848088
30.1427 488 0.008465098249852
30.203 489 0.009944435551193
30.2632 490 0.007169269155513
30.323 491 0.009796832561825
30.3832 492 0.009106245840935
30.4442 493 0.010903332411669
30.5041 494 0.007537608532583
30.564 495 0.007888630323107
30.6244 496 0.008308022844926
30.6843 497 0.007716711272571
30.745 498 0.007776681188391
30.8057 499 0.007700108086083
30.8658 500 0.00843595337349
30.9339 501 0.007821437028942
30.9987 502 0.007806487546287
31.0639 503 0.008941880909511
31.1247 504 0.007891091034412
31.1849 505 0.007804066523875
31.245 506 0.006698889637098
31.3052 507 0.006597947555098
31.3645 508 0.007444564540092
31.4245 509 0.007328672975437
31.4842 510 0.011414088762884
31.5451 511 0.008460626634686
31.6051 512 0.006864074805624
31.666 513 0.007186388297598
31.7269 514 0.009065273674755
31.7874 515 0.009025690619795
31.8482 516 0.009197728737007
31.9087 517 0.008332947469106
31.9684 518 0.007162469125349
32.0445 519 0.007912734710185
32.1111 520 0.00739841958832
32.1715 521 0.006980482325875
32.2327 522 0.00596203889776
32.2935 523 0.007875400692439
32.3551 524 0.007640601207336
32.4167 525 0.008054424054644
32.4761 526 0.007280570038326
32.5369 527 0.007025198477534
32.5967 528 0.00651465380041
32.6574 529 0.007712649775956
32.7166 530 0.008038006082984
32.7771 531 0.010039596284591
32.838 532 0.007991120271895
32.8986 533 0.00589374754425
32.9591 534 0.007354100325581
33.0212 535 0.010293419978595
33.0853 536 0.008309028296857
33.1527 537 0.007924138651821
33.2233 538 0.007485020750676
33.2841 539 0.007200636609828
33.3451 540 0.007354179703365
33.4057 541 0.007665499372254
33.4654 542 0.005207460453327
33.528 543 0.006419069718831
33.5883 544 0.007750433601145
33.6493 545 0.007277685978841
33.7102 546 0.00755181715592
33.7703 547 0.00684064512971
33.8314 548 0.006982440311214
33.8915 549 0.007091650912381
33.952 550 0.00703640397471
34.0122 551 0.007515104930816
34.075 552 0.008395682377735
34.1355 553 0.00995665972993
34.1964 554 0.007746186889701
34.2716 555 0.007717835791178
34.3392 556 0.008739533708437
34.3989 557 0.008680675081594
34.4607 558 0.007516917390217
34.5216 559 0.00751440376039
34.5828 560 0.007813605087587
34.6435 561 0.007548708192713
34.7047 562 0.006735839995555
34.7655 563 0.005931597517592
34.8265 564 0.00717811977843
34.8875 565 0.007982269648978
34.9486 566 0.00664529640326
35.0103 567 0.006911370735263
35.0731 568 0.006599098532966
35.134 569 0.006233325704246
35.1946 570 0.006951813716216
35.2541 571 0.007121351433232
35.3138 572 0.007948282727791
35.3907 573 0.010792825306696
35.4543 574 0.006984676118797
35.5137 575 0.006152373594186
35.5738 576 0.008352910981784
35.6337 577 0.00842091128342
35.6934 578 0.007344270709995
35.7541 579 0.007814544391364
35.8148 580 0.007565575971816
35.8742 581 0.00678403554008
35.9341 582 0.007626207369169
35.9949 583 0.006936321818704
36.0557 584 0.005126415735852
36.1165 585 0.006421292296783
36.1771 586 0.006826449736003
36.2372 587 0.006285159397205
36.298 588 0.007475495416594
36.3586 589 0.006719871831338
36.4177 590 0.0058074506634
36.4854 591 0.006565455582177
36.5507 592 0.006296722094409
36.6114 593 0.007366800771023
36.6726 594 0.009744549061424
36.7331 595 0.007473312527534
36.7925 596 0.006163592320993
36.8531 597 0.007483975609853
36.9139 598 0.008369818449778
36.9745 599 0.007038560404509
37.0371 600 0.006551326336623
37.099 601 0.00740376435911
37.1595 602 0.006597735881007
37.2202 603 0.006693809458921
37.2811 604 0.007244995561459
37.3421 605 0.006266227795719
37.4032 606 0.006451297099139
37.4632 607 0.006290252805012
37.5242 608 0.006764680590412
37.5919 609 0.005914107945848
37.6557 610 0.006880995503249
37.7155 611 0.006001965923117
37.7749 612 0.00515427733804
37.8354 613 0.006917059476451
37.8947 614 0.006941640130232
37.9551 615 0.009248093940961
38.0145 616 0.00786255472106
38.0744 617 0.008495248578145
38.1348 618 0.006441983439148
38.195 619 0.007681599832777
38.256 620 0.006766572427598
38.3158 621 0.006133666896421
38.3754 622 0.006384831434661
38.4351 623 0.006348317654016
38.4949 624 0.007101440839076
38.5557 625 0.006924931106698
38.6193 626 0.005890532743997
38.6882 627 0.006047026045174
38.7543 628 0.007156727465639
38.8151 629 0.007032104344743
38.875 630 0.006201389375813
38.9342 631 0.007298390350837
38.9944 632 0.006819940757714
39.0577 633 0.004742901972406
39.1184 634 0.005999028945109
39.179 635 0.006007072560555
39.2397 636 0.009508228168794
39.3003 637 0.007040399323172
39.3612 638 0.007158976502853
39.4229 639 0.007679879980791
39.4828 640 0.007372502741841
39.5437 641 0.006272498640655
39.6044 642 0.006361864795821
39.6645 643 0.006532130142523
39.7248 644 0.00674069527001
39.792 645 0.007117700055168
39.8568 646 0.006467212344833
39.9173 647 0.006724938779884
39.9773 648 0.005239873048464
40.0384 649 0.006524324660428
40.0993 650 0.006507165829452
40.1638 651 0.006313073917915
40.2241 652 0.006368717744507
40.2841 653 0.00651049969638
40.3445 654 0.005575138348863
40.4048 655 0.006357128588041
40.4643 656 0.008292583865936
40.5248 657 0.007396223469629
40.5853 658 0.006967543747081
40.6461 659 0.007318697833913
40.7073 660 0.005222542232289
40.7681 661 0.006440395883468
40.8286 662 0.008289316147161
40.8964 663 0.00625359349843
40.9645 664 0.00672168429074
41.0286 665 0.006260618432315
41.0991 666 0.006203770709333
41.1635 667 0.005659940281447
41.227 668 0.007140058130997
41.2882 669 0.006383931819775
41.3498 670 0.005344916315971
41.4111 671 0.005893310966438
41.4727 672 0.006054156816104
41.533 673 0.005873387142651
41.5929 674 0.004891708858164
41.6539 675 0.00557626286747
41.7146 676 0.006275766359431
41.775 677 0.006269085395943
41.8358 678 0.007992853353513
41.8966 679 0.006025673421275
41.9575 680 0.007598874952208
42.0251 681 0.007298165447115
42.0923 682 0.007210717588397
42.1565 683 0.007112170069548
42.2208 684 0.006046787911822
42.2849 685 0.006160880246706
42.3493 686 0.006867276376245
42.4121 687 0.005843832147738
42.4738 688 0.004543968016045
42.5353 689 0.00622567897772
42.5968 690 0.00662115232729
42.6586 691 0.005989186099892
42.7203 692 0.005882356832244
42.7821 693 0.005863425230758
42.8429 694 0.006804303334264
42.904 695 0.005435168856391
42.9652 696 0.004663524188395
43.0269 697 0.00594797580036
43.0924 698 0.00580586310772
43.1586 699 0.007364617881963
43.2237 700 0.00698691192638
43.285 701 0.007364498815287
43.3477 702 0.006728325565335
43.4085 703 0.007070192451437
43.4691 704 0.006154702009184
43.5299 705 0.006196811923602
43.5905 706 0.006273504092586
43.6515 707 0.006317783666433
43.7126 708 0.006613267467412
43.7735 709 0.006407242429013
43.8347 710 0.00569007738011
43.8953 711 0.005755497903765
43.9567 712 0.005284708266799
44.0179 713 0.006768503953675
44.0791 714 0.005496091305619
44.1395 715 0.005731128924074
44.201 716 0.004572980596101
44.2676 717 0.005537566197764
44.3316 718 0.005884526491674
44.3921 719 0.008120532519094
44.4526 720 0.006201958249932
44.5134 721 0.006778995050795
44.5743 722 0.00709399255701
44.635 723 0.007748369778761
44.6962 724 0.006122051280694
44.757 725 0.005923143783595
44.8178 726 0.005617221804019
44.8785 727 0.005374140570118
44.9389 728 0.006607512578071
44.9994 729 0.005126561261789
45.0627 730 0.005817267049356
45.1239 731 0.006389699938747
45.185 732 0.00576192750427
45.2458 733 0.005762192096883
45.3097 734 0.005459154176793
45.3789 735 0.005560003651378
45.4422 736 0.006183502915149
45.5026 737 0.005223997491662
45.563 738 0.005427323685405
45.6233 739 0.006082666670195
45.6835 740 0.005292011022928
45.7439 741 0.007644424570599
45.8044 742 0.006776110991309
45.8648 743 0.006202169924022
45.9252 744 0.006920340424856
45.9858 745 0.006471287071079
46.0463 746 0.006434574845974
46.107 747 0.005669716978511
46.1677 748 0.005747652732779
46.2289 749 0.005883203528607
46.2899 750 0.0063493892541
46.351 751 0.005550981043262
46.4121 752 0.005550293102467
46.4805 753 0.006159544054009
46.5448 754 0.004408311383171
46.6061 755 0.005549962361701
46.6678 756 0.005574238733977
46.7284 757 0.005175034628558
46.7888 758 0.005075838857807
46.8493 759 0.005322690536448
46.9096 760 0.004897040399323
46.9704 761 0.005433740056279
47.0317 762 0.007172523644657
47.0939 763 0.006647968788655
47.1545 764 0.005265869272728
47.2149 765 0.006303495665312
47.2757 766 0.006802861304521
47.3368 767 0.006489557191032
47.3973 768 0.005725016834705
47.4585 769 0.005573788926535
47.5196 770 0.006348939446657
47.595 771 0.005238946974317
47.6593 772 0.005217607580049
47.7205 773 0.005546244835483
47.7831 774 0.005543162331537
47.8442 775 0.005617155655866
47.9052 776 0.005225862869586
47.9668 777 0.005576884660111
48.0277 778 0.004854586514508
48.0883 779 0.004671197374183
48.1485 780 0.004346396711643
48.2092 781 0.005850023614891
48.2699 782 0.006790107940557
48.3312 783 0.007222161218925
48.3918 784 0.005269507421161
48.453 785 0.005254253657001
48.5142 786 0.004498894664358
48.5753 787 0.006786284577293
48.6365 788 0.006024628280452
48.7084 789 0.005560215325469
48.7719 790 0.005640095835445
48.833 791 0.005787129950693
48.8938 792 0.005615673937231
48.9552 793 0.005070229494403
49.0168 794 0.005208730497871
49.0814 795 0.003877935489675
49.1427 796 0.004846450291647
49.204 797 0.005405243431819
49.2656 798 0.00560359528443
49.326 799 0.00580250278153
49.3869 800 0.004769427381896
49.4474 801 0.00459691299798
49.5079 802 0.005310863246631
49.5684 803 0.005702698447767
49.6294 804 0.006543269491546
49.6906 805 0.005964115949775
49.7515 806 0.007375241275389
49.824 807 0.004901048977416
49.8892 808 0.005222105654476
49.9499 809 0.005007719489495
50.0106 810 0.005846888192422
50.0716 811 0.005357934272549
50.1321 812 0.005085099599274
50.1936 813 0.005046561685137
50.2544 814 0.005962382868157
50.3153 815 0.005107537052888
50.3766 816 0.003982621557154
50.4377 817 0.005019679075619
50.4988 818 0.004800292110245
50.5602 819 0.005399038735036
50.6209 820 0.005648628947226
50.6809 821 0.004512084606134
50.7413 822 0.00485085575866
50.8028 823 0.005141232922201
50.863 824 0.005624458411995
50.9361 825 0.00653980332831
50.9998 826 0.005962025668129
51.0625 827 0.006203347361152
51.1232 828 0.005810903597004
51.1838 829 0.004875687775424
51.2443 830 0.007206576713998
51.3055 831 0.005038584217844
51.3716 832 0.005258473909184
51.4327 833 0.004799246969422
51.4937 834 0.005313178431998
51.5551 835 0.004547857527461
51.6158 836 0.005193847163369
51.6769 837 0.005503314683964
51.738 838 0.005040092395741
51.799 839 0.005193556111494
51.8602 840 0.004878823197893
51.9207 841 0.004921171245662
51.9812 842 0.004733456016108
52.0524 843 0.004511264369033
52.1159 844 0.004813812792788
52.1763 845 0.006637689365626
52.2369 846 0.00572333667161
52.2978 847 0.005063363316086
52.3585 848 0.006798178015264
52.4191 849 0.005705185618333
52.4795 850 0.005081937717545
52.5404 851 0.005083763406577
52.6013 852 0.005167506968708
52.6619 853 0.004818244719062
52.7228 854 0.004941412580585
52.7835 855 0.005280157273849
52.8441 856 0.005142555885267
52.9052 857 0.005427006174269
52.9659 858 0.00445342442375
53.0274 859 0.004619191696025
53.0913 860 0.005021226942407
53.1579 861 0.004636562201093
53.2207 862 0.004762283381335
53.2812 863 0.004742822594622
53.3415 864 0.004491062723002
53.4017 865 0.005089478607026
53.4621 866 0.005889434684652
53.5226 867 0.006423475185843
53.5831 868 0.004564129973184
53.6436 869 0.004792367561475
53.704 870 0.00501256153432
53.7643 871 0.006395719420701
53.8253 872 0.006215465702844
53.8861 873 0.005432721374717
53.9466 874 0.004695381139045
54.0075 875 0.004941783010244
54.0683 876 0.004507665909491
54.1292 877 0.005304235201666
54.1903 878 0.004398812508351
54.2579 879 0.005087851362454
54.3222 880 0.004418140998758
54.3836 881 0.00488964503578
54.4447 882 0.004898006162362
54.5049 883 0.005412149299028
54.5651 884 0.004112562989579
54.6252 885 0.00439403661168
54.6856 886 0.004693065953678
54.7464 887 0.006675459961184
54.8071 888 0.00529304293412
54.8677 889 0.004668181018391
54.9284 890 0.005421740781263
54.9896 891 0.00512558226912
55.0517 892 0.005683409646253
55.1163 893 0.005270433495308
55.1774 894 0.005124127009746
55.2386 895 0.005142158996347
55.2994 896 0.005005285237452
55.3685 897 0.005068297968326
55.4338 898 0.004670205151883
55.4948 899 0.004265841490503
55.5563 900 0.004010721292694
55.6172 901 0.004832466572031
55.6786 902 0.005542672835202
55.74 903 0.004761039796052
55.8001 904 0.004383558744191
55.8601 905 0.004226840539293
55.9206 906 0.004341091629745
55.9811 907 0.004385278596177
56.0418 908 0.006297833383385
56.1026 909 0.005068456723894
56.1633 910 0.004903853659117
56.2241 911 0.004028753279295
56.2903 912 0.004991142762268
56.3598 913 0.005700674314275
56.4209 914 0.00539080990476
56.4895 915 0.00475289034356
56.5546 916 0.00466302146243
56.6156 917 0.004907346281614
56.6761 918 0.005290370548725
56.7371 919 0.004655440884057
56.7979 920 0.003968002815265
56.8591 921 0.004716945437034
56.9203 922 0.004756144832705
56.9814 923 0.004593817264403
57.0435 924 0.004764691174117
57.1071 925 0.004266238379423
57.1674 926 0.004466032261777
57.2278 927 0.004550913572146
57.2885 928 0.004957235218864
57.349 929 0.007414612656258
57.4095 930 0.004940354210132
57.4708 931 0.004996394925643
57.5313 932 0.003745268753332
57.6029 933 0.004912148637546
57.6683 934 0.006157017194551
57.7292 935 0.005373307103386
57.7899 936 0.004755324595603
57.8506 937 0.004853554603316
57.9114 938 0.004970941116237
57.9729 939 0.004944177573395
58.034 940 0.004754570506655
58.0951 941 0.004884829450216
58.1564 942 0.005418301077289
58.2176 943 0.004503921924012
58.279 944 0.004617180792164
58.3409 945 0.005063760205006
58.4026 946 0.005001051755638
58.4629 947 0.004405361175532
58.5235 948 0.003866650614715
58.5839 949 0.004709179643832
58.6446 950 0.004652437757895
58.7167 951 0.006170630484509
58.7825 952 0.005013051030654
58.8431 953 0.004964392449056
58.9042 954 0.005459947954633
58.9649 955 0.005554619191696
59.0252 956 0.005729700123962
59.0894 957 0.00492232222353
59.15 958 0.004531095585405
59.211 959 0.00450488768705
59.2724 960 0.004395108211764
59.333 961 0.00471468317019
59.3942 962 0.005152570715683
59.4558 963 0.003612522639205
59.5169 964 0.004246486540835
59.5781 965 0.004680907923094
59.6392 966 0.004676753819064
59.6996 967 0.005150745026651
59.7601 968 0.004176210742725
59.8351 969 0.003403547393167
59.8993 970 0.004333458132849
59.9606 971 0.005252533805014
60.0209 972 0.005862618223287
60.0812 973 0.005275963480928
60.1418 974 0.004904713585111
60.2026 975 0.004649897668807
60.263 976 0.004501368605293
60.3235 977 0.005958136156713
60.3845 978 0.004890346206205
60.4452 979 0.004505244887078
60.5065 980 0.005028622305951
60.567 981 0.00411298633776
60.6277 982 0.00488570260584
60.6891 983 0.004569064625423
60.7504 984 0.004146602829289
60.8113 985 0.004218889531261
60.8726 986 0.004309393434663
60.9486 987 0.004183156298826
61.0121 988 0.004212631915955
61.0744 989 0.004272654750297
61.1342 990 0.00416087760078
61.1949 991 0.004877090116275
61.2556 992 0.004482979418664
61.3156 993 0.006507999296184
61.376 994 0.004476086781085
61.4368 995 0.003850550154191
61.4974 996 0.004877539923718
61.5582 997 0.005213784216786
61.6185 998 0.005458519154521
61.679 999 0.004676039419008
61.7397 1000 0.004499384160692



==> Tikz/nlpdata_smoothing2.dat <==
tacg	iacg	racg	tagm	iagm	ragm	tars	iars	rars	tppcg	ippcg	rppcg	tppgm	ippgm	rppgm	tpprs	ipprs	rpprs	tpcg	ipcg	rpcg	tpgm	ipgm	rpgm	tprs	iprs	rprs
0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17	0	0	9031.17
0.0628369	1	278.799	0.0692853	1	278.797	0.058259	1	278.805	0.0755689	1	6941.86	0.0899403	1	278.179	0.0636521	1	278.805	0.0585351	1	6941.69	0.0683901	1	278.182	0.0600135	1	278.805
0.123786	2	205.103	0.137852	2	205.098	0.113205	2	205.11	0.15923	2	7879.31	0.179906	2	204.848	0.126728	2	205.11	0.116767	2	7876.81	0.136405	2	204.865	0.122878	2	205.11
0.182702	3	200.549	0.20649	3	200.54	0.167967	3	205.109	0.238274	3	3844.58	0.270889	3	2051.84	0.1905	3	205.109	0.179849	3	3843.82	0.20471	3	2045.43	0.183208	3	205.109
0.242231	4	168.675	0.275264	4	168.675	0.223243	4	200.562	0.314127	4	2148.44	0.364831	4	199.663	0.254493	4	200.562	0.243224	4	2148.8	0.27225	4	199.688	0.242578	4	200.562
0.302429	5	132.321	0.344009	5	132.345	0.279496	5	585.233	0.385273	5	4027.73	0.455923	5	1001.53	0.318272	5	195.348	0.303155	5	4028.25	0.340099	5	1001.93	0.302566	5	580.314
0.362155	6	118.856	0.412044	6	132.349	0.334961	6	168.672	0.456041	6	7656.19	0.547524	6	168.301	0.382153	6	168.672	0.362088	6	7657.27	0.424492	6	168.284	0.362395	6	168.672
0.422282	7	107.93	0.480877	7	118.849	0.389566	7	132.348	0.526944	7	2328.04	0.645289	7	808.632	0.445868	7	132.322	0.420442	7	2327.6	0.508832	7	825.537	0.422134	7	132.352
0.482827	8	98.0022	0.55063	8	107.923	0.445043	8	132.322	0.598274	8	3730.2	0.739947	8	133.159	0.511191	8	132.322	0.479396	8	3727.35	0.589677	8	133.068	0.486545	8	132.322
0.542223	9	93.6077	0.619952	9	98.0005	0.499865	9	118.86	0.669717	9	2447.9	0.854089	9	341.537	0.575143	9	118.86	0.538065	9	2445.95	0.667	9	353.359	0.545696	9	118.86
0.600921	10	89.4697	0.689193	10	389.78	0.555539	10	157.252	0.741098	10	3025.05	0.946212	10	179.05	0.638971	10	151.505	0.597323	10	3024.53	0.740866	10	172.771	0.606253	10	119.444
0.659402	11	84.6231	0.757975	11	93.598	0.610501	11	107.932	0.812958	11	2517.17	1.03791	11	108.153	0.710808	11	107.932	0.657436	11	2518.58	0.815635	11	108.593	0.672425	11	107.932
0.718567	12	77.989	0.827004	12	89.4678	0.665084	12	98.1309	0.884174	12	3549.07	1.12921	12	3379.09	0.777846	12	98.0032	0.717566	12	3552.37	0.886014	12	4288.7	0.733978	12	99.9328
0.785289	13	72.9646	0.896541	13	84.619	0.720327	13	98.0032	0.956546	13	4213.02	1.22002	13	101.984	0.84182	13	98.0066	0.776427	13	4211.99	0.954662	13	104.917	0.790189	13	98.0032
0.848485	14	68.6956	0.976958	14	78.0037	0.775181	14	93.6115	1.02919	14	4689.11	1.31133	14	1425.98	0.905765	14	93.6114	0.835686	14	4678.29	1.02323	14	1757.16	0.84696	14	93.6115
0.908131	15	63.2559	1.05026	15	78.3847	0.830752	15	94.0658	1.10205	15	2383.75	1.40349	15	98.2348	0.969805	15	89.9656	0.896169	15	2338.87	1.09099	15	101.843	0.902854	15	94.5847
0.967564	16	61.9674	1.11905	16	72.9614	0.885588	16	89.4703	1.17454	16	1910.29	1.49491	16	121.217	1.03366	16	89.4703	0.954494	16	1908.96	1.16513	16	118.851	0.962059	16	89.4703
1.02757	17	58.624	1.18924	17	68.6915	0.940851	17	84.6337	1.25557	17	2070.34	1.58669	17	271.794	1.09777	17	84.6234	1.01427	17	1981.02	1.23878	17	300.653	1.01973	17	84.6294
1.08732	18	53.5549	1.25941	18	63.2535	0.995884	18	84.6233	1.3325	18	2084.45	1.67777	18	84.3389	1.16189	18	85.5658	1.07425	18	2060.31	1.308	18	84.4542	1.07843	18	84.6233
1.14668	19	51.0872	1.32797	19	62.4764	1.05123	19	77.9885	1.41052	19	925.334	1.77005	19	702.579	1.22613	19	77.9885	1.13455	19	917.073	1.38418	19	750.268	1.13578	19	77.9885
1.20628	20	47.1779	1.39651	20	61.962	1.11972	20	339.755	1.48198	20	1370.33	1.86562	20	80.1731	1.2904	20	72.9656	1.19429	20	1404.65	1.45878	20	80.5599	1.19239	20	371.083
1.26554	21	45.7925	1.46505	21	58.6253	1.18369	21	72.9654	1.55406	21	1349.55	1.96409	21	180.349	1.35557	21	72.9654	1.25398	21	1377.12	1.53112	21	185.053	1.25041	21	72.9654
1.32416	22	43.2206	1.53355	22	53.5533	1.2383	22	70.5698	1.62545	22	1453	2.0555	22	89.0953	1.4209	22	69.2099	1.33012	22	1481.42	1.60063	22	88.3106	1.30717	22	71.778
1.38297	23	41.1694	1.60207	23	54.1016	1.29314	23	68.6966	1.69732	23	1278.14	2.14659	23	84.4531	1.48472	23	68.6965	1.39145	23	1322.23	1.67562	23	88.4571	1.36309	23	68.6967
1.4416	24	39.6184	1.67052	24	51.0874	1.34737	24	63.2616	1.76842	24	600.242	2.23779	24	384.73	1.54821	24	81.2909	1.44983	24	627.525	1.7479	24	403.255	1.41813	24	63.2645
1.49963	25	38.0947	1.74136	25	47.1757	1.40425	25	63.2567	1.8397	25	1396.25	2.33228	25	66.4545	1.61233	25	63.2566	1.50876	25	1401.02	1.82703	25	66.9878	1.47354	25	63.2572
1.55829	26	36.5798	1.80972	26	45.8129	1.45967	26	61.9689	1.91082	26	1040.5	2.43592	26	426.877	1.6768	26	61.9685	1.5681	26	1039.87	1.90875	26	427.245	1.52882	26	61.9701
1.61713	27	34.697	1.87825	27	45.7912	1.51386	27	106.919	1.98346	27	501.943	2.53581	27	80.7164	1.74179	27	61.9785	1.62684	27	528.983	1.98277	27	83.2855	1.58439	27	105.684
1.67579	28	33.2047	1.94701	28	43.2235	1.56874	28	58.6245	2.05412	28	933.824	2.62942	28	503.709	1.81375	28	58.6237	1.68485	28	916.511	2.05897	28	452.904	1.64012	28	58.627
1.73698	29	32.3453	2.01565	29	41.2689	1.62329	29	53.5614	2.12514	29	630.123	2.72141	29	66.8974	1.88104	29	66.1293	1.74333	29	540.226	2.13603	29	66.5297	1.69615	29	54.0673
1.79895	30	30.6971	2.09311	30	41.83	1.67847	30	53.5595	2.19647	30	1115.23	2.81404	30	99.045	1.94447	30	53.5555	1.80191	30	1071.55	2.21339	30	108.584	1.7527	30	53.5726
1.85915	31	34.2592	2.16497	31	42.5398	1.73325	31	51.1108	2.26778	31	1205.01	2.90756	31	222.392	2.00814	31	51.0873	1.86103	31	1268.02	2.28642	31	199.153	1.81559	31	51.1884
1.93667	32	39.4216	2.23361	32	51.3978	1.78888	32	51.1147	2.3405	32	1321.89	3.00832	32	65.3782	2.07194	32	51.0872	1.92059	32	1338.39	2.35979	32	55.252	1.88453	32	51.1893
2.00429	33	30.1321	2.30166	33	39.8408	1.84421	33	47.4282	2.41921	33	937.374	3.10746	33	7950.68	2.13591	33	47.1784	1.98087	33	980.27	2.42976	33	3344.52	1.94642	33	48.2073
2.06302	34	28.2957	2.36951	34	35.71	1.90009	34	64.8427	2.49381	34	733.909	3.20091	34	69.9955	2.2001	34	97.1212	2.0396	34	892.569	2.5054	34	54.0834	2.00733	34	89.9796
2.12185	35	29.1656	2.43705	35	34.2679	1.95522	35	48.035	2.56588	35	1208.19	3.29081	35	588.387	2.26481	35	45.7929	2.09826	35	1126.63	2.58095	35	779.058	2.06738	35	52.1015
2.18041	36	28.9778	2.5054	36	33.949	2.01087	36	50.1172	2.63748	36	704.338	3.38061	36	48.6783	2.32903	36	43.2209	2.15688	36	775.952	2.65435	36	50.1356	2.12375	36	48.9402
2.23936	37	31.7071	2.57435	37	33.0605	2.06593	37	50.1153	2.70904	37	824.655	3.47144	37	128.006	2.39327	37	43.2208	2.21618	37	788.898	2.72356	37	155.025	2.18131	37	48.9413
2.29823	38	28.2123	2.6425	38	33.1338	2.12133	38	45.3734	2.78104	38	369.185	3.56232	38	88.3228	2.45767	38	41.17	2.27474	38	411.917	2.80419	38	120.384	2.24407	38	43.517
2.35718	39	27.3331	2.71072	39	36.2176	2.17636	39	271.078	2.85329	39	758.494	3.65337	39	48.5762	2.52221	39	150.707	2.33329	39	835.657	2.87267	39	46.986	2.30628	39	340.123
2.41589	40	27.0777	2.77904	40	34.2095	2.24001	40	42.0865	2.92522	40	727.205	3.74517	40	817.571	2.5864	40	39.619	2.39458	40	540.805	2.94128	40	437.001	2.36489	40	44.5347
2.47599	41	27.6768	2.8466	41	35.1145	2.29969	41	48.9436	2.99744	41	1491.69	3.83637	41	45.638	2.65125	41	38.0951	2.45831	41	1870.91	3.02316	41	47.2688	2.42309	41	50.8725
2.53731	42	27.6214	2.91451	42	30.1708	2.35537	42	48.95	3.06982	42	588.664	3.92669	42	290.159	2.71589	42	38.0972	2.51992	42	575.492	3.10212	42	354.913	2.49482	42	50.8748
2.59597	43	25.2155	2.98171	43	29.2973	2.40992	43	43.9487	3.14122	43	476.286	4.01596	43	55.9041	2.77955	43	36.5907	2.57881	43	505.607	3.17518	43	52.7454	2.55643	43	41.6892
2.65485	44	24.3115	3.04911	44	54.1103	2.46447	44	43.9472	3.213	44	231.756	4.10861	44	116.23	2.84311	44	36.5804	2.63752	44	350.285	3.24704	44	163.477	2.6167	44	41.6691
2.71372	45	24.8065	3.11746	45	28.1406	2.51897	45	120.587	3.28489	45	326.502	4.20367	45	203.368	2.91449	45	47.9917	2.69579	45	313.009	3.31723	45	323.101	2.67521	45	283.489
2.77268	46	24.1079	3.19722	46	27.9036	2.57315	46	39.2306	3.36291	46	635.246	4.29387	46	72.0288	2.98259	46	34.6975	2.75695	46	782.57	3.39146	46	62.8658	2.7403	46	41.4276
2.83167	47	24.3722	3.27009	47	28.981	2.62843	47	39.1492	3.43993	47	432.73	4.38738	47	108.161	3.0466	47	33.2046	2.81796	47	502.849	3.4621	47	216.987	2.80573	47	38.0154
2.89082	48	23.7185	3.33826	48	29.612	2.68302	48	39.149	3.52223	48	858.727	4.47753	48	123.467	3.11019	48	33.2046	2.8794	48	1257.46	3.55046	48	54.5319	2.87425	48	38.0174
2.95068	49	22.0494	3.40683	49	28.8514	2.7377	49	35.2261	3.60002	49	641.38	4.57196	49	36.552	3.17426	49	32.3409	2.9405	49	797.88	3.62628	49	51.6461	2.97192	49	34.0378
3.01417	50	21.2884	3.47718	50	28.5705	2.79247	50	35.3225	3.67609	50	616.32	4.66458	50	1730.48	3.23882	50	58.179	3.00162	50	820.128	3.69893	50	132.868	3.04104	50	36.7421
3.07833	51	20.7556	3.54578	51	27.2215	2.84779	51	32.7319	3.74845	51	291.05	4.75559	51	35.3519	3.30301	51	30.5841	3.06267	51	1215.85	3.77312	51	37.132	3.10846	51	32.8102
3.14192	52	20.5301	3.61455	52	27.6618	2.90253	52	35.1916	3.8203	52	315.336	4.84633	52	552.422	3.3689	52	31.9097	3.1238	52	351.618	3.84988	52	340.6	3.17301	52	33.9116
3.20289	53	21.4541	3.68289	53	27.6564	2.95758	53	32.6806	3.89154	53	700.545	4.93815	53	40.331	3.43347	53	31.8886	3.18321	53	767.911	3.92928	53	34.1819	3.23338	53	33.6995
3.26414	54	26.2395	3.75394	54	27.9675	3.01229	54	32.9939	3.96688	54	368.939	5.02964	54	119.336	3.4981	54	38.1628	3.24252	54	593.463	4.00795	54	152.588	3.29053	54	33.9116
3.32528	55	20.4623	3.82243	55	30.3238	3.06695	55	32.995	4.03959	55	477.865	5.11888	55	55.4815	3.56219	55	41.2601	3.30236	55	500.951	4.08926	55	37.0709	3.35235	55	33.9121
3.38621	56	19.2659	3.89085	56	28.8968	3.12171	56	33.7406	4.11121	56	465.359	5.21397	56	35.8479	3.62647	56	32.7963	3.36322	56	903.209	4.17282	56	88.1511	3.43352	56	33.2159
3.44736	57	20.541	3.95922	57	52.5742	3.17668	57	164.518	4.18293	57	870.764	5.31275	57	3507.65	3.69126	57	28.385	3.42167	57	673.104	4.25191	57	40.5947	3.50347	57	123.945
3.50853	58	20.9612	4.02856	58	25.5629	3.23278	58	32.4222	4.25381	58	447.568	5.40448	58	35.6503	3.75575	58	28.3852	3.48039	58	434.206	4.32237	58	33.2214	3.56436	58	33.5946
3.5696	59	18.884	4.09882	59	24.6433	3.28828	59	32.2513	4.32565	59	1539.09	5.49619	59	1042.36	3.8199	59	28.9017	3.54546	59	390.471	4.39367	59	1020.98	3.63876	59	31.7379
3.63053	60	18.6175	4.1678	60	23.8352	3.34976	60	32.2911	4.40009	60	568.69	5.58668	60	34.3312	3.88441	60	206.545	3.60782	60	517.929	4.46431	60	32.4922	3.70528	60	31.79
3.6892	61	17.935	4.23668	61	24.3833	3.41232	61	30.6168	4.47269	61	1021.46	5.67841	61	532.318	3.9485	61	27.5908	3.66753	61	1031.46	4.54136	61	370.317	3.76614	61	30.8489
3.748	62	17.8085	4.31411	62	26.9464	3.46994	62	29.7899	4.54407	62	609.817	5.76951	62	34.1352	4.01956	62	27.2176	3.727	62	522.396	4.62312	62	33.2057	3.8261	62	30.7887
3.8068	63	17.9793	4.38658	63	24.6297	3.52594	63	29.709	4.62457	63	1049.23	5.8599	63	117.446	4.0885	63	28.0971	3.78667	63	274.777	4.70754	63	154.265	3.88701	63	30.6188
3.86466	64	17.3368	4.45432	64	26.2527	3.58088	64	37.9102	4.69795	64	459.321	5.95034	64	523.438	4.15211	64	27.146	3.84517	64	637.593	4.78901	64	87.7537	3.95286	64	44.2774
3.92275	65	17.041	4.52231	65	24.0826	3.63644	65	28.0192	4.76916	65	401.188	6.04146	65	30.2954	4.21655	65	27.1525	3.90366	65	309.484	4.87025	65	35.874	4.01496	65	33.9612
3.98087	66	16.6359	4.5905	66	22.5171	3.6911	66	121.137	4.84205	66	548.521	6.13159	66	617.689	4.2811	66	26.4054	3.96207	66	226.663	4.94185	66	345.957	4.08103	66	53.8244
4.03945	67	17.6654	4.65897	67	22.8854	3.74778	67	29.8019	4.9133	67	388.98	6.22238	67	29.5047	4.34442	67	26.4063	4.0204	67	285.054	5.01413	67	49.5987	4.14363	67	30.7932
4.09894	68	17.7183	4.72645	68	21.9057	3.80371	68	34.5064	4.98529	68	590.859	6.31814	68	183.516	4.40798	68	25.5045	4.07906	68	279.674	5.08487	68	238.34	4.20827	68	29.9852
4.17096	69	17.9841	4.79462	69	21.4805	3.85837	69	34.5085	5.05755	69	1017.01	6.42532	69	29.4256	4.472	69	25.5048	4.13771	69	266.532	5.16111	69	36.7603	4.27256	69	29.9912
4.23394	70	17.3534	4.86422	70	20.8824	3.91285	70	28.4678	5.1277	70	902.104	6.51866	70	53.5484	4.54023	70	26.4	4.19665	70	623.143	5.24214	70	157.422	4.33533	70	28.8372
4.29251	71	16.8223	4.93341	71	20.063	3.96781	71	32.6323	5.19891	71	1524.67	6.60883	71	277.268	4.6041	71	81.436	4.2555	71	557.664	5.34044	71	41.823	4.40192	71	39.2192
4.35146	72	17.3672	5.00228	72	20.13	4.02224	72	27.2187	5.26975	72	740.433	6.69927	72	33.0773	4.66975	72	28.2367	4.3142	72	239.554	5.42901	72	36.1552	4.4713	72	28.811
4.41034	73	19.4308	5.07107	73	19.8364	4.07736	73	26.9553	5.34084	73	1347.73	6.78871	73	279.033	4.73641	73	26.88	4.3728	73	832.292	5.51366	73	176.581	4.53626	73	27.5608
4.47019	74	17.6985	5.14004	74	24.9983	4.1325	74	26.9037	5.41216	74	417.967	6.87938	74	33.0306	4.80113	74	26.8794	4.43204	74	276.371	5.59653	74	49.7418	4.60199	74	27.4217
4.5322	75	18.8882	5.20903	75	21.0518	4.18808	75	26.1551	5.48488	75	728.415	6.96863	75	54.6331	4.86598	75	24.5237	4.49087	75	852.297	5.68213	75	543.086	4.66094	75	27.5601
4.59276	76	15.4165	5.27787	76	47.264	4.24321	76	26.1567	5.55814	76	571.466	7.05927	76	36.2142	4.93039	76	24.7927	4.54982	76	406.88	5.75774	76	36.2568	4.72133	76	27.6053
4.65199	77	15.0891	5.34647	77	19.6545	4.30023	77	27.7356	5.63068	77	332.704	7.14915	77	28.947	4.99502	77	23.638	4.61214	77	642.881	5.83291	77	510.548	4.78718	77	26.1662
4.71164	78	14.9031	5.42161	78	19.815	4.35595	78	95.6124	5.70774	78	753.543	7.23944	78	423.502	5.05951	78	22.9657	4.6762	78	337.31	5.90317	78	29.7128	4.8577	78	38.2399
4.77126	79	15.0934	5.49457	79	18.951	4.41564	79	26.645	5.78306	79	408.862	7.32968	79	31.8339	5.13172	79	22.9656	4.73724	79	666.025	5.9737	79	69.6663	4.91556	79	26.4238
4.83098	80	16.0879	5.56493	80	18.7901	4.48288	80	24.82	5.85585	80	740.314	7.41978	80	185.13	5.19932	80	22.2038	4.79629	80	330.433	6.04894	80	28.0137	4.97477	80	25.5448
4.89482	81	14.7893	5.63439	81	18.3788	4.54186	81	24.8451	5.92899	81	416.44	7.52725	81	27.7567	5.26462	81	39.2621	4.85491	81	358.066	6.13101	81	25.8994	5.03681	81	25.5793
4.95972	82	14.3163	5.70442	82	18.6512	4.59879	82	25.2295	6.00596	82	652.946	7.62033	82	82.2083	5.32973	82	21.7684	4.91381	82	572.815	6.2061	82	1766.57	5.10077	82	24.7821
5.0196	83	13.9833	5.77773	83	18.9711	4.65499	83	27.361	6.07856	83	643.574	7.7104	83	71.9263	5.39684	83	21.7002	4.9726	83	369.304	6.28085	83	25.3998	5.15802	83	25.5732
5.07955	84	13.6908	5.8491	84	17.3956	4.71249	84	25.854	6.15145	84	369.326	7.80142	84	25.337	5.46261	84	22.1353	5.03151	84	841.98	6.35088	84	578.43	5.22509	84	25.4124
5.13815	85	13.296	5.91713	85	31.5954	4.76802	85	52.4028	6.22604	85	420.971	7.89072	85	1078.55	5.52693	85	21.9484	5.0895	85	285.105	6.4333	85	31.0936	5.28312	85	96.0935
5.19695	86	13.5192	5.98611	86	17.2416	4.82276	86	23.9255	6.29745	86	338.879	7.97964	86	28.0156	5.59073	86	21.9497	5.14743	86	359.931	6.51132	86	156.653	5.33864	86	24.5364
5.266	87	13.638	6.05482	87	18.2613	4.87778	87	96.9467	6.36901	87	213.397	8.06888	87	280.519	5.65528	87	22.4907	5.2057	87	221.972	6.58484	87	200.105	5.40046	87	36.1403
5.32853	88	13.4307	6.12483	88	18.8236	4.93212	88	21.7404	6.4402	88	464.088	8.15882	88	47.4036	5.7191	88	22.4836	5.26394	88	248.374	6.659	88	154.463	5.46284	88	26.3103
5.38686	89	12.9842	6.1949	89	18.7196	4.98681	89	21.8157	6.51066	89	362.142	8.24905	89	28.4903	5.78505	89	21.2971	5.32305	89	572.824	6.73665	89	176.608	5.51997	89	26.7272
5.44526	90	13.3332	6.26483	90	18.698	5.04125	90	21.8162	6.58207	90	431.376	8.34131	90	109.008	5.85244	90	21.2972	5.38291	90	231.963	6.81795	90	597.932	5.57866	90	26.7268
5.50357	91	13.8267	6.33386	91	17.0294	5.09621	91	24.1675	6.65361	91	313.1	8.43224	91	23.0248	5.91904	91	20.0493	5.441	91	757.269	6.90119	91	23.512	5.63598	91	22.9047
5.56215	92	13.363	6.4031	92	16.3818	5.15093	92	33.7047	6.72521	92	345.967	8.52217	92	451.086	5.98394	92	54.842	5.49923	92	187.867	6.9843	92	314.997	5.69251	92	23.3197
5.6205	93	13.8954	6.47256	93	17.1384	5.20567	93	26.4065	6.80305	93	775.355	8.61951	93	24.4343	6.04872	93	21.5449	5.5575	93	235.855	7.08256	93	24.3542	5.74836	93	22.0341
5.67958	94	14.2783	6.55136	94	18.2893	5.26039	94	21.4807	6.87898	94	544.704	8.71279	94	236.756	6.11361	94	21.9583	5.61605	94	224.115	7.17398	94	79.5635	5.80808	94	24.4037
5.73909	95	14.0337	6.62343	95	20.4298	5.31531	95	21.4761	6.95112	95	440.736	8.8025	95	23.9203	6.17861	95	21.958	5.67459	95	426.339	7.26537	95	79.6904	5.87581	95	23.836
5.79835	96	15.3626	6.69257	96	18.2883	5.37037	96	21.7349	7.02315	96	431.319	8.89259	96	88.0168	6.24793	96	22.9629	5.74031	96	330.158	7.35298	96	26.2597	5.93781	96	22.0345
5.85786	97	15.1151	6.76241	97	17.6525	5.42766	97	21.7352	7.09526	97	500.161	8.98306	97	49.792	6.31505	97	57.119	5.80754	97	477.982	7.44694	97	242.664	6.00003	97	22.0517
5.91796	98	13.5547	6.83151	98	16.5514	5.48348	98	22.6495	7.16771	98	472.044	9.07355	98	28.2309	6.37953	98	21.5333	5.86758	98	239.46	7.53248	98	24.9789	6.06117	98	21.3017
5.97822	99	13.2574	6.90127	99	16.5361	5.54433	99	38.4608	7.23921	99	487.506	9.16415	99	411.97	6.44408	99	19.4046	5.92687	99	485.937	7.62096	99	265.93	6.11699	99	40.7926
6.03816	100	13.3846	6.97207	100	16.1516	5.612	100	20.5158	7.3111	100	466.698	9.25482	100	22.6562	6.5091	100	19.4063	5.9858	100	490.344	7.70207	100	36.9461	6.17329	100	21.4702
6.09694	101	13.1857	7.0421	101	15.7126	5.67108	101	20.2	7.3836	101	604.532	9.34581	101	292.847	6.57361	101	18.3008	6.04487	101	344.272	7.78506	101	74.9611	6.22959	101	21.0124
6.15608	102	12.1841	7.11055	102	16.6687	5.72708	102	20.2076	7.45582	102	322.789	9.43578	102	22.1668	6.63945	102	41.5463	6.10396	102	561.961	7.867	102	259.86	6.29179	102	21.0135
6.21514	103	11.6851	7.18123	103	15.8474	5.78274	103	19.8819	7.52853	103	647.574	9.52587	103	92.6227	6.70485	103	17.463	6.16363	103	326.321	7.96487	103	20.775	6.35525	103	20.1136
6.27427	104	11.6554	7.2517	104	15.2244	5.83841	104	19.5759	7.60163	104	175.533	9.61714	104	20.9808	6.77965	104	17.2253	6.22353	104	201.61	8.04479	104	481.467	6.41644	104	38.0499
6.33463	105	11.7747	7.32108	105	15.4636	5.894	105	19.3968	7.6742	105	806.53	9.71451	105	32.6265	6.84501	105	23.3259	6.28268	105	518.161	8.12386	105	39.1411	6.47435	105	19.3235
6.40848	106	11.3861	7.38947	106	14.832	5.94898	106	149.622	7.74562	106	336.035	9.80857	106	98.1343	6.90907	106	17.35	6.34145	106	514.62	8.19551	106	216.876	6.53242	106	31.7737
6.47446	107	12.158	7.45786	107	14.9624	6.00399	107	18.8881	7.81716	107	343.21	9.89817	107	19.2897	6.97271	107	17.4424	6.39932	107	281.993	8.26572	107	27.3905	6.58958	107	19.8329
6.5343	108	12.3408	7.52658	108	15.2121	6.05839	108	21.3028	7.89337	108	296.623	9.98831	108	207.93	7.03704	108	17.5618	6.4578	108	150.361	8.3376	108	354.479	6.65107	108	31.8548
6.59278	109	11.7888	7.59772	109	15.3556	6.11366	109	18.478	7.97685	109	95.862	10.0781	109	19.2319	7.10153	109	17.5708	6.51613	109	312.467	8.40684	109	48.0205	6.7109	109	19.8424
6.65136	110	11.5499	7.67221	110	14.8832	6.16816	110	18.2764	8.0565	110	405.107	10.1691	110	317.406	7.16575	110	17.508	6.57492	110	315.351	8.47691	110	22.1358	6.77121	110	20.8489
6.71052	111	11.2372	7.74909	111	16.9531	6.22322	111	18.2745	8.1308	111	242.252	10.2594	111	55.0135	7.22987	111	17.5081	6.63389	111	517.629	8.54498	111	84.3685	6.83181	111	20.8614
6.77131	112	11.1237	7.81864	112	14.9787	6.27862	112	19.1329	8.20163	112	238.008	10.3526	112	21.1302	7.29593	112	16.8442	6.69255	112	253.45	8.61489	112	19.0259	6.89152	112	21.7311
6.83007	113	10.6274	7.88766	113	15.4313	6.33445	113	19.1752	8.27218	113	466.159	10.4428	113	2049.33	7.36812	113	17.1538	6.75101	113	363.986	8.70521	113	727.029	6.9507	113	18.1538
6.88817	114	10.7141	7.9565	114	13.972	6.3892	114	18.6819	8.34351	114	835.419	10.5324	114	37.7124	7.43894	114	17.6666	6.81001	114	290.343	8.79559	114	51.1352	7.00753	114	18.6176
6.94747	115	13.3853	8.02558	115	14.3001	6.44414	115	27.2527	8.41519	115	606.818	10.6224	115	162.959	7.50408	115	17.305	6.87439	115	430.007	8.88095	115	30.1444	7.06389	115	18.5471
7.00666	116	12.115	8.0952	116	14.299	6.49905	116	18.5176	8.48783	116	389.575	10.7122	116	18.974	7.56869	116	17.3024	6.93595	116	272.741	8.9551	116	108.186	7.1213	116	18.5471
7.06596	117	10.5516	8.16474	117	15.4551	6.55442	117	21.3459	8.55988	117	603.072	10.8047	117	66.8988	7.6348	117	16.8718	6.9945	117	178.116	9.02364	117	20.8692	7.1789	117	18.2589
7.12619	118	10.4382	8.23437	118	13.9504	6.60911	118	21.346	8.63168	118	230.52	10.9119	118	44.2627	7.6997	118	17.2232	7.05317	118	325.614	9.09272	118	120.691	7.23735	118	19.3033
7.18516	119	10.5986	8.30447	119	13.806	6.6694	119	19.6772	8.70326	119	673.126	11.003	119	21.6258	7.76452	119	16.3442	7.11177	119	316.216	9.16099	119	35.3233	7.2946	119	18.763
7.2446	120	10.9352	8.37371	120	18.9548	6.72969	120	51.133	8.77494	120	240.458	11.0935	120	221.872	7.82932	120	15.8173	7.17032	120	625.695	9.23019	120	19.4439	7.35214	120	19.0454
7.30338	121	11.6541	8.44261	121	17.1316	6.78932	121	18.9407	8.84662	121	454.68	11.1839	121	18.249	7.89473	121	15.7859	7.22925	121	310.442	9.29928	121	142.272	7.41279	121	18.9324
7.36295	122	11.4628	8.51146	122	14.3005	6.84524	122	18.2157	8.9183	122	244.091	11.2742	122	169.302	7.95965	122	15.7612	7.28783	122	248.804	9.36802	122	22.2059	7.47758	122	17.514
7.42149	123	10.2457	8.58102	123	13.2206	6.90082	123	18.2167	8.98924	123	376.866	11.365	123	21.0209	8.02518	123	59.7246	7.35117	123	231.37	9.43903	123	575.129	7.53759	123	17.6597
7.48616	124	10.3101	8.65045	124	13.3292	6.95706	124	18.0629	9.06924	124	237.347	11.4561	124	22.6119	8.09086	124	15.8671	7.41064	124	431.212	9.50703	124	19.6678	7.59634	124	17.9508
7.55071	125	10.5597	8.72248	125	13.1589	7.01249	125	56.6871	9.14567	125	542.055	11.5474	125	295.37	8.15629	125	17.8255	7.4695	125	178.695	9.57652	125	135.483	7.65498	125	18.1611
7.61294	126	11.2669	8.79832	126	12.8149	7.06892	126	16.9055	9.21802	126	217.565	11.6443	126	18.0511	8.22167	126	17.8993	7.52881	126	497.566	9.64639	126	18.4572	7.71303	126	18.1496
7.6723	127	10.7262	8.86826	127	12.9542	7.12408	127	76.3674	9.28977	127	248.452	11.7358	127	226.819	8.28635	127	16.689	7.58637	127	181.332	9.71793	127	379.155	7.76924	127	19.785
7.73141	128	10.4455	8.9355	128	13.0925	7.17883	128	17.2366	9.36107	128	131.011	11.827	128	17.8544	8.35088	128	16.6894	7.64448	128	367.657	9.79286	128	18.2224	7.82575	128	17.0753
7.79066	129	10.11	9.00307	129	12.7745	7.23438	129	115.33	9.43162	129	193.599	11.9188	129	111.628	8.41696	129	15.3071	7.70254	129	463.551	9.86605	129	279.13	7.88098	129	218.198
7.84981	130	10.3011	9.07081	130	12.7253	7.28934	130	16.3211	9.50267	130	195.98	12.0199	130	17.6323	8.49154	130	14.9889	7.7605	130	145.454	9.93376	130	17.6081	7.93637	130	17.3111
7.90956	131	10.1436	9.1384	131	13.2606	7.34596	131	15.733	9.57453	131	631.601	12.1131	131	26.5175	8.55732	131	15.1406	7.81935	131	183.709	10.0016	131	200.907	7.99042	131	16.9005
7.96881	132	9.99377	9.20628	132	13.1465	7.40698	132	15.7329	9.64507	132	172.623	12.204	132	1207.21	8.62135	132	15.1405	7.87776	132	289.016	10.0717	132	17.8871	8.0453	132	16.9005
8.02787	133	10.3507	9.27407	133	12.7204	7.46568	133	15.3364	9.71582	133	427.022	12.2938	133	17.2981	8.68614	133	17.8414	7.93753	133	184.582	10.1396	133	184.364	8.09961	133	18.9847
8.08669	134	9.64216	9.34158	134	12.7893	7.52113	134	14.8951	9.78855	134	129.135	12.3875	134	439.236	8.7504	134	15.0529	8.00004	134	430.712	10.2073	134	27.5434	8.15512	134	18.0668
8.1455	135	9.34504	9.40922	135	13.5349	7.57589	135	15.9204	9.86068	135	296.599	12.477	135	20.5613	8.81513	135	17.2001	8.06025	135	137.731	10.275	135	29.3647	8.21001	135	19.014
8.20444	136	9.87461	9.47692	136	13.6312	7.63208	136	16.9603	9.93144	136	148.479	12.568	136	61.8329	8.87959	136	14.528	8.11897	136	385.982	10.3426	136	554.149	8.26512	136	17.2163
8.26357	137	12.6298	9.54456	137	13.4066	7.68681	137	16.9539	10.0057	137	266.051	12.6583	137	121.7	8.94442	137	14.5281	8.17745	137	631.642	10.4109	137	17.5714	8.32131	137	17.2154
8.32285	138	10.1867	9.61236	138	14.3684	7.74164	138	16.1109	10.0782	138	253.461	12.7496	138	19.1963	9.00882	138	14.2934	8.23559	138	272.163	10.4789	138	346.744	8.37609	138	16.6211
8.38205	139	10.3361	9.68026	139	13.7815	7.80663	139	16.1118	10.1566	139	404.059	12.8409	139	85.1367	9.07322	139	25.0396	8.29464	139	606.629	10.5481	139	17.9012	8.43123	139	16.6317
8.44138	140	9.47785	9.75234	140	18.4323	7.86638	140	17.5823	10.2341	140	245.724	12.9339	140	17.279	9.13801	140	14.3332	8.35299	140	365.374	10.6166	140	161.949	8.49207	140	16.2038
8.50415	141	9.57034	9.82473	141	12.5266	7.92358	141	44.2975	10.306	141	313.66	13.0242	141	213.71	9.20283	141	14.0126	8.41181	141	745.815	10.685	141	17.9553	8.55818	141	21.9401
8.56366	142	10.0782	9.90474	142	12.4871	7.97878	142	18.3387	10.3785	142	256.987	13.1275	142	18.1736	9.2682	142	14.0118	8.47006	142	338.602	10.7532	142	31.0586	8.61908	142	16.2389
8.63152	143	10.0442	9.97793	143	12.9615	8.03333	143	15.8009	10.4504	143	334.068	13.2282	143	49.4735	9.33355	143	13.4749	8.52904	143	449.418	10.8221	143	18.1708	8.67681	143	16.7464
8.69521	144	9.10705	10.0462	144	11.8964	8.08815	144	15.801	10.5226	144	130.521	13.3215	144	40.7681	9.40086	144	42.8465	8.58796	144	310.322	10.8935	144	16.0143	8.73464	144	16.759
8.7553	145	8.63516	10.115	145	12.6117	8.14275	145	15.5538	10.5951	145	473.86	13.4205	145	15.1945	9.46571	145	12.9938	8.64688	145	340.382	10.967	145	253.934	8.79191	145	15.9572


==> Tikz/rcv_binary_cg.txt <==
1.00E-03	1.00E-03	0.2222
1.00E-04	1.00E-03	0.1869
1.00E-05	1.00E-03	0.1757
1.00E-06	1.00E-03	0.1849
1.00E-03	1.00E-04	0.7955
1.00E-04	1.00E-04	0.4492
1.00E-05	1.00E-04	0.3946
1.00E-06	1.00E-04	0.3925
1.00E-03	1.00E-05	7.5385
1.00E-04	1.00E-05	1.2522
1.00E-05	1.00E-05	1
1.00E-06	1.00E-05	0.9712
1.00E-03	1.00E-06	18.125
1.00E-04	1.00E-06	6.7018
1.00E-05	1.00E-06	2.9185
1.00E-06	1.00E-06	2.9511


==> Tikz/rcv_binary_dcg.txt <==
1.00E-03	1.00E-03	0.1587
1.00E-04	1.00E-03	0.1682
1.00E-05	1.00E-03	0.1892
1.00E-06	1.00E-03	0.2877
1.00E-03	1.00E-04	0.5455
1.00E-04	1.00E-04	0.4068
1.00E-05	1.00E-04	0.427
1.00E-06	1.00E-04	0.6989
1.00E-03	1.00E-05	3.6923
1.00E-04	1.00E-05	0.9739
1.00E-05	1.00E-05	1.01
1.00E-06	1.00E-05	1.8317
1.00E-03	1.00E-06	9.625
1.00E-04	1.00E-06	4.5263
1.00E-05	1.00E-06	2.9728
1.00E-06	1.00E-06	5.2174


==> Tikz/rcv_multi_cg.txt <==
1.00E-03	1.00E-03	0.2045
1.00E-04	1.00E-03	0.1842
1.00E-05	1.00E-03	0.1714
1.00E-06	1.00E-03	0.1714
1.00E-03	1.00E-04	0.6875
1.00E-04	1.00E-04	0.4167
1.00E-05	1.00E-04	0.4
1.00E-06	1.00E-04	0.4
1.00E-03	1.00E-05	5.5556
1.00E-04	1.00E-05	1
1.00E-05	1.00E-05	1
1.00E-06	1.00E-05	1.0465
1.00E-03	1.00E-06	11.25
1.00E-04	1.00E-06	6.0556
1.00E-05	1.00E-06	2.9496
1.00E-06	1.00E-06	3.0435


==> Tikz/rcv_multi_dcg.txt <==
1.00E-03	1.00E-03	0.1818
1.00E-04	1.00E-03	0.1974
1.00E-05	1.00E-03	0.219
1.00E-06	1.00E-03	0.2952
1.00E-03	1.00E-04	0.5937
1.00E-04	1.00E-04	0.4048
1.00E-05	1.00E-04	0.536
1.00E-06	1.00E-04	0.848
1.00E-03	1.00E-05	4
1.00E-04	1.00E-05	1.169
1.00E-05	1.00E-05	1.1615
1.00E-06	1.00E-05	2.3488
1.00E-03	1.00E-06	8.25
1.00E-04	1.00E-06	5.4444
1.00E-05	1.00E-06	3.2521
1.00E-06	1.00E-06	6.5043


==> Tikz/rcv_tmc_cg.txt <==
1.00E-03	1.00E-03	0.1069
1.00E-04	1.00E-03	0.1987
1.00E-05	1.00E-03	0.1977
1.00E-06	1.00E-03	0.1588
1.00E-03	1.00E-04	0.2113
1.00E-04	1.00E-04	0.4888
1.00E-05	1.00E-04	0.5078
1.00E-06	1.00E-04	0.4369
1.00E-03	1.00E-05	0.4217
1.00E-04	1.00E-05	1.4849
1.00E-05	1.00E-05	1.4149
1.00E-06	1.00E-05	1.0723
1.00E-03	1.00E-06	2.0439
1.00E-04	1.00E-06	5.0023
1.00E-05	1.00E-06	4.4712
1.00E-06	1.00E-06	2.8784




==> Tikz/rcv_tmc_dcg.txt <==
1.00E-03	1.00E-03	0.0119
1.00E-04	1.00E-03	0.0223
1.00E-05	1.00E-03	0.0322
1.00E-06	1.00E-03	0.0429
1.00E-03	1.00E-04	0.0235
1.00E-04	1.00E-04	0.0469
1.00E-05	1.00E-04	0.0684
1.00E-06	1.00E-04	0.0982
1.00E-03	1.00E-05	0.0541
1.00E-04	1.00E-05	0.0862
1.00E-05	1.00E-05	0.1558
1.00E-06	1.00E-05	0.2206
1.00E-03	1.00E-06	0.2281
1.00E-04	1.00E-06	0.192
1.00E-05	1.00E-06	0.308
1.00E-06	1.00E-06	0.5492



==> Tikz/snp2_beta_tol.dat <==
tol b1 b2 b3 b4 
0.001	71.1945357496158	39.0262418432733	28.9357234084359	20.9320582526565
0.01	131.482354017996	132.177307931196	55.0873822161379	31.5032494594424
0.1	79.8214823603179	82.4323127530364	71.5106122111897	55.9935404392757



==> Tikz/snp_cg.txt <==
1.00E-02	1.00E+01	20.973
1.00E-03	1.00E+01	19.186
1.00E-04	1.00E+01	19.1852
1.00E-05	1.00E+01	19.8125
1.00E-02	1.00E+00	30.6454
1.00E-03	1.00E+00	29.5106
1.00E-04	1.00E+00	30.7117
1.00E-05	1.00E+00	29.7681
1.00E-02	1.00E-01	37.6503
1.00E-03	1.00E-01	33.1264
1.00E-04	1.00E-01	36
1.00E-05	1.00E-01	34.7902
1.00E-02	1.00E-02	38.9473
1.00E-03	1.00E-02	36.3907
1.00E-04	1.00E-02	102.8807
1.00E-05	1.00E-02	82.9876






==> Tikz/snp_dcg.txt <==
1.00E-02	1.00E+01	42.4324
1.00E-03	1.00E+01	41.3256
1.00E-04	1.00E+01	42.2037
1.00E-05	1.00E+01	42.8594
1.00E-02	1.00E+00	64.2057
1.00E-03	1.00E+00	62.1915
1.00E-04	1.00E+00	66.5676
1.00E-05	1.00E+00	65.0725
1.00E-02	1.00E-01	158.3497
1.00E-03	1.00E-01	71.8067
1.00E-04	1.00E-01	78.627
1.00E-05	1.00E-01	76.3549
1.00E-02	1.00E-02	175.7469
1.00E-03	1.00E-02	125.9446
1.00E-04	1.00E-02	102.8807
1.00E-05	1.00E-02	82.9876


==> Tikz/tol_1e6_varbeta_alldata.dat <==
Beta	CNAE(609)	Air04(1144)	Arcene(300)	DrivFace(1226)	lpsc105(134)	Micromass(302)	Trek10(200)
1.00E+00	2.08E+00	5.80E-01	8.09E+00	2.66E+00	9.63E-01	8.39E+00	1.76E+00
1.00E-01	2.91E+00	5.37E-01	8.95E+00	4.50E+00	1.37E+00	9.61E+00	1.86E+00
1.00E-02	2.79E+00	4.94E-01	8.29E+00	4.21E+00	1.51E+00	9.17E+00	2.17E+00
1.00E-03	1.63E+00	3.77E-01	7.65E+00	5.95E+00	1.87E+00	8.40E+00	3.03E+00
1.00E-04	6.50E-01	4.24E-01	8.44E+00	1.72E+01	2.22E+00	9.29E+00	6.88E+00
1.00E-05	6.51E-01	1.18E+00	8.42E+00	6.56E+01	2.77E+00	8.71E+00	3.64E+01
1.00E-06	1.31E+00	2.61E+00	nan	6.19E+01	5.22E+00	8.53E+00	3.65E+01
1.00E-07	4.25E+00	9.51E+00	nan	7.00E+01	9.39E+00	8.90E+00	3.63E+01
1.00E-08	6.66E+00	1.84E+01	nan	6.70E+01	9.68E+00	9.03E+00	3.66E+01



==> Tikz/tol_1e6_varbeta_diag_trdfair.dat <==
beta	cg	dtrek	lf150trek	dair	lf1144air	ddrivface	lf1226drivface
1.00E+00	1.00E+00	2.44E-01	1.40E+00	7.38E-01	5.80E-01	6.12E-01	2.66E+00
1.00E-01	1.00E+00	1.75E-01	1.25E+00	4.77E-01	5.37E-01	4.12E-01	4.50E+00
1.00E-02	1.00E+00	1.43E-01	1.32E+00	3.02E-01	4.94E-01	2.59E-01	4.21E+00
1.00E-03	1.00E+00	2.11E-01	2.03E+00	2.89E-01	3.77E-01	2.37E-01	5.95E+00
1.00E-04	1.00E+00	5.11E-01	3.74E+00	3.34E-01	4.24E-01	3.59E-01	1.72E+01
1.00E-05	1.00E+00	1.28E+00	9.55E+00	9.43E-01	1.18E+00	9.19E-01	6.56E+01
1.00E-06	1.00E+00	1.64E+00	4.06E+01	9.63E-01	2.61E+00	9.27E-01	6.19E+01
1.00E-07	1.00E+00	1.70E+00	3.93E+01	9.61E-01	9.51E+00	9.23E-01	7.00E+01
1.00E-08	1.00E+00	1.68E+00	4.06E+01	9.61E-01	1.84E+01	1.43E+00	6.70E+01


==> Tikz/tol_1e6_varbeta_size_df.dat <==
beta	nc766	nc973	nc1226	nc1576
1.00E+00	1.78E+00	2.75E+00	2.66E+00	2.90E+00
1.00E-01	1.78E+00	2.64E+00	4.50E+00	3.98E+00
1.00E-02	9.36E-01	2.36E+00	4.21E+00	5.54E+00
1.00E-03	5.58E-01	4.50E+00	5.95E+00	8.24E+00
1.00E-04	4.80E-01	7.92E+00	1.72E+01	2.26E+01
1.00E-05	1.47E+00	7.36E+01	6.56E+01	5.55E+01
1.00E-06	4.85E+00	4.84E+01	6.19E+01	6.04E+01
1.00E-07	2.86E+01	4.84E+01	7.00E+01	6.53E+01
1.00E-08	7.76E+01	7.18E+01	6.70E+01	5.85E+01



==> Tikz/tol_1e6_varbeta_size_tr.dat <==
beta	nc120	nc150	nc200	nc300
1.00E+00	1.08E+00	1.40E+00	1.76E+00	2.45E+00
1.00E-01	7.45E-01	1.25E+00	1.86E+00	2.71E+00
1.00E-02	6.15E-01	1.32E+00	2.17E+00	3.20E+00
1.00E-03	7.13E-01	2.03E+00	3.03E+00	5.41E+00
1.00E-04	1.13E+00	3.74E+00	6.88E+00	1.56E+01
1.00E-05	3.40E+00	9.55E+00	3.64E+01	2.99E+01
1.00E-06	7.30E+00	4.06E+01	3.65E+01	2.87E+01
1.00E-07	3.87E+01	3.93E+01	3.63E+01	2.88E+01
1.00E-08	4.23E+01	4.06E+01	3.66E+01	2.90E+01



==> Tikz/trek10_beta_tol.txt <==
1.00E-02	1.00E+00	5.35E+00
1.00E-04	1.00E+00	2.27E+00
1.00E-06	1.00E+00	1.76E+00
1.00E-08	1.00E+00	1.54E+00
1.00E-02	1.00E-01	1.09E+01
1.00E-04	1.00E-01	3.51E+00
1.00E-06	1.00E-01	1.86E+00
1.00E-08	1.00E-01	1.34E+00
1.00E-02	1.00E-02	1.11E+01
1.00E-04	1.00E-02	6.71E+00
1.00E-06	1.00E-02	2.17E+00
1.00E-08	1.00E-02	1.60E+00
1.00E-02	1.00E-03	1.13E+01
1.00E-04	1.00E-03	2.88E+01
1.00E-06	1.00E-03	3.03E+00
1.00E-08	1.00E-03	1.59E+00
1.00E-02	1.00E-04	1.06E+01
1.00E-04	1.00E-04	2.84E+01
1.00E-06	1.00E-04	6.88E+00
1.00E-08	1.00E-04	1.88E+00
1.00E-02	1.00E-05	1.15E+01
1.00E-04	1.00E-05	2.97E+01
1.00E-06	1.00E-05	3.64E+01
1.00E-08	1.00E-05	2.79E+00
1.00E-02	1.00E-06	1.12E+01
1.00E-04	1.00E-06	2.92E+01
1.00E-06	1.00E-06	3.65E+01
1.00E-08	1.00E-06	6.10E+00
1.00E-02	1.00E-07	1.12E+01
1.00E-04	1.00E-07	2.90E+01
1.00E-06	1.00E-07	3.63E+01
1.00E-08	1.00E-07	4.24E+01
1.00E-02	1.00E-08	1.10E+01
1.00E-04	1.00E-08	2.83E+01
1.00E-06	1.00E-08	3.66E+01
1.00E-08	1.00E-08	4.17E+01

